KiloGrams: Very Large N-Grams for Malware Classification

N-grams have been a common tool for information retrieval and machine learning applications for decades. In nearly all previous works, only a few values of $n$ are tested, with $n > 6$ being exceedingly rare. Larger values of $n$ are not tested due to computational burden or the fear of overfitting. In this work, we present a method to find the top-$k$ most frequent $n$-grams that is 60$\times$ faster for small $n$, and can tackle large $n\geq1024$. Despite the unprecedented size of $n$ considered, we show how these features still have predictive ability for malware classification tasks. More important, large $n$-grams provide benefits in producing features that are interpretable by malware analysis, and can be used to create general purpose signatures compatible with industry standard tools like Yara. Furthermore, the counts of common $n$-grams in a file may be added as features to publicly available human-engineered features that rival efficacy of professionally-developed features when used to train gradient-boosted decision tree models on the EMBER dataset.

==> exe_results/exe.1024gram.256stride.exact.lasso.csv <==
Reading in dataset /datafs/kilograms/exe.train.1024gram.256stride.exact.jsat
Using alpha: 0.5
Reading in evaluation sets
Reading.../datafs/kilograms/exe.test.1024gram.256stride.exact.jsat
N = 1996695     D = 100000
Sparsity: 0.0020273645148608356
Priors: [0.49682199835227714, 0.5031780016477229]
Number of Nans? (should be zero): 0
Lambdas: [5.008276176381477E-4, 4.673995281187133E-4, 4.3620261980727187E-4, 4.0708797095405206E-4, 3.799165996955891E-4, 3.545588006100774E-4, 3.3089352555477707E-4, 3.088078058298754E-4, 2.881962129104124E-4, 2.6896035517204824E-4, 2.510084082082008E-4, 2.3425467649650935E-4, 2.1861918432217601E-4, 2.0402729400540093E-4, 1.9040934961051195E-4, 1.7770034443596853E-4, 1.6583961069797465E-4, 1.54770529926383E-4, 1.4444026269042664E-4, 1.3479949636408764E-4, 1.2580220972705316E-4, 1.1740545327753725E-4, 1.0956914420828206E-4, 1.0225587506702462E-4, 9.543073518806072E-5, 8.90611440424766E-5, 8.311669571154134E-5, 7.756901374083108E-5, 7.239161568221126E-5, 6.755978667706657E-5, 6.305046147729965E-5, 5.884211434092493E-5, 5.491465627665631E-5, 5.124933914697818E-5, 4.782866617192083E-5, 4.463630840632876E-5, 4.165702679190729E-5, 3.887659941196283E-5, 3.6281753601576094E-5, 3.386010258912769E-5, 3.160008636673069E-5, 2.9490916507307795E-5, 2.752252466489003E-5, 2.5685514512299846E-5, 2.3971116886787367E-5, 2.2371147929501696E-5, 2.0877970018973166E-5, 1.948445531211728E-5, 1.81839517187203E-5, 1.69702511469805E-5, 1.5837559868524657E-5, 1.478047086143044E-5, 1.3793937999234571E-5, 1.2873251962712706E-5, 1.2014017759444943E-5, 1.1212133743853427E-5, 1.0463772037562282E-5, 9.765360256614298E-6, 9.113564458317304E-6, 8.505273226315212E-6, 7.937582817912159E-6, 7.407783302748824E-6, 6.91334562666248E-6, 6.451909538978854E-6, 6.021272325605138E-6, 5.619378294140887E-6, 5.244308960812244E-6, 4.894273892386226E-6, 4.5676021593478764E-6, 4.26273435954103E-6, 3.978215174196768E-6, 3.712686420814992E-6, 3.46488056973618E-6, 3.233614693454214E-6, 3.0177848197864894E-6, 2.8163606619456095E-6, 2.6283807003562015E-6, 2.4529475927392333E-6, 2.2892238905535162E-6, 2.1364280413462895E-6, 1.9938306579297173E-6, 1.8607510365738035E-6, 1.7365539075949619E-6, 1.6206464028288162E-6, 1.512475225511166E-6, 1.4115240090571937E-6, 1.3173108521308372E-6, 1.2293860182376524E-6, 1.1473297888599795E-6, 1.0707504598860798E-6, 9.992824717690394E-7, 9.325846644895042E-7, 8.703386489921481E-7, 8.122472873217646E-7, 7.580332742037263E-7, 7.074378132978519E-7, 6.602193818066404E-7, 6.161525775405775E-7, 5.750270429368951E-7, 5.366464608954336E-7, 5.008276176381474E-7, 4.6739952811871167E-7, 4.36202619807272E-7, 4.0708797095405103E-7, 3.799165996955885E-7, 3.545588006100775E-7, 3.308935255547778E-7, 3.088078058298749E-7, 2.881962129104135E-7, 2.6896035517204855E-7, 2.510084082082004E-7, 2.3425467649650982E-7, 2.186191843221755E-7, 2.0402729400540027E-7, 1.90409349610512E-7, 1.7770034443596827E-7, 1.6583961069797378E-7, 1.5477052992638277E-7, 1.4444026269042644E-7, 1.3479949636408744E-7, 1.2580220972705297E-7, 1.1740545327753739E-7, 1.0956914420828188E-7, 1.0225587506702483E-7, 9.543073518806076E-8, 8.90611440424764E-8, 8.311669571154135E-8, 7.756901374083082E-8, 7.239161568221128E-8, 6.75597866770666E-8, 6.305046147729956E-8, 5.884211434092484E-8, 5.4914656276656474E-8, 5.12493391469781E-8, 4.7828666171920924E-8, 4.4636308406328735E-8, 4.1657026791907225E-8, 3.887659941196288E-8, 3.628175360157611E-8, 3.386010258912763E-8, 3.16000863667307E-8, 2.94909165073078E-8, 2.7522524664889965E-8, 2.568551451229982E-8, 2.3971116886787354E-8, 2.2371147929501673E-8, 2.087797001897313E-8, 1.948445531211731E-8, 1.818395171872027E-8, 1.697025114698052E-8, 1.583755986852464E-8, 1.4780470861430444E-8, 1.379393799923456E-8, 1.2873251962712711E-8, 1.2014017759444946E-8, 1.121213374385342E-8, 1.0463772037562272E-8, 9.765360256614282E-9, 9.113564458317282E-9, 8.505273226315213E-9, 7.937582817912168E-9, 7.407783302748832E-9, 6.913345626662488E-9, 6.451909538978833E-9, 6.021272325605128E-9, 5.619378294140883E-9, 5.244308960812242E-9, 4.894273892386223E-9, 4.567602159347874E-9, 4.262734359541023E-9, 3.978215174196769E-9, 3.7126864208149848E-9, 3.464880569736173E-9, 3.2336146934542115E-9, 3.017784819786487E-9, 2.816360661945611E-9, 2.6283807003562007E-9, 2.4529475927392335E-9, 2.289223890553515E-9, 2.1364280413462875E-9, 1.993830657929715E-9, 1.8607510365738015E-9, 1.7365539075949591E-9, 1.6206464028288163E-9, 1.5124752255111656E-9, 1.411524009057194E-9, 1.3173108521308375E-9, 1.2293860182376531E-9, 1.1473297888599775E-9, 1.0707504598860778E-9, 9.992824717690382E-10, 9.325846644895027E-10, 8.703386489921474E-10, 8.122472873217643E-10, 7.580332742037257E-10, 7.074378132978519E-10, 6.60219381806639E-10, 6.161525775405765E-10, 5.750270429368946E-10, 5.366464608954329E-10]
C, Average NNZ, Stnd Dev NNZ, Accuracy, Accuracy Dev, WeightedAccuracy, WeightedAccuracy Dev, AUC, AUC Dev, F1 Score, F1 Score Dev, Precision, Precision Dev, Recall, Recall Dev, exe.test.1024gram.256stride.exact.jsat Accuracy, exe.test.1024gram.256stride.exact.jsat WeightedAccuracy, exe.test.1024gram.256stride.exact.jsat AUC, exe.test.1024gram.256stride.exact.jsat F1 Score, exe.test.1024gram.256stride.exact.jsat Precision, exe.test.1024gram.256stride.exact.jsat Recall
0.001000, 5319.600000, 179.976221, 0.8069124227786417, 8.253702957483136E-4, 0.8078554628554209, 9.689279546042164E-4, 0.8902270712896179, 3.70691987469725E-4, 0.8311377922222718, 5.765598409465781E-4, 0.7348570361378222, 8.140236256483844E-4, 0.9564524243777515, 3.4168862305016207E-4,0.90078,0.90078,0.94347713655,0.9057130910749582,0.8628150347624566,0.9531
0.001072, 5325.600000, 312.383482, 0.81212703993349, 3.915594462627629E-4, 0.813034633761354, 4.7828394428792E-4, 0.8903207857500164, 0.0014827994737471066, 0.8349106134447861, 6.184486799097763E-4, 0.740916811642714, 3.063016998496196E-4, 0.9562198642651796, 0.0017032091155330525,0.899505,0.899505,0.9490523644,0.9047029761650759,0.8602097214833783,0.95405
0.001148, 5761.400000, 212.104314, 0.8175014210983651, 4.219644323744797E-4, 0.8183828727796687, 6.194959169446647E-4, 0.8943825119310322, 4.4905597875784134E-4, 0.8389667174333997, 3.08970184898235E-4, 0.7469253456287847, 6.29819249769654E-4, 0.9568822776935992, 0.0012005800818835851,0.9019725,0.9019725,0.941079582,0.9068828026112996,0.863623000275902,0.954705
0.001230, 5734.400000, 55.686982, 0.8210928559444483, 6.689013612844939E-4, 0.8219616043400861, 6.406281816828735E-4, 0.8941160236535742, 0.002118696628917242, 0.8418585415467437, 5.658619189906459E-4, 0.7505291447381776, 0.0011795343041799214, 0.9584971285913788, 7.134986767974469E-4,0.9019075,0.9019075,0.9414639877,0.9068268114238494,0.8635214522496936,0.954705
0.001318, 5901.200000, 119.139246, 0.8237667745950183, 6.419984969823706E-4, 0.8246211479502092, 8.025004333470823E-4, 0.8952628075260176, 0.0015315981212231135, 0.8439311023410166, 4.2697369197309686E-4, 0.7534798399090664, 8.290950782598583E-4, 0.9590635637191302, 0.001121489465519329,0.9039175,0.9039175,0.942248691775,0.9085314046223377,0.8669025375039173,0.95436
0.001413, 6309.400000, 384.470857, 0.8253804411790483, 4.907103783856193E-4, 0.8262251602003886, 6.020849915494597E-4, 0.8954626253312814, 5.788274082755834E-4, 0.8451498115800954, 4.11652670560437E-4, 0.755372847557025, 6.07284419295681E-4, 0.9591458261747672, 4.0451815445248024E-4,0.9051775,0.9051775,0.943205765475,0.9097424987685344,0.8679568271496747,0.955755
0.001514, 6410.600000, 268.478379, 0.8270196499715781, 6.172573909343083E-4, 0.827858203861038, 6.203904629221609E-4, 0.8991306541259263, 0.0023693440389135133, 0.84645609936975, 5.256284719659853E-4, 0.7571141705132184, 0.001077793464559841, 0.9597065340720514, 7.489417630086667E-4,0.9053375,0.9053375,0.95207167775,0.9098433061660846,0.8685037115154711,0.955315
0.001622, 6470.000000, 194.725448, 0.8283708828839658, 5.110660571777774E-4, 0.8292036194364549, 5.740048116978332E-4, 0.9004975542697583, 0.0026011393832865593, 0.8475563998650193, 4.5057070684998644E-4, 0.7584864279127977, 7.261102722346429E-4, 0.9603295284170802, 2.0387310283366024E-4,0.9060425,0.9060425,0.944100570175,0.9105901105044666,0.8685515895527468,0.956905
0.001738, 6795.200000, 257.086289, 0.8297937341456757, 4.73381458797345E-4, 0.830618515613061, 5.728664572113675E-4, 0.901282182304108, 0.0019689540399567755, 0.8486539477917969, 3.51249948524507E-4, 0.7601298741834432, 7.974717861803169E-4, 0.9605160141352636, 6.108546353240782E-4,0.9066975,0.9066975,0.94454969165,0.9111267219926893,0.8698342692159047,0.956535
0.001862, 6998.600000, 336.157463, 0.8313032285852371, 4.953268693405795E-4, 0.8321183204648837, 6.106630257147036E-4, 0.9034402594531997, 0.0016245331481014994, 0.8497855601547292, 3.518676504531744E-4, 0.761990289930719, 7.625748474783733E-4, 0.9604478363621982, 5.797559162445326E-4,0.90735,0.90735,0.945087283675,0.9117841687574089,0.8701398417126294,0.957615
0.001995, 6770.000000, 232.727308, 0.8330215681413536, 3.8441252085142866E-4, 0.8338272124170976, 4.341737403327893E-4, 0.9038051073213405, 0.001801622485292775, 0.8511262704654735, 4.2024716224601876E-4, 0.7639625184600789, 6.763926495099632E-4, 0.9607423876567646, 7.635891910068031E-4,0.9084525,0.9084525,0.945541545725,0.912786363625538,0.8715281725692091,0.958145
0.002138, 7236.400000, 194.626411, 0.8342100320780089, 5.090478524574943E-4, 0.8350159631155375, 6.586650899045324E-4, 0.9040585056261573, 2.8424093937952615E-4, 0.8521654063380719, 3.7546859817389795E-4, 0.7649810391752931, 5.766982464718651E-4, 0.9617794555796386, 7.101905718384073E-4,0.9108525,0.9108525,0.946001631875,0.9149061579029005,0.8751135559562667,0.95849
0.002291, 7246.000000, 199.044719, 0.8355096797457799, 4.054990634379711E-4, 0.836305682602039, 4.95284807536604E-4, 0.9049760257263051, 3.963748493855663E-4, 0.8531055753241873, 3.1477467350734476E-4, 0.7667346300695168, 8.538971823464557E-4, 0.9614077529363219, 8.541752662672816E-4,0.910775,0.910775,0.9546788075,0.9147493837304848,0.8757409169075409,0.957395
0.002455, 7369.600000, 276.314024, 0.8369871212178124, 3.795420914032325E-4, 0.8377781476318038, 3.5515972453939573E-4, 0.9068803932580547, 0.0016838642261487336, 0.85433726178312, 4.191908652940977E-4, 0.768209385154452, 8.99698042259873E-4, 0.9622180721631463, 8.223651093436658E-4,0.911145,0.911145,0.946656837775,0.9151628857317445,0.8755709222449576,0.958505
0.002630, 7509.000000, 58.408903, 0.8382316778476433, 4.150486316348349E-4, 0.8390155112633602, 5.492008185265194E-4, 0.9069461957563556, 3.501230455314992E-4, 0.8552985121312181, 3.3472322962225555E-4, 0.7697155988711979, 5.542747828678711E-4, 0.9622944515562294, 6.285085228617901E-4,0.9118975,0.9118975,0.947143597675,0.9158919992267248,0.8761672534326954,0.95939
0.002818, 7698.000000, 350.804219, 0.8391271576279802, 6.122613016781287E-4, 0.839908608306612, 6.688056367367916E-4, 0.9084199111640874, 0.001829521410410223, 0.8560364522835819, 4.4696674194391503E-4, 0.7706521591402842, 0.00110429941375259, 0.9627012118777916, 8.987115445269924E-4,0.911665,0.911665,0.947304035625,0.9156243283902858,0.8763450198838963,0.95859
0.003020, 7662.200000, 137.412372, 0.8396094546237658, 4.969219597482882E-4, 0.8403858167872713, 6.436808330758332E-4, 0.9082230401460893, 4.0674753982963466E-4, 0.8563919324175379, 3.222618516728848E-4, 0.7712983819040519, 6.165143152031315E-4, 0.9625903427293079, 4.0288479981793085E-4,0.9116725,0.9116725,0.94775064235,0.9156236342663906,0.8764189803914397,0.9585
0.003236, 7810.400000, 265.354555, 0.8403837341206344, 3.2397779476601567E-4, 0.8411586196375718, 3.941682278117E-4, 0.9088652159158789, 4.086735572658651E-4, 0.8570350448008366, 3.133859772868627E-4, 0.7720933732856377, 7.411367799767711E-4, 0.9629779300831748, 6.2978007043263E-4,0.9120575,0.9120575,0.948030027475,0.9159102807134132,0.8774682013676732,0.957875
0.003467, 8008.800000, 167.856367, 0.8409091022915367, 2.583532748624825E-4, 0.841686643527872, 2.575057670234866E-4, 0.9095388012597349, 4.968628679510426E-4, 0.8575484409962446, 3.011836808525076E-4, 0.7723697150608563, 8.763371400737833E-4, 0.963845159603548, 7.328092208797486E-4,0.9121025,0.9121025,0.948062239925,0.9159412528361071,0.877613198513747,0.95777
0.003715, 8089.600000, 113.886962, 0.8419433113219595, 4.4683648066955444E-4, 0.8427077229698152, 6.030105145023494E-4, 0.9109757425698504, 0.0015204055507079981, 0.8582411619824046, 3.2899547588804284E-4, 0.7740167445795098, 4.477375380432E-4, 0.9630338664206841, 6.296960834120412E-4,0.913265,0.913265,0.949248195725,0.9170963903213011,0.8782988383695065,0.95948
0.003981, 8054.000000, 190.746953, 0.8423564941065109, 2.659455955534214E-4, 0.8431223036260329, 4.7534893467124253E-4, 0.9108458307054835, 3.5097054702991923E-4, 0.8586289880621223, 1.0493325318959647E-4, 0.774290577343243, 4.0862261505575083E-4, 0.9635867663333937, 5.717981385281364E-4,0.9135575,0.9135575,0.949529985,0.9172274288723712,0.8798723218591407,0.957895
0.004266, 8125.800000, 145.220384, 0.8428488076546493, 6.718833487083576E-4, 0.8436105918926945, 7.48975254538823E-4, 0.9112766968714153, 3.5337936372883483E-4, 0.8590016607084265, 5.42567439368081E-4, 0.7749312196287286, 8.02457000109018E-4, 0.9635335824209157, 3.003675682188574E-4,0.91399,0.91399,0.949879112175,0.9177437633591071,0.8793653266377707,0.959625
0.004571, 8490.800000, 142.977481, 0.8439726648286292, 8.927383987748417E-5, 0.8447307287872168, 2.517181839910142E-4, 0.9118687676075261, 4.1028400054114077E-4, 0.8599247257662498, 2.0390367657601043E-4, 0.7761424564012073, 5.188157913807272E-4, 0.9639844833105464, 3.7650737680248065E-4,0.9137,0.9137,0.9499013696,0.9174281203654978,0.879436852242502,0.95885
0.004898, 8566.000000, 234.979999, 0.8444344278920916, 2.8792405070696966E-4, 0.8451861357781718, 4.841362019131103E-4, 0.9133022862612062, 0.0016031056839903776, 0.8602179872699217, 1.3615697710857104E-4, 0.7769518188474869, 4.594938557122388E-4, 0.9634745940708637, 6.648480236551489E-4,0.9144125,0.9144125,0.950186431175,0.9182019969846917,0.8792711331573095,0.96074
0.005248, 8555.400000, 218.292098, 0.8449112157840831, 2.82952091180501E-4, 0.8456609117715036, 4.172849315430942E-4, 0.9128992302118139, 3.8610274497632833E-4, 0.8606233361394938, 3.0686531630351314E-4, 0.7774200696572958, 2.656296004297725E-4, 0.9637708415929069, 4.5988154253008497E-4,0.914915,0.914915,0.95029384575,0.9186019257721505,0.8804500316342531,0.96021
0.005623, 8522.800000, 249.814651, 0.8457245598351275, 2.960454703603254E-4, 0.8464712114286325, 4.5809827400575747E-4, 0.9133875556680963, 3.282901494820743E-4, 0.8612756576141747, 2.790050615463554E-4, 0.7783659725717097, 3.700202161643662E-4, 0.9639543619382802, 7.693633087128603E-4,0.9151475,0.9151475,0.95056657825,0.9187612047114241,0.881231260876153,0.95963
0.006026, 8905.400000, 304.294988, 0.8461502633101199, 5.584046018737988E-4, 0.8468957146505673, 7.093212139654988E-4, 0.9136852336542265, 2.1002537348735622E-4, 0.8616323184814544, 3.2696527334086684E-4, 0.7788100839483764, 7.677639306862183E-4, 0.9641675245592882, 6.998288948699287E-4,0.9145475,0.9145475,0.9506214927,0.9182575839102725,0.8800485893057688,0.959935
0.006457, 9023.200000, 192.371931, 0.8469260452898414, 5.262757040646423E-4, 0.8476691984870689, 5.59329945130597E-4, 0.9141633749244187, 2.2423753981695878E-4, 0.8622856760383509, 4.717007094340261E-4, 0.7796009794044924, 8.175003266317788E-4, 0.9645911768815522, 3.2119224326557314E-4,0.9151075,0.9151075,0.950563832375,0.9187423574934254,0.881019583006338,0.95984
0.006918, 9057.800000, 100.022797, 0.8475560864328303, 4.341323318939155E-4, 0.8482928550075783, 5.631780081937275E-4, 0.9144354407083922, 3.2100942115268334E-4, 0.8627387968102838, 3.2526625722922414E-4, 0.7805342399832341, 5.852979325678309E-4, 0.9642976666376922, 5.983432159072346E-4,0.915445,0.915445,0.950569881575,0.9191070249791919,0.8809534725915601,0.960715
0.007413, 9148.600000, 284.571678, 0.847858085486266, 2.247058980632061E-4, 0.8485944374445141, 3.155711982769706E-4, 0.9149203992211852, 3.32516342547145E-4, 0.8629937673039736, 2.6259075688126886E-4, 0.7808417749638235, 5.566252002964569E-4, 0.9644650949185161, 2.3159977210226857E-4,0.914865,0.914865,0.951005025275,0.918529541235239,0.8806240595985174,0.959845
0.007943, 9686.400000, 475.886793, 0.8487079899533979, 5.612988518278707E-4, 0.8494409505402212, 5.945311950479569E-4, 0.9162402656638058, 0.0020333448591838416, 0.8636975046941269, 4.5703613666421805E-4, 0.7817671947962612, 0.0010728821399482353, 0.9648136367922018, 9.447497931425581E-4,0.9162875,0.9162875,0.9585305721,0.9197300763505172,0.88340125716654,0.959175
0.008511, 9628.400000, 493.452571, 0.848940373967982, 3.556792975333763E-4, 0.8496736642871277, 2.0605912176272862E-4, 0.9165509515769037, 0.0016802616210195402, 0.8638851763623412, 4.4175366927389615E-4, 0.7820354133625416, 0.0010145272972350186, 0.9648729889829302, 7.538607868463385E-4,0.9164975,0.9164975,0.95919644335,0.919922226191361,0.8836794760187373,0.959265
0.009120, 9844.400000, 435.811244, 0.8495999639404115, 5.06575685147531E-4, 0.850323799103226, 6.599932242228456E-4, 0.9177805042937104, 0.0022962943258549072, 0.864347787190972, 3.117987492788007E-4, 0.7830741452195777, 7.06095320276669E-4, 0.9644471241487113, 9.016054639194127E-4,0.9162175,0.9162175,0.951924112375,0.9196748934007962,0.8832273717066343,0.95926
0.009772, 10283.800000, 479.241234, 0.8498398603692602, 2.99331557442677E-4, 0.8505603077080677, 3.8263993135759537E-4, 0.9190141056948058, 0.0019950419810088917, 0.8644816232281249, 2.9239106958213766E-4, 0.7835807566430271, 6.509137589436637E-4, 0.9640119832490892, 6.063949376488197E-4,0.917375,0.917375,0.959254541975,0.9207361821940608,0.8847447940192291,0.95978
0.010471, 10592.000000, 252.134091, 0.8506476953165105, 3.3335110308238173E-4, 0.8513591561543903, 4.137086807371172E-4, 0.9213502000373168, 3.9703499104940914E-4, 0.8650358403846925, 3.139348800152055E-4, 0.7849105936576626, 5.9355472240986E-4, 0.963380049556867, 3.086911804603627E-4,0.9178925,0.9178925,0.959343720675,0.921154155473452,0.8859600918045505,0.95926
0.011220, 10830.600000, 238.510880, 0.8508931008491532, 4.5905543614079144E-4, 0.851605445369013, 5.180817368017358E-4, 0.921478444002571, 3.2376727016703147E-4, 0.865264752292798, 4.1563401228139445E-4, 0.7850846718428635, 7.20910266967499E-4, 0.9636859891700164, 5.612957014454181E-4,0.9176825,0.9176825,0.95963103065,0.920994603725325,0.8853710632055322,0.959605
0.012023, 11235.000000, 469.245352, 0.8511455179684428, 3.847862204161235E-4, 0.8518581574243184, 4.0490112017606153E-4, 0.9217247696485048, 2.477325525359341E-4, 0.8654997019315458, 3.710089805578696E-4, 0.7852651166186038, 8.11473821100881E-4, 0.963997221347678, 4.303694983141508E-4,0.9174675,0.9174675,0.9555825476,0.9207635386989697,0.8854038284888686,0.959065
0.012882, 10941.400000, 249.460698, 0.8516022727557289, 5.218950601236921E-4, 0.8523120844935536, 5.765011044897747E-4, 0.9220342058177435, 2.2800073051520287E-4, 0.8658574137962415, 4.195550654800009E-4, 0.7858533676372529, 8.604220992702618E-4, 0.9639984814959162, 2.9674627837151304E-4,0.91783,0.91783,0.952875202775,0.9210492181307199,0.8863251814525449,0.958605
0.013804, 10998.600000, 100.782141, 0.8518141228379899, 3.6869417580828685E-4, 0.8525192055798563, 3.2364354692221295E-4, 0.9206178410538566, 0.0019321269845325355, 0.8659420765461674, 3.732826483388812E-4, 0.7864406503401703, 9.869429542767128E-4, 0.9633265559643227, 5.774584953456667E-4,0.918645,0.918645,0.959876957425,0.9218311618432684,0.8870894666765293,0.959405
0.014791, 11275.600000, 338.163629, 0.8519949216079571, 4.6859215495217077E-4, 0.852699064086538, 5.404019749547612E-4, 0.9226860590851331, 2.8409081389556696E-4, 0.8661174038968026, 3.877435450563759E-4, 0.7865438989035869, 7.45508711479761E-4, 0.9636046815667859, 4.887092319451747E-4,0.9185025,0.9185025,0.9603728782,0.9217996233792715,0.8859567011735412,0.960665
0.015849, 11457.000000, 194.429422, 0.8524176201172438, 1.4038904766484515E-4, 0.8531210821104814, 2.1907882261253554E-4, 0.9220025891374244, 0.0017065070859572159, 0.8664703233210282, 2.513284826570071E-4, 0.7870044440213219, 5.43361819005221E-4, 0.96378676655957, 2.3354265453798799E-4,0.91831,0.91831,0.960318995775,0.9215171996368405,0.8867046305455151,0.959175
0.016982, 11721.800000, 201.781466, 0.8527361464820616, 5.121764998610705E-4, 0.8534375705290225, 5.003028628822456E-4, 0.9231367079557149, 3.0721778364088003E-4, 0.8667114500538894, 4.7368878220025297E-4, 0.7874519115026583, 9.708000104911394E-4, 0.9637134529772551, 3.9251836752736733E-4,0.91796,0.91796,0.960275787125,0.9211710954277506,0.8864739659907348,0.958695
0.018197, 11933.000000, 318.370225, 0.8530887291248789, 4.4848994314147474E-4, 0.8537897745432034, 5.736149200918219E-4, 0.9232985019906865, 2.742346533183194E-4, 0.8670432235222949, 2.9106789755310383E-4, 0.7876932245691686, 6.318411969938401E-4, 0.964171700354799, 2.684841682526019E-4,0.9187675,0.9187675,0.96071239205,0.9220048823460225,0.8866682363586839,0.960275
0.019498, 11824.600000, 173.549532, 0.8530116016717626, 2.0947171237451504E-4, 0.853711837141117, 1.959332619313052E-4, 0.9236002390250944, 3.237899963357578E-4, 0.8669390154999537, 2.9366159939042935E-4, 0.7877629417676586, 7.694375248182004E-4, 0.9638101862310597, 5.063816710976917E-4,0.9182325,0.9182325,0.960090614375,0.9215337704430354,0.8857717371753778,0.960305
0.020893, 12006.200000, 197.217038, 0.8531718665094068, 2.5851341932679744E-4, 0.8538735547491012, 3.701610017413849E-4, 0.9237009704560336, 2.8983899576891004E-4, 0.867131295160217, 2.889862628360106E-4, 0.7877090022562447, 4.6539960251917585E-4, 0.9643659183341567, 6.519317237079388E-4,0.91831,0.91831,0.96069968315,0.921577850950877,0.8861299315081138,0.95998
0.022387, 12284.400000, 138.923864, 0.853816431653307, 3.5733059027487265E-4, 0.8545149046317, 4.3451430407361757E-4, 0.9231625709446437, 0.0018710728765273519, 0.8676254386609246, 2.977005302042497E-4, 0.7885934023646313, 8.164234035246301E-4, 0.964264577728114, 8.039624606110605E-4,0.9187875,0.9187875,0.9607944907,0.9220398044575425,0.8865368019308957,0.960505
0.023988, 12408.600000, 282.167752, 0.8541204340172135, 4.34831447511005E-4, 0.8548182110181834, 5.687132980526419E-4, 0.924212386550248, 2.679468145338264E-4, 0.8678981681012929, 3.0187325737893796E-4, 0.7888542166224499, 6.153496593178661E-4, 0.9645476051703312, 6.758991352658521E-4,0.9194225,0.9194225,0.9609140125,0.922679064500884,0.8868372631394486,0.96154
0.025704, 12468.800000, 201.286264, 0.8540993992572726, 3.585778848498653E-4, 0.8547975992646524, 5.242511003062966E-4, 0.9235406678571512, 0.0016541217264370062, 0.8678951907007922, 1.5176086356200074E-4, 0.7887734545902776, 6.040025519565175E-4, 0.9646611430682427, 6.446018810633916E-4,0.9189625,0.9189625,0.961119948575,0.922276438359449,0.8860427080693833,0.9616
0.027542, 12753.600000, 297.663972, 0.8543603304460621, 3.344036166522188E-4, 0.8550559099181487, 4.84222941095926E-4, 0.9237485815464662, 0.0016845990369860392, 0.868086718111704, 2.2649051080244012E-4, 0.7891652932671155, 4.4411984539464343E-4, 0.9645478647175644, 4.2910525565035727E-4,0.919575,0.919575,0.96109950015,0.9228655554063645,0.886591051487119,0.962235
0.029512, 13112.600000, 187.286518, 0.8544745191428836, 3.1409518935243973E-4, 0.8551714261650429, 3.806159301566581E-4, 0.9238455530601097, 0.0016553733538169058, 0.8682130405071558, 3.505165151949539E-4, 0.7891664397949745, 5.102361295042764E-4, 0.9648580832344992, 4.8153256278063683E-4,0.91992,0.91992,0.961401909875,0.9231758092058558,0.8871086691987168,0.9623
0.031623, 13242.600000, 212.185391, 0.8546528137747629, 2.44855026899732E-4, 0.8553492679019357, 4.5045882135320923E-4, 0.9231721463929411, 0.0018295927493209845, 0.8683535011189285, 7.731174115474544E-5, 0.7893990321384848, 4.844817085676024E-4, 0.9648581981130672, 8.60006364542695E-4,0.9198125,0.9198125,0.961593952125,0.9230651146167888,0.8870827205628115,0.96209
0.033884, 13819.800000, 177.667555, 0.855095545388755, 3.5413506323369264E-4, 0.85578901177803, 5.145631415311326E-4, 0.9240645167877768, 0.0014790546939142503, 0.868727345015636, 2.315057906724754E-4, 0.7898722108572003, 2.767623454320711E-4, 0.9650733569975293, 2.70255001691332E-4,0.919325,0.919325,0.961347232175,0.9226283812620182,0.886335787136421,0.96202
0.036308, 14328.800000, 376.081587, 0.8552858598834574, 3.196206361899495E-4, 0.8559805751147982, 4.191158685157253E-4, 0.9242987004939259, 0.0017514364639661813, 0.8688902076725729, 2.98225785555743E-4, 0.7900668230694203, 6.11173240077578E-4, 0.9651856958523999, 6.835944406290669E-4,0.9200525,0.9200525,0.96134217745,0.9233012665999909,0.8872468805170022,0.96241
0.038905, 14617.200000, 403.255453, 0.8552112365684292, 3.7261170856849025E-4, 0.8559049775789033, 5.214534252636136E-4, 0.9243411129170962, 0.0016310404927734185, 0.8688301639792348, 2.1720360770023935E-4, 0.7899761159859208, 5.231724500959795E-4, 0.9651725056943254, 3.989825203875589E-4,0.9198475,0.9198475,0.9613928614,0.9231023838476871,0.8870793017134481,0.962175
0.041687, 14876.000000, 471.912704, 0.8553038896776923, 6.106080784052248E-4, 0.8559991389994369, 7.83313318354885E-4, 0.924171927428039, 0.0015066182431314027, 0.8689369776698042, 3.584654730442195E-4, 0.7899624474190109, 5.543335017009584E-4, 0.9654565680356304, 5.463252397870129E-4,0.919585,0.919585,0.9615382696,0.9227981413567328,0.8873426018241571,0.961205
0.044668, 15304.200000, 252.642356, 0.8556279251463043, 2.553857478580618E-4, 0.8563213842190447, 4.3233302352678547E-4, 0.9237720236016831, 0.0017599335105209894, 0.8691932281803769, 1.444496365878341E-4, 0.7903768478280652, 3.714715894444436E-4, 0.9654702979065087, 4.504199880239136E-4,0.920355,0.920355,0.961379383775,0.9235971547386648,0.8874703881571063,0.96279
0.047863, 15789.200000, 510.311042, 0.8558037156400953, 4.6990176246255403E-4, 0.8564955029869067, 4.965668861203732E-4, 0.9254811237847921, 3.033199719672033E-4, 0.8693129135152453, 4.033414694955152E-4, 0.7906822324239717, 9.142665327414768E-4, 0.9653110462956157, 4.6556712904586884E-4,0.919705,0.919705,0.961470876675,0.9229562464018423,0.887038915529325,0.961905
0.051286, 16415.400000, 412.444227, 0.8558953670941231, 4.364148753293857E-4, 0.8565863002507698, 5.860251826424498E-4, 0.9246758893924968, 0.0016011168101524177, 0.8693831273533645, 2.65421537722426E-4, 0.7908107217542243, 6.010302968621117E-4, 0.9652923139170824, 6.702796796905022E-4,0.9197025,0.9197025,0.96135237375,0.922932218071182,0.8872455169932137,0.96161
0.054954, 16870.000000, 395.317088, 0.8559038811636229, 2.848577876779874E-4, 0.8565945047937337, 4.789360945680576E-4, 0.9249689208988242, 0.001716590459749435, 0.869387358280037, 9.685336634161374E-5, 0.7908310320680594, 3.3895119499114274E-4, 0.9652719957242306, 5.071105524993138E-4,0.919265,0.919265,0.96151976925,0.9225366639961237,0.8866082049295969,0.9615
0.058884, 17479.000000, 348.458319, 0.8560340963442087, 2.827720806808158E-4, 0.8567246202589844, 3.669579461859072E-4, 0.9240562566652063, 0.002123581812402571, 0.8694908988529055, 2.4744439073987187E-4, 0.7909966956152275, 7.381216907989494E-4, 0.9652813114653321, 6.428085606181897E-4,0.9189875,0.9189875,0.961693130625,0.9222090190006361,0.8869392561124836,0.9604
0.063096, 17854.200000, 298.316208, 0.8559890218586214, 3.562197823114294E-4, 0.8566804158039373, 4.690708099404002E-4, 0.9243268599771838, 0.0017119801261339903, 0.8694755820804152, 2.725972817858892E-4, 0.7908560785838514, 5.890024843792399E-4, 0.9654523573131485, 3.9592425915947873E-4,0.91949,0.91949,0.9614430241,0.922764773599386,0.8866980088495575,0.96189
0.067608, 18456.000000, 271.371332, 0.8562699861521164, 4.2650110588441503E-4, 0.8569592050307294, 5.200375109428751E-4, 0.9260325623983485, 4.032540273886076E-4, 0.869695797865979, 3.6140818860153724E-4, 0.7912273573955109, 5.523895110715056E-4, 0.9654419180238166, 3.342326095248938E-4,0.919295,0.919295,0.954511831375,0.9225398074652794,0.8868820240270165,0.961185
0.072444, 18801.400000, 225.908477, 0.8563926889184378, 3.7630788791854743E-4, 0.8570818185785025, 5.185195743306955E-4, 0.9259472182024897, 3.528776391897914E-4, 0.8698022762459672, 2.541372397449842E-4, 0.7913485767979136, 4.6821489406309163E-4, 0.9655239188506229, 3.659180836409031E-4,0.9201075,0.9201075,0.961946950525,0.9232848497360568,0.8879700046636838,0.961525
0.077625, 19307.800000, 286.064608, 0.8562504538750286, 3.9108319971579693E-4, 0.8569394462666089, 5.676933901723099E-4, 0.9253268937302691, 0.0016289908976467474, 0.8696847069894694, 2.092063562978385E-4, 0.7911855278165157, 3.646986413814328E-4, 0.9654770008897053, 5.635300756060804E-4,0.919515,0.919515,0.96153594395,0.9227813489398445,0.886792365849161,0.961815
0.083176, 19796.200000, 377.893848, 0.8565038726495533, 5.039943555593989E-4, 0.8571924483667341, 6.563074779840626E-4, 0.9244932380678336, 0.001775737826797301, 0.8699033226686088, 3.277405034159127E-4, 0.7914401545771146, 4.4847195407054895E-4, 0.9656364844150813, 3.994099662251495E-4,0.9199625,0.9199625,0.961659428175,0.9231965032398289,0.887342455140355,0.96207
0.089125, 20201.200000, 184.121047, 0.8564613023020542, 3.5278533437272346E-4, 0.8571491633803378, 5.050322762441778E-4, 0.9261439742475878, 3.2719529650263284E-4, 0.8698429443788491, 1.8892741809959843E-4, 0.7914933969132549, 5.474363841766243E-4, 0.9654089097654799, 4.5058524438789077E-4,0.920115,0.920115,0.961519656425,0.9233143263064931,0.8877602820645352,0.961835
0.095499, 21131.400000, 197.154356, 0.8566260745882571, 2.684286525595624E-4, 0.8573131279088614, 3.9371594430470425E-4, 0.9261905183123791, 2.9254988202380314E-4, 0.8699752089989381, 2.179749349144399E-4, 0.7916983139061834, 5.550653403949052E-4, 0.9654299553608043, 5.010676895875001E-4,0.919735,0.919735,0.954583313025,0.9229262390712547,0.8876349498065219,0.96114
0.102329, 21499.800000, 214.388806, 0.8567372583193726, 1.8599257022759933E-4, 0.8574244400934761, 3.205437799516014E-4, 0.925423239355438, 0.0017852889569704717, 0.8700689680323274, 1.6141440016506753E-4, 0.7918190167155551, 6.350259380810354E-4, 0.9654818079938481, 6.463356002835393E-4,0.919815,0.919815,0.961575439575,0.923039639120837,0.8873546779848681,0.961715
0.109648, 22225.600000, 544.224439, 0.8564963602352889, 3.018399593099421E-4, 0.8571850941784925, 3.793954777452191E-4, 0.9262923283591997, 3.2616996638906655E-4, 0.8698865646387036, 3.2767210710358754E-4, 0.7914720103537694, 4.915139931864127E-4, 0.9655478712471499, 4.2516937711079163E-4,0.9199125,0.9199125,0.96165729265,0.9231182756990393,0.887589475676,0.96161
0.117490, 22823.000000, 382.027224, 0.8568885082598994, 4.2059084678697066E-4, 0.8575741792203949, 5.322577317839062E-4, 0.9253847918411646, 0.0014988157028674347, 0.8701898283766883, 3.756151690622043E-4, 0.7920102339568837, 4.182354335213878E-4, 0.9654944394675811, 6.519160808639045E-4,0.919705,0.919705,0.961596914,0.9228563193543738,0.8880049921419987,0.960555
0.125893, 23364.800000, 365.669468, 0.8570232308890441, 3.170812385493729E-4, 0.8577074860264619, 4.662116697684587E-4, 0.9262877781574606, 2.8028105457748913E-4, 0.8702879287213318, 2.144361465400806E-4, 0.7922208853650018, 3.8248330157884965E-4, 0.9654228091363022, 2.0765085997239872E-4,0.9199225,0.9199225,0.961746774275,0.9231503763186749,0.8873805932629462,0.961925
0.134896, 24142.000000, 385.125953, 0.8569060372265168, 4.549709496162071E-4, 0.8575906400666916, 5.995028670803674E-4, 0.9263655339761776, 2.7046031022952196E-4, 0.8701925654144296, 3.115436164256873E-4, 0.7920799785606107, 4.5157337783240375E-4, 0.9653975413466365, 4.91859045156541E-4,0.92005,0.92005,0.96157606835,0.923248245605614,0.8877360754703048,0.96172
0.144544, 24689.000000, 157.671811, 0.8568319147391064, 3.7905934868428647E-4, 0.8575170657244703, 4.829590405140403E-4, 0.9264426410292458, 2.3317038915726088E-4, 0.8701269271812142, 3.2219020230635177E-4, 0.7920110884049276, 4.990123628276584E-4, 0.9653382290275836, 3.236558908199747E-4,0.920075,0.920075,0.961817911475,0.9232475620237484,0.8879991133032226,0.96141
0.154882, 25801.800000, 455.466530, 0.8568654701894882, 4.1391031703452133E-4, 0.8575517051479189, 5.173231530736171E-4, 0.9241228795285308, 0.0018088290009662074, 0.8701725300789145, 3.1360289928504445E-4, 0.79197753108185, 6.572309643361822E-4, 0.9655008339399593, 4.6252636467656975E-4,0.9194725,0.9194725,0.961706803925,0.9226617366354938,0.8875124136816093,0.96071
0.165959, 26426.000000, 169.534657, 0.8568093774963126, 3.3666122701868833E-4, 0.8574948056127265, 4.731428418027626E-4, 0.9239442444295088, 0.0019492986548596085, 0.8701148251400772, 2.6011973490963646E-4, 0.7919585372105068, 4.1157876417506346E-4, 0.9653865410307206, 4.195227692705483E-4,0.9198075,0.9198075,0.961533845825,0.9230130443652422,0.8875354826798366,0.961445
0.177828, 27024.400000, 397.962611, 0.8573102051139507, 3.964220643555704E-4, 0.8579933204695708, 5.328143533863583E-4, 0.9256901075251948, 0.001525369438202304, 0.8705245715195025, 2.479319482548613E-4, 0.7925562943041445, 5.868702467712114E-4, 0.9655076762458787, 4.515438590031372E-4,0.9199425,0.9199425,0.95468722585,0.9231334237467145,0.8877495902679994,0.961455
0.190546, 27656.400000, 281.227737, 0.8569506108844867, 4.226504413437828E-4, 0.8576359954722227, 5.913149266630404E-4, 0.9256298577472173, 0.0015733978910553886, 0.870235751360686, 2.5464898245177256E-4, 0.7921058123288086, 4.4790169866172153E-4, 0.965465802882615, 6.933509140200019E-4,0.9198075,0.9198075,0.9547467349,0.9229923441277371,0.8877359231191957,0.961165
0.204174, 28680.600000, 165.615941, 0.8567943526677835, 4.411367440686823E-4, 0.8574796564925695, 6.200562489256197E-4, 0.9256900068395332, 0.001584017970530537, 0.8700995078393742, 2.2551361412069055E-4, 0.7919546362388774, 3.710543729701989E-4, 0.965354638026861, 4.446160983780971E-4,0.91966,0.91966,0.954769349475,0.9228494055735879,0.8876122215243655,0.961
0.218776, 29437.800000, 283.682499, 0.8570167201300147, 3.496099639339069E-4, 0.8576994453373666, 4.0207764786103883E-4, 0.9242821714648575, 0.0019126950048422423, 0.8702455870091252, 3.4368798164670876E-4, 0.7923642653610763, 6.739740544363451E-4, 0.9651063511804958, 4.534516912853293E-4,0.919675,0.919675,0.9545833931,0.9228893571473142,0.8873791963964297,0.96136
0.234423, 30124.200000, 363.090843, 0.857136918758248, 4.577723328372785E-4, 0.8578209481993652, 6.268388245757047E-4, 0.9257929400440117, 0.0017692976887558227, 0.8703828955310756, 2.7507924504358103E-4, 0.7923495744579068, 3.997959686504543E-4, 0.9654656837965986, 5.83593337692107E-4,0.9195875,0.9195875,0.961677636825,0.9227892373021722,0.8874540023177753,0.961055
0.251189, 30828.000000, 278.967382, 0.8571404245515716, 3.618825247943974E-4, 0.8578235624964028, 4.4953695145587085E-4, 0.9257695456311635, 0.0017731877665115876, 0.8703671011820926, 2.989286626414648E-4, 0.7924292201244836, 6.781994641088511E-4, 0.9653090355889411, 5.02978504086175E-4,0.920305,0.920305,0.95452528155,0.923466594962115,0.8882294803347435,0.961615
0.269153, 31714.200000, 204.267863, 0.8570202259233384, 3.28630702967006E-4, 0.8577053423682177, 5.162931859734292E-4, 0.9258314803704273, 0.00162278740038916, 0.8702988839504469, 1.5217181816130416E-4, 0.7921628083673722, 2.252558227982866E-4, 0.9655360348400915, 3.875777184713635E-4,0.919395,0.919395,0.9548197885,0.9225748508745809,0.887560759236328,0.960465
0.288403, 32646.400000, 118.853860, 0.8571068691011897, 3.523791228590586E-4, 0.8577886409660934, 5.16110226147341E-4, 0.9250379930758831, 0.0019478102163485902, 0.870322570237892, 2.030930399083255E-4, 0.7924596828034987, 3.1534772422589367E-4, 0.9651535206868355, 1.4361863674527042E-4,0.91989,0.91989,0.961529057925,0.9231046117075652,0.8874918097839629,0.961695
0.309030, 33461.200000, 320.807357, 0.8572260660741875, 3.9496029291107384E-4, 0.8579090964380371, 5.729515306862955E-4, 0.9258280364584314, 0.0017817247954915929, 0.8704429012992982, 2.118033761678009E-4, 0.7925087632828253, 3.630497089612981E-4, 0.9653770463130638, 5.551480677561044E-4,0.91979,0.91979,0.961751628175,0.9230119498968181,0.8873673525883548,0.96164
0.331131, 34459.400000, 265.721358, 0.8571995222104528, 3.406636670854394E-4, 0.8578832656801822, 4.879791618171085E-4, 0.9250678520334453, 0.0019720587068505885, 0.8704333173319989, 2.2681334562703965E-4, 0.7924264933123022, 4.473768726307796E-4, 0.9654755253385199, 4.028727702878755E-4,0.91978,0.91978,0.961715123675,0.9229868284628087,0.8875083081013219,0.96142
0.354813, 35509.000000, 323.402536, 0.8571574526905712, 2.78590736308528E-4, 0.8578398343550709, 4.340511390113336E-4, 0.9241627133715543, 0.0019295475504044158, 0.870376279713604, 2.153432526299819E-4, 0.7924685976259571, 2.964006932566533E-4, 0.9652725004223897, 3.8189278028636926E-4,0.9194275,0.9194275,0.961686157875,0.9225977045172353,0.8876713974757722,0.960385
0.380189, 36504.600000, 219.301254, 0.8572531107655401, 3.896895891902885E-4, 0.8579376825466207, 5.556755207694056E-4, 0.9258497449308651, 0.0016014012532305666, 0.8704916919519491, 2.1318394955549782E-4, 0.7924315070404755, 5.04929813590378E-4, 0.9656120842705821, 6.244823300819634E-4,0.91968,0.91968,0.961755253175,0.922878239411601,0.887537629046854,0.96115
0.407380, 37327.600000, 418.977135, 0.8571454328277479, 4.0029757620151E-4, 0.8578300780196644, 5.228079257781186E-4, 0.9266958394948615, 3.5641405516460947E-4, 0.8703973318626202, 2.9619860004041E-4, 0.792328165153568, 5.593879930914228E-4, 0.9655331419332172, 4.826308067730839E-4,0.919725,0.919725,0.961702614375,0.9229366165070679,0.8874325010384455,0.9614
0.436516, 38542.800000, 115.662267, 0.8571739800019532, 3.5178283023532854E-4, 0.8578577240886002, 4.4895379313761324E-4, 0.9250557220751447, 0.0020802145867915944, 0.8704073648371533, 2.9853004926882625E-4, 0.7924165513014951, 6.617125012379573E-4, 0.9654270814458933, 6.84096801103188E-4,0.9199,0.9199,0.96204311885,0.9231164243858192,0.887479583267969,0.961735
0.467735, 39366.000000, 275.728127, 0.8572826595949807, 3.433961365289239E-4, 0.8579654487704215, 4.846543928229577E-4, 0.9267333126902761, 3.414427376527109E-4, 0.8704983606322954, 2.230270040307987E-4, 0.7925379597582266, 4.7224295305735964E-4, 0.9654700649210796, 2.585720879629761E-4,0.91915,0.91915,0.954655580725,0.9223734427882192,0.8870089100226213,0.960675
0.501187, 40152.400000, 134.150065, 0.8570948492383664, 3.969658395736419E-4, 0.8577752463844931, 5.489941417887637E-4, 0.9251033147468453, 0.0017986887731195934, 0.8702883231933949, 2.505830009141377E-4, 0.7925457558691111, 3.778561265862228E-4, 0.9649417232650397, 2.31290907643994E-4,0.9196575,0.9196575,0.961364208675,0.9228097565662268,0.8879700464557284,0.960495
0.537032, 41491.600000, 373.396626, 0.8572350809713051, 4.5857216336301417E-4, 0.8579185601921795, 6.303499111404118E-4, 0.9258785390675215, 0.0015364720289054072, 0.8704651858361286, 2.3693204200398541E-4, 0.792458898034132, 4.5312771351187654E-4, 0.9655058407519703, 4.10712004272752E-4,0.9197425,0.9197425,0.961769063725,0.9229417652607853,0.8875613438162202,0.96126
0.575440, 42687.200000, 207.021158, 0.8571724775191003, 5.972242819648964E-4, 0.8578555519210657, 7.429957020860355E-4, 0.9260665733450602, 0.0013952856580146833, 0.8704066327650926, 3.85335747808453E-4, 0.7924149154984591, 5.821654378795828E-4, 0.9654269500275895, 2.7850816657863105E-4,0.919595,0.919595,0.96150839205,0.9228099649594393,0.8873303793962891,0.961245
0.616595, 43501.200000, 405.556112, 0.8571494394486889, 2.67239289077017E-4, 0.8578334898203304, 4.620476641175747E-4, 0.9259157922631095, 0.001596711151365994, 0.8703991846455235, 8.79684345178875E-5, 0.7923386426200889, 1.980504717692993E-4, 0.965521684060034, 2.578231797599123E-4,0.9197475,0.9197475,0.961690455325,0.9229805825941539,0.887237016296802,0.961725
0.660693, 44539.800000, 309.312399, 0.8571289055163657, 3.6772822329650905E-4, 0.8578136316626062, 4.8489239732996055E-4, 0.9250540271282526, 0.0020605078013461314, 0.8703864662704879, 2.756338898519185E-4, 0.7922974361120667, 5.799379812934816E-4, 0.9655520906090456, 4.610504353687331E-4,0.919865,0.919865,0.954387191575,0.9230776614687574,0.8874973466355338,0.96163
0.707946, 45865.200000, 284.344439, 0.857341757253862, 3.2409003642383923E-4, 0.8580235898207572, 5.114118831720244E-4, 0.9252287649348563, 0.002130961995628357, 0.8705273519295972, 1.7536054930082314E-4, 0.7926882263844297, 2.05891595039574E-4, 0.965318406245616, 5.417891365622571E-4,0.9194125,0.9194125,0.954654245475,0.9225862694194751,0.8876288707433952,0.96041
0.758578, 46737.600000, 232.713214, 0.857282158767363, 5.073000591884853E-4, 0.8579618396140016, 6.483724413889289E-4, 0.9258674770228668, 0.001562006751739175, 0.8704434586995904, 3.0011742843158386E-4, 0.7927633310778337, 6.735200022508045E-4, 0.9650013930648045, 5.288540894006207E-4,0.920285,0.920285,0.9615633038,0.923484495807797,0.8878491736109189,0.9621
0.812831, 47823.000000, 425.667476, 0.857301691044451, 3.675576581402322E-4, 0.857985459362709, 5.125246896972999E-4, 0.9251921107074585, 0.0020966414484092527, 0.870528934046261, 2.6569820373661566E-4, 0.7924987413299058, 3.8604894569282245E-4, 0.9656034339918962, 4.390451195983718E-4,0.9193975,0.9193975,0.961786675625,0.9226313175065212,0.8870426681555378,0.961195
0.870964, 48924.600000, 378.036295, 0.8573617903585674, 4.0842484541694744E-4, 0.858043363239488, 5.549369380648636E-4, 0.9258843730768817, 0.0015966052950497566, 0.8705402746770543, 2.677227160309549E-4, 0.7927267552923636, 4.6739775562117445E-4, 0.9652931631758828, 4.4126588255116993E-4,0.918715,0.918715,0.96149736375,0.9220515820311563,0.8856955997089194,0.96152
0.933254, 50198.800000, 233.185248, 0.8573066993206273, 4.1164557131116773E-4, 0.8579874450220076, 6.01587198349635E-4, 0.9259114021863152, 0.0015076531234428038, 0.8704809883129923, 1.7280233428289342E-4, 0.7927202325299427, 3.3282850048028836E-4, 0.9651569981630086, 4.6948079131265617E-4,0.919905,0.919905,0.954663189125,0.923071381920166,0.8879675142286939,0.961065
1.000000, 51194.000000, 343.509534, 0.8571609584838946, 3.5595915547447714E-4, 0.8578452541583659, 4.4943648104470136E-4, 0.9242192180107613, 0.0018961146788547564, 0.8704018340133045, 2.9956250517610154E-4, 0.7923799204192735, 6.448832876065495E-4, 0.9654676060022294, 5.242461857350231E-4,0.919795,0.919795,0.96156024695,0.9230204434206738,0.887336224395645,0.961695
1.071519, 52304.400000, 178.708254, 0.857305697665392, 3.5127122265062716E-4, 0.8579860964507979, 3.5628776354885435E-4, 0.923544480793759, 0.0016589578329197889, 0.8704526657927241, 3.6038544911664845E-4, 0.7928303365050986, 8.653637505692855E-4, 0.9649253858957241, 6.806671372626492E-4,0.919025,0.919025,0.961659405225,0.9222884946664811,0.8865579940774362,0.96102
1.148154, 53544.200000, 321.882836, 0.857107870756425, 2.1320555800682112E-4, 0.8577916855181617, 3.610246241736763E-4, 0.9244207046374047, 0.002086706107848399, 0.8703500237027267, 2.1541835585408162E-4, 0.7923502744940937, 3.725077178623221E-4, 0.9653836864072238, 4.8105411619367075E-4,0.91917,0.91917,0.9614076476,0.9224629965370706,0.8863531623868601,0.96164
1.230269, 54531.200000, 246.415422, 0.8572791538016572, 3.4428757014238207E-4, 0.8579623221440678, 5.184143493124046E-4, 0.9250983201883122, 0.0019895860814280264, 0.8704997156212612, 1.482323127104563E-4, 0.7925169779078669, 4.270837710836112E-4, 0.9655046351043955, 3.979169262411334E-4,0.9194075,0.9194075,0.95480740915,0.9226412875761001,0.8870483248047029,0.96121
1.318257, 55727.600000, 276.391462, 0.8571940131066589, 2.70970420926182E-4, 0.8578768367369216, 4.0738529400071984E-4, 0.9259375773913578, 0.001619875366118609, 0.8704107119017923, 2.1583190185490463E-4, 0.7924937769169331, 4.789732585209728E-4, 0.965320171820623, 4.5675844083098855E-4,0.9198625,0.9198625,0.9617830084,0.9230603060306031,0.8876399307559146,0.961425
1.412538, 56697.400000, 371.358371, 0.8571719766914827, 3.8476275259476865E-4, 0.8578559713189524, 5.316390831878293E-4, 0.9252351072147874, 0.0019939528824347956, 0.8704106766213193, 2.574190133863222E-4, 0.7923943396808283, 4.7320535699687903E-4, 0.9654676467596628, 5.067051914817798E-4,0.91861,0.91861,0.961304982325,0.9219583758827505,0.8855278547812232,0.961515
1.513561, 57673.400000, 212.016603, 0.8571404245515716, 3.480070894521018E-4, 0.8578235649006182, 4.621526543358302E-4, 0.9266890637823643, 3.3080173386827434E-4, 0.870367558559815, 2.278567267221428E-4, 0.7924280120535991, 6.983704795474377E-4, 0.9653121471960777, 5.36069018835526E-4,0.9193825,0.9193825,0.961802599925,0.9226443925760495,0.8867646991012925,0.96155
1.621810, 58804.000000, 220.578331, 0.8572621256626576, 4.209586470502259E-4, 0.8579433878794738, 5.855449155707108E-4, 0.9259988572573535, 0.001352505581474446, 0.8704540695124608, 2.145375952204057E-4, 0.7926275503364816, 4.567245368928482E-4, 0.9652282330531629, 3.151482589079329E-4,0.91956,0.91956,0.961639607875,0.9227893360209248,0.887172980205786,0.961385
1.737801, 60207.200000, 154.714447, 0.8574268979488604, 3.314177329350017E-4, 0.8581092132922479, 4.5671093100609127E-4, 0.9251051678825026, 0.0020812580590153116, 0.870609083020695, 2.711057882403884E-4, 0.7927396074995462, 4.7434908269320704E-4, 0.9654433701694863, 4.8474003282403635E-4,0.9186575,0.9186575,0.95449636265,0.9219880261918063,0.8857225777028428,0.96135
1.862087, 60736.000000, 301.204250, 0.8571689717257769, 2.8548492142363495E-4, 0.8578520965352341, 4.364142670516557E-4, 0.926743119861446, 2.4131848364814548E-4, 0.8703909655942654, 2.2335804914500013E-4, 0.7924608431254182, 3.934498247438762E-4, 0.9653203886083979, 5.300933388867229E-4,0.91919,0.91919,0.954857503775,0.9224122204833274,0.8870422691263642,0.96072
1.995262, 62144.200000, 432.173761, 0.8571975188999822, 3.3047261296076114E-4, 0.8578798548779394, 4.678273065666176E-4, 0.9259214843713904, 0.0018366495480163902, 0.8704041270139202, 2.4133946765810625E-4, 0.7925372112849842, 5.066173240499316E-4, 0.965239650898876, 5.469909909458637E-4,0.91819,0.91819,0.9616284662,0.9215232979208134,0.8854463339324393,0.960665
2.137962, 63309.400000, 320.637864, 0.8573412564262444, 4.134707359764108E-4, 0.8580223468589796, 5.956123859827998E-4, 0.9259736486790955, 0.0018413608766506629, 0.8705163362806487, 2.3662443606720752E-4, 0.792731854520615, 2.3885598113921244E-4, 0.9652266343638981, 5.850397362912128E-4,0.9180825,0.9180825,0.96017868095,0.9214994334121526,0.8846010551444039,0.96161
2.290868, 63939.600000, 105.632571, 0.8572856645606866, 3.818349959507967E-4, 0.8579656312595837, 5.670465269581205E-4, 0.9252268138786837, 0.0018290296383700068, 0.8704510535243808, 1.984435196059579E-4, 0.7927467418100111, 1.0121554102549586E-4, 0.9650438167887423, 3.76738519884179E-4,0.91929,0.91929,0.96170713975,0.9225264572484462,0.8869595311706889,0.961065
2.454709, 65003.400000, 227.223766, 0.857160457656277, 3.837745010863259E-4, 0.8578421393297319, 5.152064272974759E-4, 0.9259014786710018, 0.0015764047880108016, 0.8703611373706043, 2.621385063024864E-4, 0.7925453618367297, 5.161446796153283E-4, 0.9651216075170506, 3.014338895306311E-4,0.91856,0.91856,0.961531010825,0.9218688540317551,0.8858762791555269,0.96091
2.630268, 66140.200000, 213.086274, 0.8571880031752471, 3.853366518428625E-4, 0.8578699529235291, 5.059574660752277E-4, 0.9259975392772585, 0.0018572363388815135, 0.8703913007846322, 3.020197550233757E-4, 0.7925463879733528, 4.6406632386132406E-4, 0.9651941179513435, 3.1714452321312923E-4,0.9196325,0.9196325,0.954815515175,0.9228357796953949,0.8874633549548717,0.961145
2.818383, 66953.200000, 222.688482, 0.8574273987764782, 4.011669858518004E-4, 0.8581077956055001, 5.51865835211524E-4, 0.9260060270856918, 0.0018110081575347778, 0.8705814136110558, 2.4499645263154133E-4, 0.7928569817408556, 4.717299943967545E-4, 0.9652012596732277, 3.8499927702329663E-4,0.9195175,0.9195175,0.954609514225,0.9227290729072908,0.8873214079630698,0.96108
3.019952, 68121.600000, 318.010440, 0.857305697665392, 3.623950712129207E-4, 0.8579858511379438, 5.315711814295279E-4, 0.9243937248844812, 0.0018749290843905816, 0.8704618535440038, 1.7505074599603646E-4, 0.7927939785209286, 4.8026846321935697E-4, 0.9650009465353186, 5.251544968759884E-4,0.9200025,0.9200025,0.961268068975,0.9232216253050236,0.8875080153710598,0.96193
3.235937, 69129.400000, 270.604213, 0.8572180528323055, 3.3224769774409626E-4, 0.8579014022220661, 4.1139698872024285E-4, 0.9251732828263254, 0.0018889137798319515, 0.8704477938804599, 3.333131439812699E-4, 0.7924501225073703, 5.000234842994718E-4, 0.9654759530635466, 3.490689936446617E-4,0.9182575,0.9182575,0.960314698575,0.9216491139786492,0.8849320111359087,0.961545
3.467369, 69783.400000, 218.152790, 0.8572911736644805, 3.253622291199696E-4, 0.8579742742798755, 5.040081688604175E-4, 0.9259945564526213, 0.0018293907967373714, 0.8705048607572966, 1.292154165539685E-4, 0.7925505383961875, 4.275469317358692E-4, 0.9654675712048103, 4.738331657078609E-4,0.917685,0.917685,0.96144577795,0.9210596979141693,0.8847858129894058,0.960435
3.715352, 70870.800000, 277.193362, 0.8572841620778335, 3.560704735157039E-4, 0.8579661521273577, 5.056178391409353E-4, 0.9267918700630722, 3.076834262920625E-4, 0.8704780358102665, 2.3877549912279845E-4, 0.792628548675243, 4.921940629865799E-4, 0.965286019122596, 6.192521152744718E-4,0.9195925,0.9195925,0.95461655725,0.9227825460656623,0.8875695647153908,0.960905
3.981072, 72083.400000, 304.457945, 0.8573392531157739, 3.716633618193229E-4, 0.8580200557513418, 5.039160633528827E-4, 0.9252669642655938, 0.001885472719873808, 0.8705040723804818, 2.3267250045689886E-4, 0.7927731335098829, 6.284355085832572E-4, 0.965135872715671, 5.358648314649138E-4,0.91852,0.91852,0.954863782675,0.921866459537988,0.885498222279535,0.96135
4.265795, 72355.400000, 283.672064, 0.8573462647024208, 4.308351933108393E-4, 0.8580281741290825, 5.832709688611232E-4, 0.9260933223464847, 0.0016626157285807575, 0.8705400988380788, 2.90409202543865E-4, 0.7926565538057919, 3.6165276107673865E-4, 0.9653966356271301, 4.325861014381697E-4,0.9188275,0.9188275,0.961471444475,0.9221432253887564,0.8859538784067086,0.961415
4.570882, 73660.600000, 411.872602, 0.8572360826265404, 3.6834296581676024E-4, 0.8579184162344256, 5.247612577864703E-4, 0.9259564602492496, 0.0015085558059075757, 0.8704431875233027, 2.0779121694331756E-4, 0.7925530624704656, 4.94653764763572E-4, 0.9653121563440681, 4.7530994152756597E-4,0.91872,0.91872,0.961617503575,0.9220593664446778,0.8856717847636065,0.961565
4.897788, 74746.200000, 284.149538, 0.8574389178116839, 2.8767479066896836E-4, 0.8581199464957188, 4.548261342051333E-4, 0.9243631242724852, 0.0017340676755372708, 0.8705974929171543, 1.5554696622983028E-4, 0.7928429090548886, 4.8004620086397734E-4, 0.9652619738678624, 5.927739337871462E-4,0.9175725,0.9175725,0.9539674441,0.9209478300274049,0.8847193878726178,0.96027
5.248075, 75376.600000, 237.096267, 0.8573297373910387, 4.0676453241782456E-4, 0.8580118730310267, 5.412972764063963E-4, 0.9260050281204275, 0.0015668543055030481, 0.8705287674747396, 2.8063241376427404E-4, 0.7926276567646116, 4.653425191105836E-4, 0.9654116593889105, 2.1157654687013058E-4,0.9190175,0.9190175,0.961178207425,0.9223381275128685,0.8860080238412182,0.961775
5.623413, 76243.000000, 280.764670, 0.8573537771166853, 3.214259990520991E-4, 0.8580365029331724, 4.903280371410908E-4, 0.9252538254528181, 0.0016904738281476003, 0.8705529200053312, 2.0577060077878642E-4, 0.792637733468803, 3.992581304410921E-4, 0.9654565163394924, 6.567418068332113E-4,0.9177325,0.9177325,0.954281005175,0.9211360700565351,0.884540856013219,0.96089
6.025596, 76967.400000, 251.536558, 0.8573272332529506, 4.094902097450799E-4, 0.8580097950520923, 5.645125753154807E-4, 0.9252508308346028, 0.001999404430016106, 0.8705279360208904, 2.5945530119800573E-4, 0.7926199428073919, 4.2566625207438383E-4, 0.9654211935448093, 4.562220196119241E-4,0.919145,0.919145,0.961656183225,0.9224590981452712,0.8861379297637911,0.961885
6.456542, 77768.400000, 171.051571, 0.8572966827682744, 4.08003945543806E-4, 0.857978177216985, 5.56524896984338E-4, 0.9244069180501547, 0.0018854591070698444, 0.8704761657750776, 2.516089689688791E-4, 0.7926938624095147, 5.291797293046627E-4, 0.9651845027158366, 5.156384024577388E-4,0.9185775,0.9185775,0.9619506098,0.9218843315352826,0.8859048646356248,0.96091
6.918310, 78645.600000, 290.661728, 0.8573788184975673, 4.281809600211851E-4, 0.8580585361368541, 5.261509919897172E-4, 0.9268351027615328, 3.0528063620873544E-4, 0.8705242729162863, 3.4095697798415493E-4, 0.7928699877967691, 6.294199288251789E-4, 0.9650417743077704, 4.743038482523152E-4,0.918535,0.918535,0.961466238725,0.9218984435294061,0.8853452165026287,0.9616
7.413102, 79414.000000, 305.236957, 0.8572736446978633, 4.474311080587117E-4, 0.857954645453115, 5.855641310250966E-4, 0.9259459573442381, 0.001563032871829152, 0.8704528138097885, 3.2123712831838504E-4, 0.7926845441806597, 4.873111216238952E-4, 0.9651407835565691, 5.836524357317964E-4,0.918635,0.918635,0.961469561875,0.9219857136008438,0.8855189243945115,0.961585
7.943282, 80291.200000, 202.225023, 0.8573072001482449, 2.6977552763258876E-4, 0.8579883878879102, 4.4883063260450236E-4, 0.9250874528468245, 0.0021279165065970287, 0.8704852630901911, 1.363062365604005E-4, 0.7927036722196332, 3.7975408824269255E-4, 0.9651922034084507, 5.183098024555839E-4,0.9188925,0.9188925,0.96149204955,0.9221932565730306,0.8861311984661403,0.961315
8.511380, 80740.200000, 184.420606, 0.8572080362799526, 4.94016626059242E-4, 0.8578893621379453, 6.414334100339222E-4, 0.9260616950993565, 0.0014318594630768273, 0.8703982162569313, 3.5724648389768383E-4, 0.7926100002902798, 3.6313322605677255E-4, 0.9651167675409305, 5.701414075082054E-4,0.91861,0.91861,0.961638943725,0.9219407866343138,0.8856948053144637,0.96128
9.120108, 81655.400000, 274.607065, 0.8573097042863331, 3.478333438114703E-4, 0.857991094135705, 4.848554681252793E-4, 0.926848359850522, 3.004195176879611E-4, 0.8704867472596074, 2.6714590354191516E-4, 0.7927087618505956, 4.6047044196634285E-4, 0.9651883469339431, 5.729039794388338E-4,0.91905,0.91905,0.9547068936,0.922293470539674,0.8867630228522908,0.96079
9.772372, 82072.000000, 223.995536, 0.857278152146422, 3.93188276767748E-4, 0.8579608823057203, 5.309223043027359E-4, 0.9251539823226059, 0.0020989986256242953, 0.870480521904987, 3.274101444200891E-4, 0.7925902720791702, 3.9492272272286633E-4, 0.9653488145676382, 7.647732814157301E-4,0.91862,0.91862,0.96147912625,0.9219039393503191,0.8861451895581588,0.96067
10.471285, 82966.400000, 389.957228, 0.8571985205552174, 3.776499276874468E-4, 0.8578792815867097, 5.68744066953255E-4, 0.9267770509449109, 3.4075847812077223E-4, 0.8703715514624918, 1.9164541978211806E-4, 0.7926765894118151, 3.3296336220577886E-4, 0.9649529295246613, 7.245241285930324E-4,0.9189275,0.9189275,0.961633539525,0.9221868963779679,0.8865447163848584,0.960815
11.220185, 83423.600000, 430.483263, 0.857301691044451, 3.338721401279514E-4, 0.8579829872768862, 4.878879305364303E-4, 0.9244040225310632, 0.0019992719908435027, 0.8704834990924063, 2.2406836669251675E-4, 0.7926857406308537, 3.901182787450317E-4, 0.9652143045206794, 4.457819553375518E-4,0.917965,0.917965,0.960095314775,0.9213553699993289,0.8847885327097641,0.961075
12.022644, 84215.600000, 158.180403, 0.8574228913279194, 3.792148192346667E-4, 0.858104099217719, 5.592670847343389E-4, 0.9267457293225922, 3.2483030631331203E-4, 0.8705897986721223, 1.817437266222964E-4, 0.7928020865740998, 3.888336161112132E-4, 0.9653033305383956, 5.358858960576065E-4,0.91816,0.91816,0.96164525235,0.9214741821426686,0.8856106085336727,0.960365
12.882496, 84743.200000, 115.222220, 0.8572941786301864, 5.404136541146514E-4, 0.8579740551662642, 6.337149026905928E-4, 0.9259404166398566, 0.0015676238197004616, 0.8704489331676462, 4.1366216826612805E-4, 0.7927945463312474, 7.168873220101202E-4, 0.9649683548408315, 3.940337563093745E-4,0.9186,0.9186,0.954576908425,0.9219270775885634,0.8857246850897966,0.961215
13.803843, 85227.000000, 386.085483, 0.8573607887033322, 4.401063831758776E-4, 0.8580402032960585, 5.857644402889123E-4, 0.9251922761267297, 0.0020496435184917602, 0.8705038616207933, 2.672863095284572E-4, 0.7928727456050033, 5.647504580853335E-4, 0.9649875277743956, 4.971016107410068E-4,0.9185175,0.9185175,0.961564249925,0.9218338925248998,0.8857819708624655,0.960945
14.791084, 85724.000000, 279.447312, 0.8572145470389818, 3.5590277863156494E-4, 0.8578958855355456, 4.898394736761869E-4, 0.9259292565138907, 0.0015473544029259126, 0.8704059793527621, 2.8519231041764355E-4, 0.792606845631995, 3.885067596822384E-4, 0.9651406089972664, 4.861867138392867E-4,0.9186775,0.9186775,0.961749350675,0.9220259026744044,0.8855633883882732,0.96162
15.848932, 86393.200000, 315.826155, 0.8573587853928617, 3.632999533933407E-4, 0.8580391091579005, 4.908518170238625E-4, 0.9259217465916704, 0.0015822528148708875, 0.870517560645116, 2.4623348595042654E-4, 0.7928063627685142, 5.612424937187089E-4, 0.9651194566568293, 3.6241442973950746E-4,0.918465,0.918465,0.9615563946,0.9217885937102815,0.8856855823555978,0.96096
16.982437, 86685.600000, 154.537504, 0.8572235619360994, 2.6588428331687113E-4, 0.8579060942445486, 3.4762644519904036E-4, 0.9268147038139759, 2.7005307784103963E-4, 0.870430405757814, 2.777015397686028E-4, 0.7925468361539683, 5.505933835253149E-4, 0.9652898200211592, 2.892352900380191E-4,0.917575,0.917575,0.95422254605,0.9209845180463021,0.8844011783117003,0.960725
18.197009, 87263.200000, 238.410906, 0.8572991869063629, 3.5018918518256366E-4, 0.8579806374936185, 5.099458963939096E-4, 0.9268207074774836, 3.1005703997128423E-4, 0.8704874277726186, 2.234407286909113E-4, 0.792658262572299, 3.364607449345735E-4, 0.9652645774693172, 3.7470061591051486E-4,0.9193525,0.9193525,0.961412602925,0.9225219339854887,0.8876379048173672,0.96026
19.498446, 87683.200000, 229.134371, 0.857341757253862, 4.20286587380959E-4, 0.858023309798637, 5.820445529350668E-4, 0.9259221341112231, 0.0015933703127849017, 0.8705199992897675, 2.7394819662792015E-4, 0.7927188974479064, 3.9651664000812643E-4, 0.9652550479886474, 6.345434808334556E-4,0.919795,0.919795,0.961373929,0.922968689973108,0.8878372135994087,0.960995
20.892961, 88167.400000, 196.640382, 0.8573993524298904, 3.6119012785459454E-4, 0.8580807237150729, 5.272370973903346E-4, 0.9259521653196314, 0.0015855944558256295, 0.8705730980199855, 2.134908983951651E-4, 0.7927629472646116, 3.983600609281314E-4, 0.9653202723824943, 5.364634575198873E-4,0.9181225,0.9181225,0.96108886645,0.9215016574029467,0.8849778334307772,0.96117
22.387211, 88434.200000, 167.665620, 0.857163462621983, 3.5286282422271727E-4, 0.8578450733886426, 4.936231582703845E-4, 0.9252803341075383, 0.0017963097819605584, 0.8703644110850549, 2.4105003674105112E-4, 0.7925454026175327, 4.613124585234726E-4, 0.965129570541853, 3.6353861825407044E-4,0.9191825,0.9191825,0.961949241625,0.9224536009767963,0.8865695591429085,0.961365
23.988329, 89091.600000, 151.812516, 0.8572310743503639, 2.699474796722379E-4, 0.8579136633690391, 3.8542407209574175E-4, 0.9252545656137154, 0.0018678789195734433, 0.8704450507306344, 2.648097231245035E-4, 0.792520903227421, 4.234953427148746E-4, 0.965364163922982, 3.739963832702845E-4,0.9185325,0.9185325,0.96124007445,0.9219067155863048,0.8852418274784498,0.96174
25.703958, 89374.000000, 78.521335, 0.8572746463530985, 3.082853340076622E-4, 0.8579555394830962, 4.6761045443744295E-4, 0.9244707739337489, 0.002076570552996411, 0.8704522237373385, 1.956413212060024E-4, 0.7926911169367056, 4.2202465325109337E-4, 0.9651295742661187, 5.066333736557522E-4,0.918475,0.918475,0.95394793235,0.9218259314484617,0.8854319213800853,0.96134
27.542287, 89722.600000, 257.531047, 0.8572290710398935, 4.157110582097201E-4, 0.857909270935821, 5.528594035510249E-4, 0.9251647881779046, 0.0020097362967512605, 0.8703920724921186, 2.741444666027617E-4, 0.7927314710696985, 6.027434340963897E-4, 0.964922292492199, 6.376581891670528E-4,0.9187275,0.9187275,0.954743114225,0.9220349714247342,0.8859791030054985,0.96115
29.512092, 90128.000000, 196.300790, 0.857203528831394, 5.131599134640055E-4, 0.8578859444525186, 5.868409938925424E-4, 0.9243983389376058, 0.0017709359416454118, 0.870408952361271, 4.057858952370511E-4, 0.7925454918216187, 8.077673889318975E-4, 0.9652396486964063, 5.212370266139955E-4,0.9184275,0.9184275,0.9614749846,0.9217636917735466,0.8855461929354962,0.96107
31.622777, 90381.000000, 111.099955, 0.8572721422150102, 3.894668185326104E-4, 0.857953662328501, 5.27626569312503E-4, 0.9268647744677857, 2.474389899087523E-4, 0.8704616866501091, 2.86472105307527E-4, 0.7926407218231681, 4.175127161503969E-4, 0.9652273632037645, 4.3833874826782734E-4,0.9183725,0.9183725,0.9615847381,0.921718073820113,0.8854280384163615,0.96111
33.884416, 90796.800000, 155.255145, 0.8573748118766261, 3.571269666809042E-4, 0.8580552191065756, 5.191040118351158E-4, 0.9261205425643795, 0.0016478051987382477, 0.8705385864160151, 2.2874525826999844E-4, 0.7927927015584671, 2.6196612987725774E-4, 0.9651909090538897, 2.920703120872684E-4,0.91868,0.91868,0.960676365475,0.9220094179478081,0.8857450846708066,0.96137
36.307805, 91095.800000, 111.373965, 0.8573482680128913, 4.5160268072605913E-4, 0.8580293245158007, 5.733756721763033E-4, 0.9253329811080573, 0.0021806757568936614, 0.8705229503984219, 3.2894071963895894E-4, 0.7927362569665248, 5.310304935734655E-4, 0.9652363922525684, 3.1550754983565647E-4,0.9183225,0.9183225,0.954471058125,0.9216648643982861,0.8854316869906527,0.96099
38.904514, 91395.200000, 199.653099, 0.85732522994248, 4.037509366211837E-4, 0.8580074139162207, 5.794451947972067E-4, 0.9252291141516696, 0.0017399017089180166, 0.8705200672153349, 2.112621380343924E-4, 0.7926435212624556, 3.5744970256731436E-4, 0.9653668133723343, 4.427944733519785E-4,0.91914,0.91914,0.961177051875,0.9224193347213294,0.8864679956479244,0.96141
41.686938, 91576.600000, 192.939991, 0.8572901720092453, 3.4688450280727194E-4, 0.857970859278651, 5.336313459672067E-4, 0.9252166673089149, 0.0017461312695566506, 0.8704560463277209, 1.6694755194979994E-4, 0.7927468909556217, 3.934139952642265E-4, 0.9650565334285213, 7.00339295522105E-4,0.9186825,0.9186825,0.9615487285,0.9219865640462319,0.8859874343715572,0.961035
44.668359, 91976.200000, 146.286568, 0.8572896711816277, 5.097908550658766E-4, 0.8579703073046838, 6.136294785339052E-4, 0.9252374322198997, 0.001794285515117437, 0.8704643995011878, 4.266171684310677E-4, 0.7927093475851836, 5.248157121367659E-4, 0.9651323829499086, 6.104519345348628E-4,0.9183375,0.9183375,0.9608952455,0.9217115370327318,0.8851403293147179,0.961435
47.863009, 92099.600000, 71.438365, 0.8572145470389818, 5.495414191373333E-4, 0.8578967076713491, 6.943811675811911E-4, 0.9260220228068349, 0.0016117457675027683, 0.8704101507280979, 4.091010562783196E-4, 0.7925909276442908, 4.709395248254026E-4, 0.9651748005951932, 8.131071064292568E-4,0.9178875,0.9178875,0.960792666925,0.9212816389332937,0.8847118717404613,0.961005
51.286138, 92405.400000, 97.905260, 0.8573873325670671, 3.3980111218778774E-4, 0.8580669362675069, 4.599539038333674E-4, 0.9250823874593592, 0.00200740783277655, 0.8705306353904909, 2.434826510049186E-4, 0.7928828297472641, 6.369684935293581E-4, 0.9650387217743432, 6.120110035315765E-4,0.91858,0.91858,0.961583360125,0.9219198772506053,0.8855925567684584,0.961355
54.954087, 92595.600000, 143.813212, 0.8572671339388339, 2.915160925753551E-4, 0.8579497705335137, 4.7012706815661857E-4, 0.9243582933661226, 0.001923885188920955, 0.8704729649060647, 1.4581826707946692E-4, 0.7925717012673947, 3.901119031917561E-4, 0.9653577116370229, 5.437289882832139E-4,0.919285,0.919285,0.961621264,0.922511244341828,0.8870549355193073,0.96092
58.884366, 92745.600000, 110.442021, 0.8573357473224503, 3.8545380195610874E-4, 0.858016371288296, 5.670686705238057E-4, 0.9252975784952333, 0.0018302438432958713, 0.8704998733363345, 1.9083747110737538E-4, 0.7927746393832505, 3.656159484964442E-4, 0.9651229113620611, 5.639764173618415E-4,0.91913,0.91913,0.961965296925,0.9224201609731296,0.8863590273040689,0.96154
63.095734, 92971.400000, 122.431369, 0.8572155486942172, 4.048366558027331E-4, 0.8578978413554209, 4.933187259988913E-4, 0.9252952116715566, 0.0019052574336747036, 0.8704251700233006, 3.701801218063741E-4, 0.7925319866001164, 4.722131980485391E-4, 0.9652986783318275, 3.316183062210816E-4,0.9190275,0.9190275,0.954641728725,0.9223022652743493,0.8864515653028004,0.961175
67.608298, 93122.200000, 167.131565, 0.8571609584838946, 3.213830763331485E-4, 0.8578430222588919, 4.3638439254150413E-4, 0.9259079534722513, 0.0015605157178077674, 0.8703659937970007, 2.663255236663315E-4, 0.7925269818463898, 5.253223232932409E-4, 0.9651609107366099, 4.221567843431861E-4,0.9180825,0.9180825,0.961326271975,0.9214486228877047,0.8850792802833182,0.960935
72.443596, 93336.000000, 136.425804, 0.8572065337970998, 4.1314484132307783E-4, 0.8578882298454472, 5.518327371795916E-4, 0.9242600678698732, 0.0019397134657412704, 0.8704087232959863, 2.826301585561218E-4, 0.792559849140924, 4.810929118045387E-4, 0.965217144363647, 4.2145478149673195E-4,0.9191875,0.9191875,0.961461012075,0.9224717888450515,0.8864458733780451,0.96155
77.624712, 93519.200000, 200.443907, 0.8572010246933057, 3.825529720951615E-4, 0.8578826194509241, 5.154642520269105E-4, 0.9251426612154383, 0.0020686795318617304, 0.8703910095761301, 2.984258983686125E-4, 0.7926070348919398, 4.628246370516359E-4, 0.9651037470569334, 6.037100543910321E-4,0.9183025,0.9183025,0.96072838425,0.9217155081341226,0.8847538849976315,0.9619
83.176377, 93635.200000, 106.784643, 0.857285163733069, 4.692693309229714E-4, 0.857964414569396, 6.554565157322492E-4, 0.9237211409986236, 0.0017616497539369113, 0.8704435050476199, 2.8003050959951044E-4, 0.7927760576118692, 1.762091373858943E-4, 0.9649821529743594, 7.280725852826484E-4,0.9186375,0.9186375,0.961350400225,0.9219961507395326,0.8854449114504449,0.961695
89.125094, 93804.600000, 187.537303, 0.8572661322835987, 2.788238286403702E-4, 0.8579484946728236, 4.559897016283828E-4, 0.924395863676392, 0.001672433889773342, 0.8704622623002338, 1.6626596936525278E-4, 0.7926109456346432, 3.893694381734987E-4, 0.9652732603139358, 6.295135815772333E-4,0.91806,0.91806,0.9614766855,0.9214340161753496,0.8849929550875318,0.961005
95.499259, 93855.800000, 151.541941, 0.8573282349081858, 3.514425549755499E-4, 0.8580090649233897, 4.6885775046641236E-4, 0.9261111924901613, 0.0015861304369311523, 0.8704991955313316, 2.920990479624842E-4, 0.7927417341154956, 4.4589061121822203E-4, 0.9651697904034856, 3.394548741114543E-4,0.918545,0.918545,0.95467158285,0.9218338411342754,0.8860582022782826,0.96062
102.329299, 93969.200000, 226.415901, 0.8570577879946611, 3.0597493464034985E-4, 0.8577387493512543, 4.589566201636528E-4, 0.9259675018899793, 0.0016053464522840812, 0.8702613073450186, 2.0658236080345994E-4, 0.7924872757151599, 3.3486970867455893E-4, 0.9649619601438124, 1.4954084046026278E-4,0.91886,0.91886,0.96151154,0.9221458350324552,0.8862561208399037,0.961065
109.647820, 94167.600000, 133.264549, 0.8573988516022728, 2.4101935588208683E-4, 0.8580803464114461, 3.8678702397309785E-4, 0.9259443877629607, 0.0018121744142071624, 0.8705660580749702, 2.0154705512013025E-4, 0.7927888508959977, 5.344243513822689E-4, 0.9652650399323079, 7.143338426873407E-4,0.9183625,0.9183625,0.954390526775,0.9216915864318174,0.8855786733024584,0.960875
117.489755, 94306.000000, 102.664502, 0.8573542779443029, 4.145237371836309E-4, 0.8580351564921358, 5.732451829651955E-4, 0.9253093204312106, 0.0020273576942661763, 0.8705208032030753, 2.742622479197421E-4, 0.7927726163341898, 3.8158918323726943E-4, 0.9651772976797588, 5.797780007718692E-4,0.9191,0.9191,0.95491813335,0.922244808711657,0.8877360323437168,0.959545
125.892541, 94370.800000, 117.907421, 0.8573657969795085, 4.7225309097333944E-4, 0.8580473955099557, 6.295876914616794E-4, 0.923670256106566, 0.001684772325503075, 0.8705468142896802, 3.0681124012300973E-4, 0.7927185042901354, 4.100413123776296E-4, 0.9653214110809756, 5.297415292685655E-4,0.91913,0.91913,0.961432876725,0.9224011783276,0.8865407494166797,0.961285
134.896288, 94483.800000, 148.482187, 0.8572846629054514, 5.284749538351287E-4, 0.8579669966033194, 6.914433703355946E-4, 0.92521745746002, 0.0019692800842602744, 0.8704860409370383, 3.2007517494621416E-4, 0.7925993462367832, 4.941683090585617E-4, 0.9653488008646341, 5.381196376818135E-4,0.9181675,0.9181675,0.960856299375,0.9215444241246162,0.8850228112900924,0.96121
144.543977, 94572.600000, 68.797093, 0.8572826595949807, 3.825110069476041E-4, 0.8579642177355339, 5.32012675414102E-4, 0.9268684951495277, 2.9870305732925033E-4, 0.8704726053737118, 2.671641869416152E-4, 0.7926438711871203, 3.790808059867567E-4, 0.9652495517673477, 4.74593177250754E-4,0.918475,0.918475,0.95449246255,0.9218233077299273,0.8854567728386419,0.961305
154.881662, 94694.400000, 125.032156, 0.8571479369658361, 3.9232292347958936E-4, 0.8578308873342667, 4.917945352312301E-4, 0.924429903842233, 0.0019410008176274946, 0.8703688120087921, 3.2797946963517867E-4, 0.7924562820134505, 6.013162008264162E-4, 0.9652729093371383, 5.538006417870887E-4,0.9181175,0.9181175,0.9610869889,0.9215247012820851,0.8847111107021765,0.961535
165.958691, 94715.600000, 89.096801, 0.8573572829100087, 4.07081979439949E-4, 0.8580376849460107, 5.492039004067747E-4, 0.9260491212456623, 0.0018089430911885915, 0.8705137180741925, 2.8801521335151855E-4, 0.7928152811039313, 4.370421232067645E-4, 0.9650966081764281, 4.8556761723905745E-4,0.9179425,0.9179425,0.961609524675,0.9213490684718145,0.8846244104451858,0.961255
177.827941, 94816.400000, 165.997108, 0.8571995222104528, 4.125901688496011E-4, 0.85787921618305, 5.718111121352166E-4, 0.9250254902311973, 0.0020264104645284463, 0.8703625367024082, 2.272166588606598E-4, 0.792718354141708, 4.624446901338436E-4, 0.9648686224865847, 3.5213347617944795E-4,0.91752,0.91752,0.96130436795,0.9209757312714975,0.8839405587331948,0.96125
190.546072, 94853.800000, 141.818758, 0.8572576182140988, 3.9674778671038995E-4, 0.8579389131187609, 5.65967666316579E-4, 0.9252191588769245, 0.0017360103857297711, 0.8704478375003033, 2.3871145877125784E-4, 0.7926319321332626, 2.67299869569665E-4, 0.9652061797539678, 3.9347464647333303E-4,0.9180175,0.9180175,0.9606177944,0.9214119158256985,0.8847784164913912,0.96121
204.173794, 94904.200000, 85.018586, 0.857301691044451, 4.720017991063778E-4, 0.8579812801866382, 6.282972666321439E-4, 0.9252296532618942, 0.002016327252508827, 0.8704553223991303, 2.8948086362954006E-4, 0.7928028252862177, 4.3503387971083953E-4, 0.9649714046386991, 3.566372751326354E-4,0.9193475,0.9193475,0.954468421075,0.9225688302399427,0.8871358607096533,0.96095
218.776162, 94977.400000, 95.901199, 0.8573312398738917, 3.3517455672651665E-4, 0.8580132809945713, 4.986859620927466E-4, 0.9253025826976069, 0.0020242689005981938, 0.8705227063840271, 1.7003472308178575E-4, 0.7926597172706848, 4.708770101644099E-4, 0.9653495129695718, 4.5447581785405377E-4,0.9186925,0.9186925,0.961291082725,0.9219984026976662,0.8859753034067287,0.961075
234.422882, 95052.000000, 170.241006, 0.857175482484806, 5.795348152929536E-4, 0.857858955943707, 7.099384802671149E-4, 0.9267594532421091, 2.989563203274945E-4, 0.8704118382685726, 4.0961321079342327E-4, 0.7924065338367194, 5.89727124378159E-4, 0.9654522818129367, 4.393734397700647E-4,0.91811,0.91811,0.954043814575,0.921504536326558,0.8848263674769211,0.961355
251.188643, 95086.800000, 55.826159, 0.8573783176699497, 3.8996304950662943E-4, 0.8580596560106499, 5.541431946591383E-4, 0.9251737272558428, 0.0018518251577497146, 0.870546987043131, 2.510798087010899E-4, 0.7927744685556365, 3.802973866548434E-4, 0.9652390036371463, 6.134101111892269E-4,0.91904,0.91904,0.9548055348,0.9223449969306323,0.8861692716012975,0.9616
269.153480, 95100.400000, 124.671729, 0.8574489343640366, 3.0739720471173167E-4, 0.8581307169908274, 4.883380980184602E-4, 0.9259910673789818, 0.0015466664141298688, 0.8706206155410212, 1.6656036362155805E-4, 0.79279331384851, 3.3816911030016763E-4, 0.9653920988507284, 5.684803782383306E-4,0.917735,0.917735,0.954034208075,0.9211401675645622,0.8845272285430245,0.960915
288.403150, 95169.200000, 67.463768, 0.857254613248393, 3.4271908695985E-4, 0.8579342284742136, 4.7465053854617973E-4, 0.9260195681691071, 0.001806471042833416, 0.8704090609334407, 2.457960125687811E-4, 0.7927772586464445, 4.8388662061779565E-4, 0.9648957063889091, 3.288771250580451E-4,0.9191325,0.9191325,0.961379839825,0.9224365107340081,0.8862278208063988,0.96173
309.029543, 95202.800000, 123.789176, 0.8572445966960401, 4.8028663503087566E-4, 0.857926165090493, 5.866588750897727E-4, 0.9243939924075455, 0.001674490188669216, 0.8704384277595357, 3.6817169679169296E-4, 0.7926111646558702, 6.043053786830895E-4, 0.9652141588906282, 3.8877571133672764E-4,0.91854,0.91854,0.9615662036,0.9219088521195621,0.8852966086091983,0.96168
331.131121, 95234.400000, 68.921985, 0.8573783176699497, 3.780721114856681E-4, 0.8580587870839285, 5.460839879866163E-4, 0.9268175611997617, 2.8778722879054853E-4, 0.8705300322308774, 2.3776450467207858E-4, 0.7928443710189905, 4.065829079500303E-4, 0.965093893430305, 6.978157298549638E-4,0.9180925,0.9180925,0.961045120925,0.9214563290668879,0.8851062261952461,0.96092
354.813389, 95272.600000, 86.705478, 0.8572596215245694, 4.067984463421156E-4, 0.8579418351460312, 5.742794316606222E-4, 0.9267936282134931, 3.2844701276185363E-4, 0.8704596448495201, 2.1478403804592864E-4, 0.7925930868364102, 4.733887082351012E-4, 0.965293267487023, 5.236904888102998E-4,0.918645,0.918645,0.954458065,0.9219837072483086,0.8856382243756851,0.96144
380.189396, 95334.600000, 94.035313, 0.8571499402763066, 2.6115939333446717E-4, 0.8578318415824672, 4.268542925518886E-4, 0.9260602100371633, 0.0018303103423287473, 0.8703568125821552, 1.9776343071895255E-4, 0.7925144012063065, 2.9803460360610474E-4, 0.9651567929069799, 4.897694566372915E-4,0.9186725,0.9186725,0.95430593715,0.9220229777054414,0.8855410314613674,0.96164
407.380278, 95323.400000, 60.155133, 0.8571028624802486, 4.459408030540516E-4, 0.8577821395540806, 5.888212984729707E-4, 0.9253067855857819, 0.0020177562625724784, 0.8702671954850963, 3.15584481628953E-4, 0.7926691766757855, 4.6430124369126457E-4, 0.9647072794329962, 6.17794956718387E-4,0.9186,0.9186,0.9547863372,0.9219491614808565,0.8855150945828959,0.96151
436.515832, 95317.200000, 55.639554, 0.8571880031752471, 4.040055668312265E-4, 0.857869554616871, 5.912525235960132E-4, 0.9252344019099006, 0.0017475432485791077, 0.8703825677391853, 2.173118493349779E-4, 0.7925833349721516, 2.467864661514971E-4, 0.9651179561155467, 6.009495918490958E-4,0.9179725,0.9179725,0.95467620425,0.9213510617642617,0.8849035145476396,0.96093
467.735141, 95342.800000, 129.016898, 0.8570738144784256, 3.3455884646405607E-4, 0.8577551935483237, 5.114627263439304E-4, 0.9251040622315486, 0.0021011910522193466, 0.8702798544409731, 1.7966605582766872E-4, 0.792484723350888, 3.584791032027242E-4, 0.9650117151120297, 5.607021190867634E-4,0.918645,0.918645,0.961383410625,0.9219934319342235,0.8855458857116545,0.96157
501.187234, 95380.000000, 32.723081, 0.857341757253862, 3.631915418185883E-4, 0.8580227214682399, 5.206713088177343E-4, 0.9251141529959623, 0.002047918017705226, 0.870512651960364, 2.1615358051918276E-4, 0.7927489549454941, 4.1629693832838485E-4, 0.9651922489616224, 3.6129816401173016E-4,0.91763,0.91763,0.96040491725,0.9210315653236824,0.8845049026377572,0.960705
537.031796, 95376.000000, 99.484672, 0.8572826595949807, 4.7322671290240815E-4, 0.8579621509973065, 5.958053798999324E-4, 0.9260526566692497, 0.0015717418997989955, 0.8704250708437129, 3.6374269920488677E-4, 0.7928398170233939, 5.728012113675293E-4, 0.9648427792351246, 7.115509114666016E-4,0.9180775,0.9180775,0.95445703345,0.9214667967205336,0.8848584434533262,0.961235
575.439937, 95366.600000, 52.652065, 0.8572691372493045, 3.43072401552373E-4, 0.8579508171667474, 5.246341255710574E-4, 0.9259362848214033, 0.0015943740167722134, 0.870467525522872, 1.5281170260916254E-4, 0.7926035214619536, 2.80776903657883E-4, 0.9652967670269345, 2.8717846495012627E-4,0.918315,0.918315,0.960879864075,0.9217370475939544,0.8846751574785048,0.96204
616.595002, 95320.000000, 42.104632, 0.8572566165588636, 4.3169481379515083E-4, 0.8579378290899472, 5.457811084748984E-4, 0.9267770385229005, 3.731485211579841E-4, 0.8704426010529392, 3.681301918221294E-4, 0.792648017576231, 4.6830648823538846E-4, 0.9651697869785639, 6.522981909437169E-4,0.9180925,0.9180925,0.961553855925,0.9214958511145562,0.8847341274770982,0.961445
660.693448, 95375.200000, 53.506635, 0.857240590075099, 2.9808963611974767E-4, 0.857920847766847, 4.268148166710617E-4, 0.9267858291269413, 3.304804844824792E-4, 0.8704124437635002, 2.6327200509060887E-4, 0.7926986253947541, 3.75806454876653E-4, 0.9650203977621288, 4.129035741275825E-4,0.9194825,0.9194825,0.961688245975,0.9227473884937816,0.8867891473225605,0.961745
707.945784, 95359.600000, 74.626001, 0.857265631455981, 3.5274978287480943E-4, 0.8579482475090667, 5.222540650833395E-4, 0.9268371339980959, 2.9997489906178807E-4, 0.8704701815771225, 2.0398179902315775E-4, 0.7925765526801619, 4.1602590236317245E-4, 0.9653437151761317, 5.988110108121061E-4,0.918555,0.918555,0.961364581225,0.9218988986541237,0.8855411143759845,0.96137
758.577575, 95376.200000, 81.592647, 0.8570713103403375, 5.508898906184299E-4, 0.8577550822295172, 6.505554056148687E-4, 0.925178918549077, 0.00203814274458563, 0.8703148207326799, 4.326106257093298E-4, 0.792330107410329, 7.037832555493933E-4, 0.9653274895238934, 6.639626264182189E-4,0.9188275,0.9188275,0.96156171925,0.9220669807765699,0.8866807923296727,0.960395
812.830516, 95306.600000, 111.322235, 0.8571789882781295, 3.466327765651474E-4, 0.8578607621840646, 5.281942025302954E-4, 0.9258818727887699, 0.0016019743836134363, 0.87038686772973, 1.8055683847358737E-4, 0.7925241000425781, 2.0942555413772253E-4, 0.9652161594662241, 3.759683328829141E-4,0.918595,0.918595,0.961360013575,0.9219278980329724,0.8856667710847813,0.961285
870.963590, 95331.800000, 27.592753, 0.8573602878757146, 4.004448012086412E-4, 0.8580410805170857, 5.762095956575774E-4, 0.9268112202491527, 3.1222397413594805E-4, 0.8705321855439425, 2.0938140633633255E-4, 0.7927535538454589, 3.373288953153997E-4, 0.965233415318637, 4.325329355772453E-4,0.9184425,0.9184425,0.961500228225,0.9217720760146274,0.8856168644165419,0.961005
933.254301, 95346.000000, 54.600366, 0.8573713060833027, 3.770916020465076E-4, 0.8580525547441182, 4.933134277303884E-4, 0.9251101254867425, 0.002027355465192192, 0.8705412079168606, 2.8633027867187367E-4, 0.7927658624440292, 5.623872963908586E-4, 0.9652376218417927, 4.3075019160469986E-4,0.91924,0.91924,0.96148527615,0.9225052416433571,0.8866564601068,0.961375


==> exe_results/exe.128gram.32stride.exact.lasso.csv <==
Reading in dataset /datafs/kilograms/exe.train.128gram.32stride.exact.jsat
Using alpha: 0.5
Reading in evaluation sets
Reading.../datafs/kilograms/exe.test.128gram.32stride.exact.jsat
N = 1996695     D = 100000
Sparsity: 0.009432280082837072
Priors: [0.49682199835227714, 0.5031780016477229]
Number of Nans? (should be zero): 0
Lambdas: [5.008276176381477E-4, 4.673995281187133E-4, 4.3620261980727187E-4, 4.0708797095405206E-4, 3.799165996955891E-4, 3.545588006100774E-4, 3.3089352555477707E-4, 3.088078058298754E-4, 2.881962129104124E-4, 2.6896035517204824E-4, 2.510084082082008E-4, 2.3425467649650935E-4, 2.1861918432217601E-4, 2.0402729400540093E-4, 1.9040934961051195E-4, 1.7770034443596853E-4, 1.6583961069797465E-4, 1.54770529926383E-4, 1.4444026269042664E-4, 1.3479949636408764E-4, 1.2580220972705316E-4, 1.1740545327753725E-4, 1.0956914420828206E-4, 1.0225587506702462E-4, 9.543073518806072E-5, 8.90611440424766E-5, 8.311669571154134E-5, 7.756901374083108E-5, 7.239161568221126E-5, 6.755978667706657E-5, 6.305046147729965E-5, 5.884211434092493E-5, 5.491465627665631E-5, 5.124933914697818E-5, 4.782866617192083E-5, 4.463630840632876E-5, 4.165702679190729E-5, 3.887659941196283E-5, 3.6281753601576094E-5, 3.386010258912769E-5, 3.160008636673069E-5, 2.9490916507307795E-5, 2.752252466489003E-5, 2.5685514512299846E-5, 2.3971116886787367E-5, 2.2371147929501696E-5, 2.0877970018973166E-5, 1.948445531211728E-5, 1.81839517187203E-5, 1.69702511469805E-5, 1.5837559868524657E-5, 1.478047086143044E-5, 1.3793937999234571E-5, 1.2873251962712706E-5, 1.2014017759444943E-5, 1.1212133743853427E-5, 1.0463772037562282E-5, 9.765360256614298E-6, 9.113564458317304E-6, 8.505273226315212E-6, 7.937582817912159E-6, 7.407783302748824E-6, 6.91334562666248E-6, 6.451909538978854E-6, 6.021272325605138E-6, 5.619378294140887E-6, 5.244308960812244E-6, 4.894273892386226E-6, 4.5676021593478764E-6, 4.26273435954103E-6, 3.978215174196768E-6, 3.712686420814992E-6, 3.46488056973618E-6, 3.233614693454214E-6, 3.0177848197864894E-6, 2.8163606619456095E-6, 2.6283807003562015E-6, 2.4529475927392333E-6, 2.2892238905535162E-6, 2.1364280413462895E-6, 1.9938306579297173E-6, 1.8607510365738035E-6, 1.7365539075949619E-6, 1.6206464028288162E-6, 1.512475225511166E-6, 1.4115240090571937E-6, 1.3173108521308372E-6, 1.2293860182376524E-6, 1.1473297888599795E-6, 1.0707504598860798E-6, 9.992824717690394E-7, 9.325846644895042E-7, 8.703386489921481E-7, 8.122472873217646E-7, 7.580332742037263E-7, 7.074378132978519E-7, 6.602193818066404E-7, 6.161525775405775E-7, 5.750270429368951E-7, 5.366464608954336E-7, 5.008276176381474E-7, 4.6739952811871167E-7, 4.36202619807272E-7, 4.0708797095405103E-7, 3.799165996955885E-7, 3.545588006100775E-7, 3.308935255547778E-7, 3.088078058298749E-7, 2.881962129104135E-7, 2.6896035517204855E-7, 2.510084082082004E-7, 2.3425467649650982E-7, 2.186191843221755E-7, 2.0402729400540027E-7, 1.90409349610512E-7, 1.7770034443596827E-7, 1.6583961069797378E-7, 1.5477052992638277E-7, 1.4444026269042644E-7, 1.3479949636408744E-7, 1.2580220972705297E-7, 1.1740545327753739E-7, 1.0956914420828188E-7, 1.0225587506702483E-7, 9.543073518806076E-8, 8.90611440424764E-8, 8.311669571154135E-8, 7.756901374083082E-8, 7.239161568221128E-8, 6.75597866770666E-8, 6.305046147729956E-8, 5.884211434092484E-8, 5.4914656276656474E-8, 5.12493391469781E-8, 4.7828666171920924E-8, 4.4636308406328735E-8, 4.1657026791907225E-8, 3.887659941196288E-8, 3.628175360157611E-8, 3.386010258912763E-8, 3.16000863667307E-8, 2.94909165073078E-8, 2.7522524664889965E-8, 2.568551451229982E-8, 2.3971116886787354E-8, 2.2371147929501673E-8, 2.087797001897313E-8, 1.948445531211731E-8, 1.818395171872027E-8, 1.697025114698052E-8, 1.583755986852464E-8, 1.4780470861430444E-8, 1.379393799923456E-8, 1.2873251962712711E-8, 1.2014017759444946E-8, 1.121213374385342E-8, 1.0463772037562272E-8, 9.765360256614282E-9, 9.113564458317282E-9, 8.505273226315213E-9, 7.937582817912168E-9, 7.407783302748832E-9, 6.913345626662488E-9, 6.451909538978833E-9, 6.021272325605128E-9, 5.619378294140883E-9, 5.244308960812242E-9, 4.894273892386223E-9, 4.567602159347874E-9, 4.262734359541023E-9, 3.978215174196769E-9, 3.7126864208149848E-9, 3.464880569736173E-9, 3.2336146934542115E-9, 3.017784819786487E-9, 2.816360661945611E-9, 2.6283807003562007E-9, 2.4529475927392335E-9, 2.289223890553515E-9, 2.1364280413462875E-9, 1.993830657929715E-9, 1.8607510365738015E-9, 1.7365539075949591E-9, 1.6206464028288163E-9, 1.5124752255111656E-9, 1.411524009057194E-9, 1.3173108521308375E-9, 1.2293860182376531E-9, 1.1473297888599775E-9, 1.0707504598860778E-9, 9.992824717690382E-10, 9.325846644895027E-10, 8.703386489921474E-10, 8.122472873217643E-10, 7.580332742037257E-10, 7.074378132978519E-10, 6.60219381806639E-10, 6.161525775405765E-10, 5.750270429368946E-10, 5.366464608954329E-10]
C, Average NNZ, Stnd Dev NNZ, Accuracy, Accuracy Dev, WeightedAccuracy, WeightedAccuracy Dev, AUC, AUC Dev, F1 Score, F1 Score Dev, Precision, Precision Dev, Recall, Recall Dev, exe.test.128gram.32stride.exact.jsat Accuracy, exe.test.128gram.32stride.exact.jsat WeightedAccuracy, exe.test.128gram.32stride.exact.jsat AUC, exe.test.128gram.32stride.exact.jsat F1 Score, exe.test.128gram.32stride.exact.jsat Precision, exe.test.128gram.32stride.exact.jsat Recall
0.001000, 4055.000000, 254.797959, 0.887915780827818, 4.3056205922879743E-4, 0.8881804845724635, 4.5713995823048196E-4, 0.9616373504936016, 1.77674302160881E-4, 0.8918108459616352, 3.4804520060242286E-4, 0.8567818438137931, 7.055717205162243E-4, 0.9298270965714384, 6.708791804912535E-4,0.9232075,0.9232075,0.977739662475,0.9231465936754878,0.923879348767797,0.922415
0.001072, 4596.000000, 182.786214, 0.8895359581708775, 7.202844920439788E-4, 0.8897940564668835, 6.719818070335091E-4, 0.9625862952675073, 2.163350126252156E-4, 0.8932435726671821, 6.511575836111367E-4, 0.8591376232132832, 0.0021328860784763913, 0.9301773266718729, 0.0016239021878841338,0.9240425,0.9240425,0.978178280725,0.9240449685385225,0.9240149390289631,0.924075
0.001148, 4398.400000, 69.116134, 0.8908175760444135, 1.6697475601418435E-4, 0.8910759438504519, 1.9635333257915518E-4, 0.9633366499059868, 3.4387210264523384E-4, 0.8945074886933215, 1.0859249288558881E-4, 0.8601560414858621, 7.08018306015332E-4, 0.9317181073060625, 7.749159944653089E-4,0.9250475,0.9250475,0.978543314275,0.9249745377379501,0.925875828486406,0.924075
0.001230, 4459.200000, 135.270692, 0.891825742038719, 4.1063711231664784E-4, 0.8920856864265782, 4.290203539361393E-4, 0.9642177104000421, 3.622881805133422E-4, 0.8955168687654245, 4.0917392777439283E-4, 0.8608567080000793, 2.902079848703075E-4, 0.9330853888839441, 7.234230566003711E-4,0.92454,0.92454,0.9790880768,0.9244149066705397,0.9259498941496352,0.922885
0.001318, 4659.600000, 241.819437, 0.8934955013159247, 2.828616568743134E-4, 0.8937435277472978, 2.944070498540978E-4, 0.9648752215492449, 2.4903075250667E-4, 0.8969215582189103, 2.4015001026900834E-4, 0.8638231421649849, 0.0013135430662341292, 0.9326622357242084, 0.0015575945407272514,0.925045,0.925045,0.979458489825,0.92477758431223,0.9280887107333139,0.92149
0.001413, 4701.600000, 135.103812, 0.8941756252206773, 4.897940469988182E-4, 0.8944279577658246, 5.202781699011542E-4, 0.965558925999096, 2.7003266803205244E-4, 0.8976667250944699, 3.987905392577205E-4, 0.863861157220985, 6.973190072657631E-4, 0.9342267625944476, 7.518048003563464E-4,0.9268575,0.9268575,0.979816236325,0.9267162455633233,0.9285094037514618,0.92493
0.001514, 4946.000000, 269.021932, 0.8951552440407774, 6.341446781395994E-4, 0.8954011342415905, 6.395624606977403E-4, 0.9661369949114237, 3.251872816533515E-4, 0.8985050973892286, 6.034780173834669E-4, 0.8655258792606786, 8.69125250931964E-4, 0.9340979837066239, 8.381848303565256E-4,0.924885,0.924885,0.98019723695,0.9244619871279164,0.9296976132686084,0.919285
0.001622, 4954.400000, 199.536062, 0.896145380240848, 6.676980755192238E-4, 0.8963902853353375, 6.81568474798266E-4, 0.9669127043194743, 2.9015757244249925E-4, 0.8994498050750902, 5.867375665676354E-4, 0.8665487512147484, 9.877388001233666E-4, 0.9349488737993721, 7.238010113512516E-4,0.92797,0.92797,0.980617101175,0.9277822338079006,0.9302070767993567,0.92537
0.001738, 5092.400000, 67.015222, 0.8974189848725018, 9.048093731777882E-4, 0.8976580736901522, 9.226496619314955E-4, 0.9675199912800212, 2.9154009620438833E-4, 0.9005923450682264, 8.118427960894447E-4, 0.8683842982151674, 0.0010105627359814839, 0.9352818513706641, 6.687235402177392E-4,0.9290325,0.9290325,0.980904320225,0.9288929524191225,0.9307230881208745,0.92707
0.001862, 5038.400000, 196.019999, 0.8986314885348037, 5.449331296948333E-4, 0.8988653937711634, 5.772901887169897E-4, 0.968027278373729, 2.9904170781851577E-4, 0.9016880845405163, 4.959760380719225E-4, 0.8700892843378263, 3.382462336645056E-4, 0.9356689630346473, 9.13045988460402E-4,0.929355,0.929355,0.9810222258,0.9292152000200395,0.9310576778274183,0.92738
0.001995, 5199.600000, 126.435122, 0.8992470056768811, 4.853962774453614E-4, 0.8994829598837859, 5.149354363355516E-4, 0.9685859549605087, 2.4274038434526376E-4, 0.9023194284577045, 4.2965414331349087E-4, 0.8704140665872266, 5.17420701282479E-4, 0.9366534839616669, 8.507560592459846E-4,0.927825,0.927825,0.981514760825,0.9274648630450185,0.9321159109961922,0.92286
0.002138, 5348.600000, 162.305391, 0.9004710283743886, 4.91419857636962E-4, 0.9006971388395563, 5.194621326470368E-4, 0.969062012224289, 2.7274949905336767E-4, 0.9033637147108926, 3.974846992990613E-4, 0.872620062670412, 7.826776110402992E-4, 0.9363538884691062, 8.061976630250486E-4,0.9287575,0.9287575,0.981759918475,0.9284316852470874,0.9326972080795645,0.924205
0.002291, 5683.800000, 102.419529, 0.9019008912227455, 4.2360188198283265E-4, 0.9021184284408715, 4.3114600938742224E-4, 0.9695280059825357, 2.192068548908357E-4, 0.9046303141812994, 2.887166886647908E-4, 0.8748918041757108, 0.0019577869562344558, 0.9364713334481503, 0.002133733623441855,0.931105,0.931105,0.9818161747,0.9308789742457837,0.9339429871358685,0.927835
0.002455, 5702.000000, 168.270021, 0.9019124102579512, 4.7531522565369974E-4, 0.9021408454898152, 4.996220538602889E-4, 0.9700251195233992, 2.3846919208498485E-4, 0.9047853586500263, 5.224879363032736E-4, 0.8737981959915091, 4.346888244389912E-4, 0.9380530010973599, 0.001470897874952655,0.9315875,0.9315875,0.982232987425,0.9314165557652448,0.933749742466194,0.929095
0.002630, 5939.200000, 182.815098, 0.9034454435955416, 6.80434730399665E-4, 0.903662175329649, 6.706339023332545E-4, 0.9705030592136616, 2.0854069570523523E-4, 0.9061148572607405, 5.408918216990134E-4, 0.8764781744669483, 0.00203940275491355, 0.9378333711771137, 0.0015998325900953938,0.9311825,0.9311825,0.9823457635,0.9309510132719944,0.9340930941965881,0.92783
0.002818, 6109.800000, 194.313561, 0.9042422603352038, 6.798786098808148E-4, 0.9044581085730282, 6.876225611905153E-4, 0.9709189979150075, 2.3215018298315402E-4, 0.9068759435428584, 5.065439105039666E-4, 0.87733621038038, 0.0019233371610455328, 0.938480931972489, 0.0015453525490098713,0.9302675,0.9302675,0.982266004675,0.9299257126635163,0.9345061070745119,0.92539
0.003020, 6313.600000, 77.685520, 0.9046434232569321, 6.391423838625255E-4, 0.9048630130860769, 6.702168850654003E-4, 0.9713464089488205, 1.962564126662926E-4, 0.9073127816078264, 5.75040587897348E-4, 0.877334861436221, 3.8121251139186003E-4, 0.9394120118017264, 8.53237256906635E-4,0.9311975,0.9311975,0.98295541105,0.9307419552103964,0.9369455182931463,0.92462
0.003236, 6548.400000, 170.132419, 0.9056781331149726, 0.0010634925579149244, 0.9058868363951055, 0.0010687419016778416, 0.971675423677943, 2.3936845932123285E-4, 0.9081665208319579, 8.325878143376431E-4, 0.8795445007431606, 0.002400666232782358, 0.9387215079579965, 0.0012485296244715142,0.93244,0.93244,0.9831224523,0.9321829734694492,0.9357429314201648,0.92865
0.003467, 6787.600000, 121.095995, 0.906564597998192, 9.186161540715545E-4, 0.906761049352817, 9.393237387627258E-4, 0.9720227063141834, 2.2499684363218352E-4, 0.9089005086253851, 6.04054547767352E-4, 0.8814315872565425, 0.0024475694864903486, 0.9381463221368816, 0.0016469678623303643,0.93358,0.93358,0.983094813125,0.9333577480898797,0.9364913976221396,0.930245
0.003715, 6943.000000, 155.210824, 0.9072497301791209, 6.12074871055228E-4, 0.9074515455262201, 6.251785431422351E-4, 0.972342415575994, 1.6108276162822433E-4, 0.9096077284678049, 3.9636304687913355E-4, 0.8817429713226499, 0.0017729213223685433, 0.9392963857641969, 0.0012237045724635767,0.933215,0.933215,0.983377440525,0.9329491433533962,0.9366778553932686,0.92925
0.003981, 7027.200000, 224.851418, 0.9077295230368183, 6.390399474802036E-4, 0.907934703169692, 6.428230080242654E-4, 0.9726497015975137, 1.8203016187086203E-4, 0.9101174357812194, 4.591073261594795E-4, 0.8818488447412408, 0.0018738054211266243, 0.9402642257329349, 0.0013001393959659875,0.9319875,0.9319875,0.9833900925,0.9316001860535281,0.936935797911346,0.926325
0.004266, 7355.000000, 141.289773, 0.9087847668271818, 6.834148404514355E-4, 0.9089803490938753, 6.732180777241579E-4, 0.9729610162843108, 1.72928401103168E-4, 0.9110014782612582, 5.443283251468699E-4, 0.8840462212674769, 0.0018537329458706338, 0.939657001402437, 0.0010141737704771176,0.9336125,0.9336125,0.983781617875,0.9333825030919248,0.9366274122818059,0.93016
0.004571, 7782.600000, 136.329894, 0.9094378460405821, 9.781972407694659E-4, 0.9096289944090609, 9.954540314787278E-4, 0.9733237183462864, 1.461592262520451E-4, 0.9116256582537499, 6.817289164633236E-4, 0.8847939765948093, 0.0024608388365718425, 0.9401445610330642, 0.0014796271734224438,0.933025,0.933025,0.9836818557,0.9326779548572893,0.9375359961199972,0.92787
0.004898, 8000.000000, 164.566096, 0.9095740711525796, 5.179647260375076E-4, 0.9097687771703888, 4.8150456118615495E-4, 0.973502867940744, 1.4445739434767725E-4, 0.9117437994913326, 4.517135591223371E-4, 0.8850243702931717, 0.0018729158881711301, 0.9401324674119014, 0.0012526245895942128,0.93275,0.93275,0.983921434075,0.932318530632784,0.9383388199544188,0.926375
0.005248, 8231.400000, 174.650050, 0.9105281477641803, 6.378833572291065E-4, 0.9107185863524265, 5.97019005137075E-4, 0.9738375378145593, 1.403070442086875E-4, 0.9126178125840647, 6.066223088896891E-4, 0.8864166989239157, 0.0018212233945091433, 0.9404194946849929, 0.0010185234528276989,0.9332525,0.9332525,0.9840778541,0.9328963473636325,0.9379008171743053,0.927945
0.005623, 8635.600000, 264.073172, 0.9107189630865005, 7.019016423261702E-4, 0.9109105603535624, 6.838154961612476E-4, 0.974078254132008, 9.950000345858924E-5, 0.9128289988996553, 5.765024553289645E-4, 0.8863919056780147, 0.002084399067139754, 0.9408981310470867, 0.0013068314413882667,0.933385,0.933385,0.98424899395,0.9329721081864284,0.9387909039364977,0.927225
0.006026, 9000.600000, 130.200768, 0.9116960777685124, 6.616488227685706E-4, 0.9118741592862163, 6.76732160081138E-4, 0.974365143975952, 1.9038183909283956E-4, 0.913635683127658, 4.89995958996888E-4, 0.8886061768515223, 0.001617302420688267, 0.940120193739574, 0.0011356058344246848,0.9344725,0.9344725,0.98461092385,0.9341208701443957,0.9391605387511687,0.929135
0.006457, 9243.400000, 204.826365, 0.9120646868950942, 4.0424886817385476E-4, 0.9122434438508596, 4.262973253408793E-4, 0.9746724097957287, 1.9106910862666418E-4, 0.9139986455355615, 2.780972640424673E-4, 0.8889286238485328, 0.0011705467260413889, 0.9405267429791705, 0.0011535486976593395,0.934755,0.934755,0.9847989556,0.9343941679235797,0.9395904954499494,0.929255
0.006918, 9528.600000, 494.270210, 0.9125029110605276, 8.752555494931531E-4, 0.9126867993258792, 8.876508957612494E-4, 0.9750592808522063, 2.3410898686579635E-4, 0.9144864135314037, 6.585250588595704E-4, 0.8888377668721994, 0.0021435523910221643, 0.9416658295065599, 0.001275292825750792,0.9350425,0.9350425,0.9848212273,0.9347500169509828,0.9389779372070614,0.93056
0.007413, 9904.600000, 455.284790, 0.9127352950751118, 6.107004979119599E-4, 0.9129216486665488, 5.925318338987908E-4, 0.9752924005407333, 3.634364433883824E-4, 0.914729023261444, 5.971800905244121E-4, 0.8889030701273783, 0.001750810545220007, 0.9421065543674214, 0.0016665398118750443,0.9351775,0.9351775,0.9850585783,0.9348296532743519,0.939873145831754,0.92984
0.007943, 9661.600000, 443.246478, 0.9137725090712403, 9.082574780337157E-4, 0.9139539781376467, 9.062710274120195E-4, 0.9756969096333423, 1.3979555396425558E-4, 0.9156876097795154, 7.811741107115008E-4, 0.8903918290926631, 0.0018567214918975325, 0.9424662846102189, 7.802138724743222E-4,0.93543,0.93543,0.984978199675,0.9350167062517613,0.9410400291710558,0.92907
0.008511, 9814.000000, 138.091274, 0.9142788457926724, 6.320146888351315E-4, 0.9144518443739054, 6.512442872129005E-4, 0.9760112206116341, 8.432773891901232E-5, 0.9160921108052742, 4.433473414348558E-4, 0.8916957025124331, 0.001526483049320397, 0.9418644483284014, 9.508735716916028E-4,0.937095,0.937095,0.9852248859,0.9368965396170957,0.9398617302834831,0.93395
0.009120, 10285.000000, 240.879223, 0.9144245866294052, 0.0010687309320192183, 0.9146083062658944, 0.001062823216250955, 0.9762159728248975, 1.2454303592897078E-4, 0.9163535364357343, 9.275149408670204E-4, 0.8907591283169083, 0.00219828261217075, 0.9434672722421809, 9.227663473528555E-4,0.9361475,0.9361475,0.985376832175,0.9358196991132208,0.9406487267436867,0.93104
0.009772, 10524.800000, 240.520602, 0.9146534648506657, 3.497103927631868E-4, 0.9148321035934865, 3.6864095641864133E-4, 0.9764157704118048, 9.977183681213074E-5, 0.9165378574849588, 1.8727049374007748E-4, 0.8913268926088179, 0.0016851073656659944, 0.9432234739499794, 0.0018115612618100744,0.937425,0.937425,0.9855343778,0.9372483541168389,0.9399016462684916,0.93461
0.010471, 10969.600000, 150.237945, 0.9155719827014142, 6.874132266820523E-4, 0.915743869737838, 6.992029483164097E-4, 0.9765766047745263, 1.1764659720484663E-4, 0.9173406641880261, 5.575544868585462E-4, 0.8930847626561805, 0.0015058613240089493, 0.9429541602569282, 0.0010305400928392,0.93679,0.93679,0.98557511525,0.936468211491203,0.9412599634295412,0.931725
0.011220, 11274.200000, 171.924867, 0.9157557864370872, 7.26864633311137E-4, 0.9159252882159024, 7.413178518916807E-4, 0.9767965842769113, 9.172415898387258E-5, 0.9174914617081915, 5.530873509545587E-4, 0.893534630602597, 0.0016423302773890187, 0.9427717573236247, 8.582189571193585E-4,0.93708,0.93708,0.98567289745,0.9367606412382532,0.9415395494494393,0.93203
0.012023, 11806.000000, 239.368335, 0.9164624542055748, 4.223654820148315E-4, 0.9166278387915208, 4.486858474505473E-4, 0.9769434454735446, 9.861790588181988E-5, 0.9181137661466693, 3.7490960546960976E-4, 0.894851257439391, 4.0931168858282697E-4, 0.942618689839511, 8.617129359039319E-4,0.93733,0.93733,0.985726031775,0.9370738907352927,0.9409190813219608,0.93326
0.012882, 12380.800000, 211.812559, 0.9168210467798037, 5.379704611437307E-4, 0.916983777856394, 5.603704500884957E-4, 0.9771194086730931, 9.357829887809425E-5, 0.9184329015072858, 4.7271639882265495E-4, 0.8955013006244974, 5.599427475194281E-4, 0.9425702826408875, 7.491511534357001E-4,0.937805,0.937805,0.98576328275,0.9375169531540402,0.9418791255374553,0.933195
0.013804, 12645.400000, 340.356049, 0.9167634516037753, 9.89701268629833E-4, 0.9169302643281192, 9.94066486932992E-4, 0.977262276176174, 1.2040947682667616E-4, 0.9184378429278505, 8.140078707729241E-4, 0.8948842784860996, 0.0020647709879736487, 0.9432692349441487, 7.875297187074486E-4,0.9372825,0.9372825,0.9857999399,0.9369513368970518,0.941924921298238,0.93203
0.014791, 13354.000000, 184.057600, 0.9172282196329433, 7.558764773774872E-4, 0.9173957586021249, 7.69065698153411E-4, 0.9774258553997892, 7.300558489923344E-5, 0.9189072607397852, 6.024143581806905E-4, 0.8951882974988383, 0.0016547633711044593, 0.9439210204001514, 0.0010163165939148762,0.9374675,0.9374675,0.985888506625,0.9371335218347471,0.9421655085281112,0.932155
0.015849, 14003.800000, 181.370780, 0.9175337244797028, 4.664100880871822E-4, 0.9176982080991027, 4.940546476314104E-4, 0.9775394443639153, 1.0762767970400698E-4, 0.9191559197575672, 3.976671287944598E-4, 0.8959515925632593, 2.3706716108120682E-4, 0.9435942807505912, 6.35763139123277E-4,0.9378475,0.9378475,0.985990558475,0.9375880222023061,0.9415187282251924,0.93369
0.016982, 14446.000000, 112.779431, 0.9177826358056688, 3.8995661734922735E-4, 0.91794458020985, 4.1250063946802665E-4, 0.9776888373715433, 8.90412075881655E-5, 0.9193697869524817, 3.3245793657097846E-4, 0.8964775104355999, 2.891279736591691E-4, 0.9434619426615063, 4.819282975682357E-4,0.937945,0.937945,0.985996210625,0.9376657425265188,0.9419044639974169,0.933465
0.018197, 15162.600000, 173.425027, 0.9181973210730732, 2.5643156554283625E-4, 0.9183568332937545, 2.724758895200467E-4, 0.9778247761510256, 1.1349855013462911E-4, 0.9197465323732155, 2.2131336845638636E-4, 0.897161605217778, 3.0398324831200347E-4, 0.9434980128248597, 2.952416887180071E-4,0.93799,0.93799,0.98607435785,0.9377150117769955,0.9418919055257927,0.933575
0.019498, 15806.200000, 224.833627, 0.9187487322800928, 3.560859707360399E-4, 0.918907308061075, 3.6221664153569144E-4, 0.9779648885186493, 1.0438858191041999E-4, 0.9202708415949395, 3.3358435885038777E-4, 0.8978518779979977, 7.52449808824862E-4, 0.9438390591869942, 7.2475721865556E-4,0.9379975,0.9379975,0.986164799975,0.9377320830038037,0.941763534128445,0.933735
0.020893, 16692.000000, 124.526302, 0.9186831238621822, 1.648019678412497E-4, 0.9188422127239054, 1.8730282817831182E-4, 0.9780299817609187, 8.203907062094791E-5, 0.920213899799535, 1.587302899912365E-4, 0.8977154639777968, 1.760874881322026E-4, 0.943869252278273, 4.770143985042783E-4,0.9384025,0.9384025,0.9862766304,0.9381096036995079,0.9425916297758282,0.93367
0.022387, 17125.800000, 219.282831, 0.9190051560203235, 6.38474878613627E-4, 0.9191603662821913, 6.589498939632406E-4, 0.9781687615017362, 9.352947241642552E-5, 0.920487870607581, 5.465800358588602E-4, 0.8984408742578207, 7.569295926356796E-4, 0.9436444764657596, 5.649216543648933E-4,0.9383975,0.9383975,0.9862508981,0.9380902729796615,0.9427922127111582,0.933435
0.023988, 18162.600000, 164.621505, 0.9192495598977309, 4.4921585126660017E-4, 0.9194066424722951, 4.6296404383516896E-4, 0.9782529134668396, 1.058777152942428E-4, 0.9207421875471674, 4.0361133259812966E-4, 0.8985295957350619, 6.098777991971053E-4, 0.94408129750183, 5.81762096496355E-4,0.9383375,0.9383375,0.986312694025,0.9380327761768497,0.9426913696202148,0.93342
0.025704, 18646.000000, 313.223882, 0.9193537320421997, 4.642415381532285E-4, 0.9195085253599015, 4.851823010723016E-4, 0.9783491731919722, 9.64805349032927E-5, 0.9208250282406272, 3.667877922355198E-4, 0.8988230833395555, 6.771304900961863E-4, 0.9439316055054598, 4.2717583793426263E-4,0.938785,0.938785,0.98641769505,0.9384789326901334,0.9431947881420131,0.93381
0.027542, 19513.800000, 390.978976, 0.9195750978491958, 5.252423521403213E-4, 0.9197302557699759, 5.510109795257419E-4, 0.9784370459228132, 1.0158993891486553E-4, 0.9210471621025474, 4.127149015940424E-4, 0.898989163329271, 6.114932011373748E-4, 0.9442149987739029, 2.922935178701186E-4,0.93872,0.93872,0.9863237547,0.9384225810665514,0.94299937395238,0.93389
0.029512, 20212.600000, 315.473993, 0.9198154951056621, 3.8152218230229373E-4, 0.9199693311145797, 4.0153507108859823E-4, 0.9785227174428199, 7.76987015894267E-5, 0.9212630026132811, 2.995498233812317E-4, 0.8994160244067103, 5.072781443415951E-4, 0.9441979082515267, 2.394541089461382E-4,0.9388825,0.9388825,0.9864260564,0.9385659611146432,0.9434522757010998,0.93373
0.031623, 20861.400000, 276.282175, 0.9197533924810749, 4.4392259368267157E-4, 0.9199084778453022, 4.629910819124553E-4, 0.9785943972069833, 6.303025498797262E-5, 0.921218282793028, 3.745063713471808E-4, 0.8991954736171707, 4.89268672555671E-4, 0.9443470377791066, 3.598413048294079E-4,0.939005,0.939005,0.986348025425,0.9387332821061407,0.9429338230100995,0.93457
0.033884, 21807.000000, 200.997512, 0.9199822707023356, 3.9377410200232445E-4, 0.9201357328597959, 4.008644615641468E-4, 0.9786555491862448, 8.901659249045427E-5, 0.9214238323895797, 3.7426548267123873E-4, 0.8996021148840934, 4.4519922306285347E-4, 0.9443305863914648, 3.5366697978693424E-4,0.9385975,0.9385975,0.98637631125,0.9382562112074492,0.9435003968875924,0.93307
0.036308, 22681.400000, 242.989382, 0.9200949569163042, 3.892864483750748E-4, 0.9202466975506619, 3.979929521233892E-4, 0.978757376963717, 5.33512331658423E-5, 0.9215132567860704, 3.448779457639464E-4, 0.8999227630164045, 5.694368292079124E-4, 0.9441653474082022, 1.6617284444507956E-4,0.9391275,0.9391275,0.9865250141,0.9388405090888997,0.9432877555861763,0.934435
0.038905, 23710.800000, 255.535829, 0.9203839344516813, 4.827401520483625E-4, 0.920537918686775, 4.6685086010134176E-4, 0.9787946661264615, 9.646752640820484E-5, 0.9218157692625033, 4.878583830819346E-4, 0.9000111655215747, 9.767973199802692E-4, 0.9447038872542401, 3.5755597330509105E-4,0.938845,0.938845,0.98652157165,0.9385070964952413,0.9437214992770548,0.93335
0.041687, 24448.000000, 432.965126, 0.9203769228650345, 3.9201591946896316E-4, 0.920529918287545, 4.090187258555552E-4, 0.9788491345957031, 6.705043161029749E-5, 0.9218030359467264, 3.292066354638331E-4, 0.9000662983099514, 6.361488511913715E-4, 0.9446162711712477, 5.954510231475378E-4,0.939075,0.939075,0.986506742375,0.9387740745765437,0.9434339557853701,0.93416
0.044668, 25205.000000, 362.511793, 0.9207510410954102, 4.729027485843503E-4, 0.920900424283681, 4.7816681406255736E-4, 0.9788765841986541, 5.613412270446743E-5, 0.9221268645893786, 4.419728274805198E-4, 0.9008616063067661, 6.3858865660453E-4, 0.9444205143830458, 3.281407927051945E-4,0.9394625,0.9394625,0.986618534825,0.9391645584248859,0.943809615180695,0.934565
0.047863, 26355.000000, 343.193240, 0.9205517117035902, 3.457502914592362E-4, 0.9207020084358231, 3.494332255892711E-4, 0.978968186243716, 5.171288427554764E-5, 0.9219434404117841, 3.4428484338095523E-4, 0.9005436649963168, 3.772776414520204E-4, 0.9443850400628302, 3.228358731125248E-4,0.93952,0.93952,0.986574671875,0.9391674755206422,0.9446737689825072,0.933725
0.051286, 27380.200000, 380.202788, 0.92079561475338, 3.6564052052501884E-4, 0.920945467770083, 3.6306487139242514E-4, 0.9789945406207471, 9.2851497541689E-5, 0.9221701460586867, 3.3951076942523203E-4, 0.9009097805157357, 8.865914201956531E-4, 0.9444592030016656, 5.374612563108633E-4,0.93945,0.93945,0.98652652065,0.9391634598961107,0.943628985039068,0.93474
0.054954, 28438.000000, 145.061366, 0.9209268315892011, 4.549654365208882E-4, 0.9210749964193685, 4.534812370177207E-4, 0.9790222542840208, 1.0690342478086687E-4, 0.9222799382975687, 4.2175774406683937E-4, 0.9012292326589808, 8.650964254049921E-4, 0.9443381622313453, 3.012501285884664E-4,0.9394775,0.9394775,0.986618384875,0.939130697146995,0.9445430682628553,0.93378
0.058884, 29223.200000, 272.374301, 0.9211782470532555, 2.6658711135836143E-4, 0.9213257191216604, 2.6241715942697637E-4, 0.9790913638518297, 9.735879355179659E-5, 0.9225138650108338, 2.894877662850181E-4, 0.9016017447887021, 7.296949453739769E-4, 0.9444201253381432, 7.267307699835166E-4,0.9392425,0.9392425,0.986704846525,0.9389186159611339,0.9439505960713366,0.93394
0.063096, 30467.200000, 210.219314, 0.920976914350965, 2.4260433055187038E-4, 0.9211246058039444, 2.446592261484222E-4, 0.9791488810883464, 8.561488815413055E-5, 0.9223302706320695, 2.667791813794549E-4, 0.9012631349304847, 3.5112601361905906E-4, 0.9444061139154469, 4.88264423374233E-4,0.93936,0.93936,0.9866790042,0.9390129838782674,0.9444174708179078,0.93367
0.067608, 31229.400000, 317.220806, 0.921335506925194, 3.0128184388400795E-4, 0.921481728664366, 2.892020194864967E-4, 0.9791318478989958, 7.926844954442431E-5, 0.9226606820729749, 3.3329863433986573E-4, 0.9018308102505618, 6.035801291467228E-4, 0.9444758674986554, 3.690722824882347E-4,0.9395325,0.9395325,0.9867482864,0.939179589568471,0.9446931641701951,0.93373
0.072444, 32512.200000, 330.847034, 0.9212548736787541, 2.8281908954779997E-4, 0.9214011639148312, 2.9331205604705865E-4, 0.9791929586000772, 7.831759760181734E-5, 0.9225842674662376, 2.531719111015187E-4, 0.901726744168686, 3.923316793452679E-4, 0.944429633859541, 2.3447638304767502E-4,0.9391975,0.9391975,0.98668114205,0.938826021012599,0.9445971321702071,0.933125
0.077625, 33435.800000, 322.775712, 0.9212363430569015, 1.696660277572811E-4, 0.9213838597709438, 1.721144424036422E-4, 0.9792364185866742, 6.486154687077913E-5, 0.922578393329893, 1.8839935503403931E-4, 0.9015823142858908, 3.650010953604532E-4, 0.9445758654939963, 2.7511663492420804E-4,0.9396575,0.9396575,0.986626929275,0.9393461943424627,0.9442173915239938,0.934525
0.083176, 34474.400000, 341.971695, 0.9215052874875733, 6.864846913591504E-4, 0.9216506143462242, 6.932582322791452E-4, 0.9792705744653759, 8.317070229168792E-5, 0.9228163025866396, 6.414201201818973E-4, 0.9021139691667814, 8.605158638445369E-4, 0.9444914560232043, 5.777470379505502E-4,0.9394025,0.9394025,0.98673973105,0.9390531220219911,0.9444986773356533,0.93367
0.089125, 35613.000000, 402.027362, 0.9218263179904792, 3.9689885637056357E-4, 0.9219701711541377, 3.902050818087769E-4, 0.9792959052399007, 6.016455415402859E-5, 0.9231129264382192, 4.3477366799899244E-4, 0.9026119945714276, 7.246861924444647E-4, 0.9445677616714553, 8.587426330952484E-4,0.939235,0.939235,0.986739162775,0.9388463686729164,0.9448895461313291,0.93288
0.095499, 36620.400000, 410.281172, 0.9217882550915387, 5.387261865519231E-4, 0.9219334347641908, 5.267506493211344E-4, 0.9793127905369173, 5.635293510678573E-5, 0.9230922815456424, 5.358172472132233E-4, 0.9024056444321434, 9.439700595515917E-4, 0.9447500686884285, 1.719593596448615E-4,0.9397275,0.9397275,0.986742411075,0.9394192956667043,0.9442477205566641,0.93464
0.102329, 37734.600000, 219.683044, 0.9214216492754277, 5.346474977808929E-4, 0.9215676079690553, 5.232429486603512E-4, 0.9793123938378979, 1.0284286543765795E-4, 0.9227366616631489, 5.33721989029974E-4, 0.9020039662750815, 0.0010606707143378516, 0.944446024848227, 6.431452197294557E-4,0.9395725,0.9395725,0.9867691796,0.9392671656754332,0.9440372950012375,0.934545
0.109648, 38829.800000, 337.008843, 0.9217291574326575, 1.4569349997478194E-4, 0.9218738810853576, 1.5770796442675047E-4, 0.9793284663365622, 8.722989684276218E-5, 0.9230295219154353, 1.3842378857926405E-4, 0.9023965287417702, 3.5639889947715624E-4, 0.9446283357717526, 3.053167846877094E-4,0.9395875,0.9395875,0.986775599875,0.9392413274632218,0.9446543361605495,0.93389
0.117490, 40137.600000, 241.628310, 0.9217541988135395, 2.6667648062752154E-4, 0.921896245803264, 2.89882495630198E-4, 0.9793456527349799, 8.217598187165407E-5, 0.9230234540865357, 2.0215051792834638E-4, 0.902736475771517, 2.786658198238131E-4, 0.9442433763887366, 4.0292732084474023E-4,0.9394525,0.9394525,0.9867791617,0.9390868689307569,0.9447922307299126,0.93345
0.125893, 41266.800000, 237.735483, 0.9218473527504202, 6.991499728165598E-4, 0.9219907051086192, 7.099607717514468E-4, 0.9794028685855676, 7.33366902369766E-5, 0.923131868008402, 6.06042248545081E-4, 0.902660634240586, 0.0010897492817928285, 0.944553954239332, 4.0270374414886213E-4,0.9391775,0.9391775,0.986727140025,0.9388179022202998,0.9444014389144393,0.9333
0.134896, 41937.600000, 444.780215, 0.9220767317992984, 3.467065773287008E-4, 0.9222180931296553, 3.475285471002918E-4, 0.979421609078669, 7.817172894201818E-5, 0.9233302969312851, 3.4475118490156646E-4, 0.903152198911527, 5.075008585750852E-4, 0.9444307765318973, 3.1062947627689714E-4,0.939345,0.939345,0.9867925671,0.938930644422406,0.9453889277495615,0.93256
0.144544, 42826.200000, 122.926645, 0.9218588717856256, 4.003314114199482E-4, 0.9220024869943615, 3.8198357006277787E-4, 0.9794066502388727, 7.767376410190642E-5, 0.9231378849926072, 4.2647641316673164E-4, 0.9027163341564929, 8.766142430429794E-4, 0.9445054763915456, 3.997358433856544E-4,0.93964,0.93964,0.98681963925,0.9392686276581295,0.9450833696103343,0.933525
0.154882, 44831.200000, 345.777616, 0.922070221040269, 3.4688088734439944E-4, 0.9222117800796559, 3.4313544837365857E-4, 0.9794109649912937, 4.947269431214518E-5, 0.9233285734244504, 3.506408895966383E-4, 0.9030974998207013, 5.522956433162863E-4, 0.9444869692587965, 1.7560544706636346E-4,0.9397525,0.9397525,0.9868263088,0.9394136709548148,0.9447267689102613,0.93416
0.165959, 45617.800000, 234.726564, 0.9221563633905028, 1.8623785244147078E-4, 0.9222971337395454, 2.016487476893103E-4, 0.9794243744877038, 1.0503228893571205E-4, 0.9234059183987954, 1.659855821787518E-4, 0.903257544630188, 2.9437334847180177E-4, 0.9444738740585953, 3.8669585971988046E-4,0.9394725,0.9394725,0.986805429575,0.9391498420374034,0.9441830613657841,0.93417
0.177828, 46237.200000, 279.773766, 0.9219925927595352, 3.0400112627381907E-4, 0.9221351448001418, 3.1511087470737767E-4, 0.9794507034992078, 8.384259825485584E-5, 0.9232629320770431, 2.831265411179601E-4, 0.9029136869194586, 3.926522514952177E-4, 0.9445507680060338, 4.373509779542715E-4,0.9396725,0.9396725,0.9867291892,0.9393298654149308,0.944695333795217,0.934025
0.190546, 47647.200000, 234.579965, 0.922100771524945, 4.87352881716997E-4, 0.9222435627191687, 5.009943813914202E-4, 0.9794641029995279, 7.840539243813663E-5, 0.9233737587611589, 4.238462915116038E-4, 0.90297549020961, 6.316745447242469E-4, 0.944715147267558, 3.728350748877823E-4,0.9394025,0.9394025,0.9867318695,0.9390175482734763,0.9450208887200912,0.93309
0.204174, 48838.400000, 698.169492, 0.9220717235231219, 3.0961275121301894E-4, 0.922214640582957, 3.1166095513596046E-4, 0.9794669875359204, 7.727865207341272E-5, 0.9233462858546577, 2.86500728959266E-4, 0.9029333891233458, 6.061559582697339E-4, 0.9447037901686428, 1.911438939704343E-4,0.939715,0.939715,0.986822945425,0.9393538521897902,0.9450151302006902,0.93376
0.218776, 49485.400000, 445.153277, 0.9223186315386176, 5.12032009069197E-4, 0.922461063806001, 5.227725682876871E-4, 0.9794855090124239, 4.953282916356069E-5, 0.9235858765180718, 4.415783433520776E-4, 0.9032084550022365, 7.967233011305802E-4, 0.9449044578207083, 3.5413368721243514E-4,0.93942,0.93942,0.986769778625,0.9390497270920845,0.9448246191223364,0.933345
0.234423, 50712.800000, 326.891664, 0.9222965951234414, 3.696637110273878E-4, 0.9224383281095445, 3.4665820386910743E-4, 0.9795023341964034, 3.5915327673657966E-5, 0.9235499017690149, 4.25762766932158E-4, 0.9033266241629512, 6.715558319247821E-4, 0.9446996156417855, 2.480160227708723E-4,0.9392325,0.9392325,0.98678019975,0.9388606197194436,0.9446415646337698,0.93315
0.251189, 51597.600000, 284.979719, 0.9221082839392096, 4.7765250869773217E-4, 0.9222507971626493, 4.5034502038298393E-4, 0.9795025156131698, 6.77758989638418E-5, 0.9233714890802274, 5.336748636466308E-4, 0.9030739543352377, 8.849320932261306E-4, 0.9446028616269402, 3.622643104071989E-4,0.9393075,0.9393075,0.986854497025,0.9389772141717043,0.9441150453660879,0.933895
0.269153, 53449.800000, 418.123618, 0.9222795669844418, 2.3049717153275883E-4, 0.9224202915009423, 2.0512530974426267E-4, 0.9795196323238148, 6.6298089576898E-5, 0.923522284247016, 2.9861471376101904E-4, 0.9034232482033371, 5.952702440567856E-4, 0.9445363381917724, 3.5017164068260525E-4,0.939805,0.939805,0.986857239575,0.9394459142716308,0.9450836925941668,0.933875
0.288403, 54163.000000, 322.724650, 0.9223917523707927, 2.2842900820080588E-4, 0.9225311486225429, 2.5284302987711217E-4, 0.9795447554271455, 7.420826955673023E-5, 0.9236221087240881, 1.3923914150838543E-4, 0.9036453329420844, 2.6187466233177395E-4, 0.944502178103475, 1.9214218313844673E-4,0.9399025,0.9399025,0.986834916075,0.9395499249371962,0.9450945276652147,0.93407
0.309030, 55572.600000, 306.381200, 0.9223521869889992, 4.897991680694808E-4, 0.9224925391232748, 4.926934855617001E-4, 0.9795145189612343, 5.53401517232863E-5, 0.9235956820744102, 4.4957863777902334E-4, 0.9034784090614142, 8.483673954448056E-4, 0.9446299423148616, 5.23455977606681E-4,0.9396375,0.9396375,0.986840287975,0.9392635150941925,0.9451191422366443,0.93348
0.331131, 56593.000000, 393.061318, 0.9223356596776172, 5.612546098334861E-4, 0.9224767288061578, 5.641616990210413E-4, 0.9795224932012514, 6.276030552178095E-5, 0.9235843676226818, 5.151769189666766E-4, 0.9034119536998311, 8.74924376579765E-4, 0.944678650470878, 3.113216611591227E-4,0.9398075,0.9398075,0.986785839975,0.9394235970462808,0.9454536246929836,0.93347
0.354813, 57647.400000, 603.545723, 0.9223136232624413, 2.8943503556397624E-4, 0.9224544564440607, 2.839242985129905E-4, 0.9795333035775846, 6.134081649268869E-5, 0.9235592571528866, 3.431925373800957E-4, 0.9034201375098366, 3.0695879119491197E-4, 0.9446169400321495, 5.816735393734901E-4,0.93962,0.93962,0.986822478025,0.9392231270194369,0.9454374126086692,0.93309
0.380189, 58904.200000, 434.550987, 0.9223266447804997, 2.3002658635723746E-4, 0.9224673632325535, 2.3947487714373226E-4, 0.9795531300481992, 6.811240921429216E-5, 0.9235723001885242, 1.9995329637566403E-4, 0.9034338785141258, 4.0830519900711686E-4, 0.944629139238911, 1.5884522271208176E-4,0.9401925,0.9401925,0.9868235544,0.9398349693050956,0.9454871143540985,0.93425
0.407380, 59869.400000, 251.704271, 0.9222359949817072, 5.415296898621747E-4, 0.9223762151417066, 5.273067691123312E-4, 0.9795091661432783, 7.044643479939406E-5, 0.9234734242416925, 5.750602838543365E-4, 0.9034425167964312, 8.451875187474941E-4, 0.9444132543419848, 6.348667421436859E-4,0.93987,0.93987,0.986785555675,0.9394942593505671,0.9454018914923348,0.93366
0.436516, 61093.000000, 166.944302, 0.9224283127868803, 2.435413012201798E-4, 0.922568330262472, 2.2220774195797174E-4, 0.9795419701818051, 1.0068195153318729E-4, 0.923659037550108, 2.9714683549001477E-4, 0.9036663066555871, 5.735211821203142E-4, 0.9445566328858359, 1.1035333521513617E-4,0.939695,0.939695,0.986792888375,0.9393361734660517,0.9449588633534716,0.93378
0.467735, 62018.800000, 314.412722, 0.9224458417534975, 2.7286879321454944E-4, 0.9225843623697795, 2.7700957223172445E-4, 0.9795326744150679, 5.42129261241584E-5, 0.9236598772199155, 2.485154840383223E-4, 0.9038562531575687, 6.068153841634874E-4, 0.9443511827397423, 3.5879808959820414E-4,0.9394975,0.9394975,0.98673798775,0.9391214225880377,0.944995418394261,0.93332
0.501187, 63513.400000, 162.493815, 0.9222810694672947, 2.2481191694813515E-4, 0.9224194077466012, 2.3997655331948608E-4, 0.9795416294213766, 4.4581709867035425E-5, 0.9234983603807982, 1.771815659354136E-4, 0.9036908422469325, 3.8022476221153946E-4, 0.9441937930845427, 2.213072477310435E-4,0.940095,0.940095,0.98679879705,0.9397558252964189,0.9451069037360681,0.934465
0.537032, 64665.400000, 485.689860, 0.9221849105647081, 4.6095625429758185E-4, 0.9223261028970986, 4.560300872006432E-4, 0.9795550178565499, 8.857184180886077E-5, 0.9234363414985918, 4.555098470055228E-4, 0.9032607280949456, 7.922456960521893E-4, 0.9445343790398759, 4.765408176701362E-4,0.939795,0.939795,0.98680312455,0.9394044617560176,0.9455379846217746,0.93335
0.575440, 65790.400000, 201.518833, 0.9225239708618492, 4.492270185120946E-4, 0.9226628731872616, 4.4635583129831936E-4, 0.9795351767357211, 5.551380856400153E-5, 0.9237436557780752, 4.35594136522332E-4, 0.903860028248916, 7.747877032828055E-4, 0.9445222562677987, 4.0822250516471087E-4,0.9401875,0.9401875,0.986914394175,0.9398202530945092,0.9456263698439453,0.934085
0.616595, 66828.600000, 329.755425, 0.9223201340214704, 2.126283100353078E-4, 0.9224587567528131, 2.1217937570903553E-4, 0.9795532047926274, 5.313416065737884E-5, 0.9235394644917949, 2.4351947894218003E-4, 0.9036986665748312, 3.7719778056694367E-4, 0.9442712744124038, 4.3878748777023615E-4,0.939805,0.939805,0.986832800575,0.9394745309389265,0.9446606947870748,0.934345
0.660693, 68052.200000, 534.965195, 0.9224478450639682, 2.6686452863000453E-4, 0.9225862271342147, 2.3917727533072667E-4, 0.9795597630693557, 6.634642915313096E-5, 0.9236583350573184, 3.3836103476125314E-4, 0.9038903813503951, 6.391378074821959E-4, 0.9443106067639025, 3.176362484069694E-4,0.93974,0.93974,0.986865017125,0.9393808314262002,0.9450134088954106,0.933815
0.707946, 68804.800000, 353.490820, 0.9221268145610623, 3.323111069631801E-4, 0.9222683008482326, 3.085490059363568E-4, 0.9795645507387973, 5.773095873497304E-5, 0.923378357455426, 3.830721194689017E-4, 0.9032104623539453, 7.4937246214466E-4, 0.9444679383858379, 3.159011057382734E-4,0.9399675,0.9399675,0.986863601925,0.9395715425324438,0.9458098379260205,0.933415
0.758578, 70547.000000, 361.852456, 0.9223331555395291, 6.973232827405771E-4, 0.9224717590240123, 6.808026175267463E-4, 0.979551364143229, 6.696602428862585E-5, 0.9235500083141807, 7.081432439181602E-4, 0.9037340310417946, 0.0010912586766039943, 0.944254878890986, 3.17722757601784E-4,0.940105,0.940105,0.986940267425,0.939718292848624,0.9458249339019622,0.93369
0.812831, 71239.600000, 261.535925, 0.922471884789615, 2.2795635425971368E-4, 0.9226121358650605, 2.0286498051971057E-4, 0.9795380234139431, 6.861808222047308E-5, 0.923705417029652, 3.0231122156071594E-4, 0.9036712524427963, 5.291444065045978E-4, 0.9446482632595483, 3.1539635331989446E-4,0.9396,0.9396,0.986914520125,0.9392308272756998,0.9450068330212077,0.933525
0.870964, 72395.600000, 279.432711, 0.9224864087905263, 5.053531830258034E-4, 0.9226260115677978, 5.039642774033536E-4, 0.9795823455018521, 4.9433798824906314E-5, 0.9237096269449004, 4.895453268335942E-4, 0.903793550455422, 8.150265734268371E-4, 0.944523739282447, 4.886921556151744E-4,0.939935,0.939935,0.986905404425,0.9395636184352848,0.9454090775632523,0.93379
0.933254, 73581.800000, 327.493145, 0.9225239708618492, 3.1061569487730715E-4, 0.9226635125765149, 2.948993342597995E-4, 0.9795599385677771, 9.568519861433498E-5, 0.923749354265543, 3.54955378550675E-4, 0.903798027073417, 6.466865182654582E-4, 0.9446018387138967, 4.3790951939173584E-4,0.9398225,0.9398225,0.9868447931,0.9394603213726116,0.945148704246307,0.93384
1.000000, 74574.200000, 244.467912, 0.9222009370484725, 3.393320555146148E-4, 0.9223411755129944, 3.2958898082901964E-4, 0.9795557545087995, 1.0072341111306112E-4, 0.9234401309506577, 3.675743251170699E-4, 0.9033978287646282, 6.034001603692231E-4, 0.944392212474698, 4.034899193722626E-4,0.9394575,0.9394575,0.98679404065,0.9391133381438581,0.9444823732293579,0.933805
1.071519, 76047.000000, 328.735760, 0.9224763922381737, 4.579887150032526E-4, 0.922616811260489, 4.705544617191196E-4, 0.9795852820080981, 9.258936401158698E-5, 0.9237204255857483, 3.932347565415504E-4, 0.9035728855637659, 6.50385002498226E-4, 0.9447872442514218, 3.6512712416171116E-4,0.940205,0.940205,0.9869113018,0.939864331437594,0.9452496788615008,0.93454
1.148154, 76810.400000, 562.784364, 0.9223612018861168, 5.97219662055642E-4, 0.9225001743992373, 5.901824176217223E-4, 0.9795819666876249, 3.891575850522187E-5, 0.9235856991290012, 5.891619008251833E-4, 0.9036794377376772, 8.837367073503109E-4, 0.9443889657844535, 3.123491970179289E-4,0.94016,0.94016,0.986889138975,0.9397694045887581,0.9459438922829093,0.933675
1.230269, 77791.600000, 542.786735, 0.9224683789962913, 3.0021514061774845E-4, 0.9226088299021251, 2.7560894393813105E-4, 0.9795633068632773, 6.070039447117039E-5, 0.923703111310948, 3.641775937021832E-4, 0.9036557753360809, 6.331147608929868E-4, 0.9446603946869778, 2.978336662044784E-4,0.93983,0.93983,0.986818797075,0.9395042302800581,0.9446185416940449,0.934445
1.318257, 78733.600000, 819.569057, 0.9224889129286146, 5.111470318207117E-4, 0.9226268867426846, 5.034610026035279E-4, 0.9795878586998065, 5.006686786242686E-5, 0.9236990063023564, 5.185146546405767E-4, 0.9039295816908144, 7.446993647918376E-4, 0.9443526914524814, 3.4841931372424367E-4,0.940245,0.940245,0.9868467055,0.9399024439304033,0.9453216670038438,0.934545
1.412538, 80130.600000, 540.569551, 0.9224253078211746, 3.1693565123641534E-4, 0.9225644072559138, 3.048968247944064E-4, 0.9796077031077118, 5.725101856375163E-5, 0.9236476343073438, 3.5887345907814275E-4, 0.9037506622883328, 5.002513532434608E-4, 0.9444405433149476, 3.078125411666472E-4,0.940045,0.940045,0.986868323975,0.9396870425978181,0.9453310799186342,0.93411
1.513561, 81143.200000, 364.365421, 0.9224969261704967, 2.7708941412932583E-4, 0.9226345722766233, 3.035026779716078E-4, 0.9795700272440693, 6.353282228598458E-5, 0.923707283313649, 1.6331199751101232E-4, 0.9039377762431522, 3.155675353826027E-4, 0.9443609499972767, 1.6703368493544085E-4,0.93972,0.93972,0.98688789685,0.939327753929152,0.9454800571388048,0.933255
1.621810, 81552.000000, 816.247757, 0.9224142896135865, 3.6768047302846075E-4, 0.9225528838302809, 3.7019909942875883E-4, 0.9795651582857807, 4.97549261051212E-5, 0.9236287288817305, 3.444697932957211E-4, 0.9038269138234556, 6.472585184470903E-4, 0.9443179997843781, 3.2599532622665895E-4,0.93964,0.93964,0.9868045954,0.9392744320811284,0.944997773189198,0.93362
1.737801, 82579.200000, 539.882358, 0.9224819013419676, 4.1030896701725524E-4, 0.9226219250131761, 3.8976548167515466E-4, 0.9795591516845036, 6.118191671772901E-5, 0.92370663492964, 4.286837296729314E-4, 0.9037725521127344, 9.893783091881585E-4, 0.9445408539074815, 4.148462967169514E-4,0.93967,0.93967,0.9868591318,0.9393186550125225,0.9448210274984319,0.93388
1.862087, 83146.200000, 599.205274, 0.9223897490603221, 2.1191223260051264E-4, 0.9225281504512711, 2.174880740616951E-4, 0.9795749544751665, 8.06880839430511E-5, 0.9236077285316773, 2.121088729489857E-4, 0.9037692991567912, 2.8987512969407626E-4, 0.9443366731570627, 1.718937757652432E-4,0.94002,0.94002,0.986787904375,0.9396376042227511,0.9456665957683854,0.933685
1.995262, 84148.400000, 601.596742, 0.9226657050776408, 4.408039902876274E-4, 0.9228054739070336, 4.3582314419732466E-4, 0.9795773159122614, 5.7484396261120244E-5, 0.9238884862274475, 4.389596617453294E-4, 0.9039404165481226, 7.673582334206734E-4, 0.9447373256483784, 4.3759034056222373E-4,0.939755,0.939755,0.986889214975,0.9394114629951826,0.9447990208969717,0.934085
2.137962, 84774.000000, 740.387736, 0.9225204650685257, 4.949575737632258E-4, 0.922658733452192, 4.8450393699200813E-4, 0.9795869176827898, 5.775908654449529E-5, 0.9237309161429164, 4.8267976038290266E-4, 0.9039530460946331, 9.68663002429792E-4, 0.9443942354817147, 1.7505180700848094E-4,0.939895,0.939895,0.9868857212,0.9395361470326387,0.9451792780302187,0.93396
2.290868, 85439.000000, 304.025657, 0.9227017646661106, 5.024861167718774E-4, 0.9228386091195426, 4.898901372629961E-4, 0.9795878696551565, 6.336709411261148E-5, 0.9238927236846554, 4.893795656025724E-4, 0.9043011808842154, 0.0010529822515633496, 0.9443528505985499, 2.9937791095908234E-4,0.940005,0.940005,0.986891187525,0.9396228124025079,0.9456468896226224,0.933675
2.454709, 86111.800000, 667.649429, 0.9224443392706447, 4.4550017138791416E-4, 0.9225820177553012, 4.430165447688551E-4, 0.9796004556366158, 5.921569994602397E-5, 0.9236502445750479, 4.21720675714471E-4, 0.9039396479261639, 8.129489549535416E-4, 0.9442400691644917, 2.8102453053605557E-4,0.9395875,0.9395875,0.986907493475,0.9391911785059123,0.945393200366781,0.93307
2.630268, 86889.600000, 457.370135, 0.922661197629082, 5.339033818624802E-4, 0.9228012531200586, 5.262967409695135E-4, 0.9795898244808832, 5.242376601903727E-5, 0.9238916975228826, 5.441263654478414E-4, 0.9038553072042091, 7.235693306307903E-4, 0.9448366684846782, 3.8651005113785357E-4,0.939625,0.939625,0.986853341325,0.9392397802065092,0.9452710367459385,0.933285
2.818383, 87475.000000, 484.869879, 0.9222555272587952, 4.0829462787742493E-4, 0.9223956499320414, 4.000069453774214E-4, 0.979580919671595, 4.6673821086410836E-5, 0.9234897924298202, 3.935149257590351E-4, 0.9034951017213526, 9.482143299310837E-4, 0.9443904845078466, 4.921655815041849E-4,0.940085,0.940085,0.98685622375,0.9397369810656542,0.9452273761950528,0.93431
3.019952, 88176.800000, 452.358884, 0.9225790618997894, 4.980639379545877E-4, 0.9227174041728897, 4.77394145831133E-4, 0.9795753802418419, 4.522077209277047E-5, 0.9237860094589878, 5.229379689872966E-4, 0.9040334703922195, 9.582775291950704E-4, 0.9444214869108108, 8.859675894962323E-5,0.9400925,0.9400925,0.986874116475,0.9397004018631149,0.9458913165720191,0.93359
3.235937, 88431.000000, 446.768396, 0.9224839046524382, 4.6985905741722477E-4, 0.9226231610191714, 4.691817896215863E-4, 0.9795691724645776, 6.293702105421818E-5, 0.9237064421291492, 4.5264490472105977E-4, 0.9037985268306526, 7.11116818163005E-4, 0.9445113809181604, 3.101558348909803E-4,0.939735,0.939735,0.98685120055,0.9393700074448178,0.9450939309283777,0.933715
3.467369, 89274.200000, 408.248650, 0.9224929195495557, 4.342686640254779E-4, 0.9226306278616999, 4.1947479375883045E-4, 0.979569186186928, 6.896019159953796E-5, 0.9236954761547151, 4.532462389746959E-4, 0.9040105349500687, 8.193235270400238E-4, 0.9442571863754272, 2.3187015836086667E-4,0.940055,0.940055,0.986845386425,0.9397159019484601,0.9450619469026549,0.93443
3.715352, 89770.800000, 404.321357, 0.9222700512597066, 4.105857996289243E-4, 0.9224099213754151, 3.8438880255378335E-4, 0.9795806845835836, 8.159179406659823E-5, 0.9235011348741192, 4.5965143360961425E-4, 0.9035352146898811, 8.742760719301493E-4, 0.9443699462307332, 3.229045090369065E-4,0.940135,0.940135,0.986813622825,0.9397672792397588,0.9455754765689064,0.93403
3.981072, 90231.600000, 327.592796, 0.9224583624439386, 1.8837111417113566E-4, 0.9225962574156998, 1.7724956846336534E-4, 0.9795808398929925, 5.465869507174482E-5, 0.9236691872804282, 2.4643313517662234E-4, 0.903896685785627, 4.525545831761145E-4, 0.9443264260834947, 4.8119106327795656E-4,0.9392725,0.9392725,0.98681683405,0.938924829592455,0.9443312108353605,0.93358
4.265795, 90715.200000, 493.105019, 0.9224418351325566, 2.4580892947711596E-4, 0.9225800411049978, 2.33265272707292E-4, 0.9795818636601442, 8.236411599743704E-5, 0.9236553642396361, 2.9393820775532953E-4, 0.9038552825210922, 4.90492713870921E-4, 0.9443426225229687, 3.9020025630341154E-4,0.9398,0.9398,0.9868251983,0.9394658515002815,0.944709593916842,0.93428
4.570882, 91270.200000, 390.625345, 0.9224829029972028, 2.0780785727097368E-4, 0.9226211000690359, 2.2755834401412195E-4, 0.9795539616492455, 7.5792795941898E-5, 0.9237013049403273, 1.207399211171102E-4, 0.9038418617584627, 4.5917403350615333E-4, 0.9444534152233925, 3.4441083342586014E-4,0.939915,0.939915,0.986771645325,0.9396021390804367,0.9445202295784325,0.934735
4.897788, 91703.600000, 524.699762, 0.9224788963762618, 4.0602388711362424E-4, 0.9226184318635238, 3.972037904420627E-4, 0.9795833487355405, 6.569059270794458E-5, 0.9237088788232082, 4.255511005705562E-4, 0.9037150406419373, 6.243597191254823E-4, 0.9446076244466484, 3.646439115601634E-4,0.93978,0.93978,0.986912579675,0.9394314278673768,0.9449008083035741,0.934025
5.248075, 92007.200000, 326.463107, 0.9223792316803519, 3.07839960046105E-4, 0.9225181106070892, 3.0209040287571296E-4, 0.9795788626680535, 7.20530770931903E-5, 0.9236001511009491, 3.202614030604905E-4, 0.903730047933489, 5.969733523956102E-4, 0.9443640126532722, 3.861491861363668E-4,0.939675,0.939675,0.98689332125,0.9392934593922805,0.9452720699188804,0.93339
5.623413, 92364.800000, 385.600000, 0.9226151214882593, 2.1698266223175297E-4, 0.9227524274715787, 2.3185842943587625E-4, 0.9795970013082007, 5.7087569161703896E-5, 0.9238153507486988, 1.664193350838382E-4, 0.9041354448878913, 3.6807875853018396E-4, 0.9443711662056214, 1.3287131989174909E-4,0.940325,0.940325,0.986803690225,0.9399964807320077,0.9451999393357262,0.93485
6.025596, 92806.400000, 352.502255, 0.9226541860424351, 4.0063204332650275E-4, 0.9227919360594887, 4.173826324687788E-4, 0.979600798937013, 8.850825386574039E-5, 0.9238618719420376, 3.09709426460901E-4, 0.9040926598653792, 6.39437410606604E-4, 0.9445152955562015, 2.0931046215308608E-4,0.93994,0.93994,0.9868516656,0.9396014662181528,0.9449276388312988,0.934335
6.456542, 93137.600000, 306.911453, 0.9225745544512307, 2.9040661180408265E-4, 0.92271352464541, 2.816299275534142E-4, 0.9795988402086413, 8.309047130566384E-5, 0.9237874951761489, 3.1735980535872195E-4, 0.9039686537838957, 6.870893459694136E-4, 0.9444955093977452, 5.533819891745229E-4,0.9396475,0.9396475,0.98682760765,0.9392751045788297,0.9451067340936588,0.933515
6.918310, 93483.000000, 355.289741, 0.9223216365043234, 5.124399069779163E-4, 0.9224599928265086, 5.068326877517307E-4, 0.9795863825293063, 6.03472259030678E-5, 0.9235391064131001, 4.8179959364546827E-4, 0.9037224321751424, 9.56292243046313E-4, 0.9442449444072707, 1.6052909039729934E-4,0.93959,0.93959,0.98681856815,0.9392014975694689,0.9452806871821884,0.9332
7.413102, 93762.400000, 314.775221, 0.9224543558229975, 3.533799353769704E-4, 0.9225953786817778, 3.397904392712891E-4, 0.9795982879921443, 7.370882421211012E-5, 0.9236953575844907, 3.8878108380004204E-4, 0.9035808465002158, 6.452427067668152E-4, 0.9447260973519038, 3.692600393661168E-4,0.93961,0.93961,0.986918559425,0.9392219320360502,0.9452964354810935,0.933225
7.943282, 94116.800000, 248.972609, 0.9225515163808193, 3.042518502552165E-4, 0.9226897117966507, 2.8604461492951914E-4, 0.9795971727126579, 7.86081814645097E-5, 0.9237641641060124, 3.64203019333653E-4, 0.9039511487763587, 5.410501423512208E-4, 0.9444654003964335, 4.028557479915194E-4,0.93965,0.93965,0.986869626125,0.9392343630432156,0.9457478303187606,0.93281
8.511380, 94344.800000, 316.389886, 0.922448345891586, 3.510104944322703E-4, 0.9225855859619522, 3.48665234701013E-4, 0.9795714654218093, 7.032266707085982E-5, 0.9236477623439182, 3.134754253934493E-4, 0.9040107662521137, 8.395198895617145E-4, 0.9441575483872369, 3.158352040642365E-4,0.9400925,0.9400925,0.9868720291,0.9397179980629662,0.9456294458648711,0.93388
9.120108, 94612.400000, 341.164242, 0.9224543558229975, 2.5615753738142145E-4, 0.9225950057543256, 2.5826567312528634E-4, 0.9796030110037511, 6.018692658153876E-5, 0.923697314192351, 2.769105286807544E-4, 0.9035615833203252, 2.446505881627175E-4, 0.9447509840381041, 3.658708064572573E-4,0.93996,0.93996,0.98690301295,0.9395966739940743,0.9453171655009768,0.933945
9.772372, 94896.200000, 281.472841, 0.9225965908664067, 4.898785378186265E-4, 0.9227345687454938, 4.873276280149596E-4, 0.9795791505772528, 7.94098894655682E-5, 0.9238057185631808, 4.7335509948226136E-4, 0.9040277754479691, 7.66038290245828E-4, 0.9444687098973448, 3.1276012179492786E-4,0.940055,0.940055,0.986918723125,0.9396555195393504,0.9459595038307187,0.933435
10.471285, 95177.000000, 278.856235, 0.9222395007750308, 3.0678052533963447E-4, 0.9223798946884013, 3.109535659603005E-4, 0.9796004685607121, 6.464366111432665E-5, 0.923480536135612, 3.0196185390368214E-4, 0.9034111460502718, 3.9163960986760265E-4, 0.9444619286472253, 2.687528382421369E-4,0.9395325,0.9395325,0.98692551145,0.9391734714150272,0.9447831652659647,0.93363
11.220185, 95385.600000, 373.249300, 0.9225710486579072, 4.8410267985713894E-4, 0.9227106523133095, 4.772336194853608E-4, 0.9795978273825436, 6.0523367848491355E-5, 0.9237945071542842, 4.735570182512368E-4, 0.9038583845659559, 8.503648928214932E-4, 0.9446303649111198, 2.805866651249839E-4,0.9403,0.9403,0.986810012525,0.9399057819294573,0.9461535343709468,0.93374
12.022644, 95555.000000, 365.333273, 0.922341669609029, 5.110331729024086E-4, 0.9224817807823552, 4.976834335075577E-4, 0.9795672573354557, 6.742164767566342E-5, 0.9235757706177262, 5.18989276201848E-4, 0.9035635971458376, 9.230938859493935E-4, 0.9444950334218032, 3.494799048048597E-4,0.9398925,0.9398925,0.986819364575,0.9395337841746159,0.945174495387776,0.93396
12.882496, 95722.400000, 122.415032, 0.9226171247987299, 4.6244047640902567E-4, 0.9227542764887945, 4.5599337639733726E-4, 0.9795780380413704, 5.841951011418427E-5, 0.9238159814125867, 4.577223013600542E-4, 0.9041502098676675, 8.084943635408894E-4, 0.9443567489327593, 4.0958709666687665E-4,0.9398375,0.9398375,0.9867942108,0.9394696266560019,0.9452495077669067,0.93376
13.803843, 96069.000000, 258.189853, 0.9224072780269396, 2.4140410695294254E-4, 0.9225485204613502, 2.3627866444791697E-4, 0.9795747283478938, 5.699987563687118E-5, 0.9236551235398046, 2.473909232826542E-4, 0.9034744233915852, 5.620675433718546E-4, 0.9447582398884782, 1.723161963414081E-4,0.9393975,0.9393975,0.986862409975,0.9390100614151397,0.9450518841886164,0.933045
14.791084, 96239.400000, 229.411944, 0.9224032714059984, 1.253430554955987E-4, 0.9225415294379451, 1.2063822549395896E-4, 0.9795937972460775, 7.015857271068428E-5, 0.9236162051545168, 1.6244406487046797E-4, 0.9038318763145619, 4.866376594738026E-4, 0.9442864481657702, 4.016727430013437E-4,0.940035,0.940035,0.9868400755,0.9397000336871321,0.9449787135070635,0.93448
15.848932, 96367.000000, 366.302061, 0.9223722200937049, 2.746042896980568E-4, 0.9225103636975263, 2.487906115255313E-4, 0.9795967905401449, 7.243580998113106E-5, 0.9235800474106295, 3.187587665838582E-4, 0.9038587873051128, 7.936306147793438E-4, 0.9441817058792596, 2.700023112378989E-4,0.9396375,0.9396375,0.98684898005,0.9392332491902381,0.9455657523348147,0.932985
16.982437, 96532.000000, 213.914001, 0.9226371579034355, 2.2233023544096392E-4, 0.9227748366113395, 2.177184481986801E-4, 0.979587376873923, 9.975862677982943E-5, 0.9238364543153249, 2.3520514070734142E-4, 0.9041611293447334, 5.658454619003723E-4, 0.9443875043449242, 3.243040945045503E-4,0.93998,0.93998,0.98681966255,0.9396158837791885,0.9453509322428487,0.93395
18.197009, 96679.400000, 147.043667, 0.9225309824484962, 3.8409135780124976E-4, 0.9226688227215994, 3.839430798388192E-4, 0.9795785429382475, 8.775846025657055E-5, 0.9237393412728503, 4.017823761714587E-4, 0.9039809121953806, 4.3928232416583695E-4, 0.9443810078982295, 5.701566566572237E-4,0.93987,0.93987,0.986937455825,0.9394762932878373,0.9456681425343721,0.933365
19.498446, 96907.200000, 245.856381, 0.9224528533401447, 2.450250174870462E-4, 0.9225905505453058, 2.2657899088725973E-4, 0.9795852519945702, 6.27718621131313E-5, 0.9236586023693463, 2.969913709770495E-4, 0.9039446057706328, 5.842279808729912E-4, 0.9442519743139288, 3.261403470802035E-4,0.93952,0.93952,0.986903752175,0.9391022413758382,0.9456340998499412,0.93266
20.892961, 96823.400000, 129.442806, 0.9228319798466966, 3.6750101300447435E-4, 0.9229688581682893, 3.5801688348047634E-4, 0.9795937391393853, 7.15364523667375E-5, 0.9240192600672417, 3.794750445448586E-4, 0.904442260448684, 7.332707130524962E-4, 0.9444629620742335, 3.4521612431115894E-4,0.9397225,0.9397225,0.98686559875,0.9393804542128963,0.944741406775461,0.93408
22.387211, 97003.000000, 146.834601, 0.9224924187219379, 3.6044073387901324E-4, 0.9226311510015727, 3.5817171192607E-4, 0.9795744168517626, 6.554903590422483E-5, 0.9237136540806976, 3.4958967382678916E-4, 0.9038185487138131, 7.004152293531502E-4, 0.9445048782699199, 4.5136316433561053E-4,0.939975,0.939975,0.9867679819,0.9395847172735874,0.9457338817522389,0.933515
23.988329, 97221.400000, 129.554004, 0.9224924187219379, 3.740863825518327E-4, 0.9226329899344735, 3.5252658356765083E-4, 0.979584686853654, 5.1593465263787585E-5, 0.9237253899494112, 4.186270736746766E-4, 0.9036938777751832, 8.078574561562273E-4, 0.944665657214394, 4.174962668860628E-4,0.9399575,0.9399575,0.986824068375,0.9395699925774026,0.9456732595537772,0.933545
25.703958, 97369.600000, 179.388517, 0.9222309867055308, 4.766484605548754E-4, 0.9223695283817046, 4.7726363356705577E-4, 0.9795593994071247, 7.163829991209412E-5, 0.9234517104671648, 4.482031426106975E-4, 0.9036155805211064, 7.428871728132906E-4, 0.9441785442651087, 2.401108106414927E-4,0.9399675,0.9399675,0.98686919625,0.9395532889122713,0.9460810406622765,0.933115
27.542287, 97324.800000, 158.900472, 0.9223491820232935, 5.213949855072936E-4, 0.9224891428101814, 5.214727199412481E-4, 0.9795960617310981, 7.779149213015689E-5, 0.9235794143201923, 5.007949515496436E-4, 0.9036116034941838, 8.146474327217616E-4, 0.9444501369912495, 4.837447893095643E-4,0.9397875,0.9397875,0.986813827225,0.9394576957978589,0.9446317630585226,0.93434
29.512092, 97585.200000, 242.563311, 0.9223481803680583, 4.219471935533536E-4, 0.9224862927534245, 4.183354993693614E-4, 0.9795835489022411, 9.812176846955849E-5, 0.92355810116996, 4.0949122322377616E-4, 0.9038201832119233, 7.592828004786928E-4, 0.9441777622048576, 2.9738971092783484E-4,0.9400475,0.9400475,0.986793128475,0.9396496402533704,0.9459270481295886,0.933455
31.622777, 97649.400000, 179.825026, 0.9223807341632048, 2.2393548004599325E-4, 0.9225198230671253, 2.0935551960621392E-4, 0.979580037115749, 4.914438755203822E-5, 0.9236048404829186, 3.016551812489291E-4, 0.9036960130345358, 5.063231345147594E-4, 0.9444112044856734, 6.672983794686386E-4,0.93981,0.93981,0.986804831875,0.9394789498557108,0.9446747416739126,0.93434
33.884416, 97752.200000, 190.852194, 0.9225840701759658, 3.518127758137655E-4, 0.922723061059686, 3.517223454912053E-4, 0.9795773393848611, 7.185834643225329E-5, 0.9238061267002721, 3.130269424098189E-4, 0.9038847670362238, 7.770398506568852E-4, 0.9446259684250726, 2.4293200414915485E-4,0.940075,0.940075,0.9868789306,0.939701147112095,0.9456004455245038,0.933875
36.307805, 97808.600000, 107.127214, 0.9223381638157054, 3.538679393097913E-4, 0.9224783050933587, 3.3410814208918434E-4, 0.9795839357151632, 5.3267806767095075E-5, 0.923568230636997, 3.890517495976852E-4, 0.9036014827523818, 8.098461238638568E-4, 0.9444379245706329, 3.7882236331326946E-4,0.939905,0.939905,0.98685577475,0.9395081736189402,0.9457532830739299,0.933345
38.904514, 97787.600000, 93.305091, 0.9223406679537935, 4.4105713353577084E-4, 0.9224808915745676, 4.3671597724273146E-4, 0.9796007666744797, 6.382863677393867E-5, 0.9235769542889528, 4.4164491693796435E-4, 0.9035408038306704, 7.468195740275222E-4, 0.9445223730546678, 5.089052788505219E-4,0.93983,0.93983,0.9868335357,0.939431763847296,0.9456908344733242,0.933255
41.686938, 98048.200000, 216.456370, 0.9224778947210265, 3.72309335830563E-4, 0.9226157629701224, 3.556488060255372E-4, 0.9795885992496002, 6.361161970750284E-5, 0.9236877134148431, 4.2601573572497256E-4, 0.9039212891947133, 6.439852108084148E-4, 0.9443383618880601, 5.547902818263541E-4,0.93974,0.93974,0.986889846075,0.939375952595335,0.9450854765736495,0.933735
44.668359, 98004.400000, 198.733591, 0.9223516861613816, 4.7465407368794905E-4, 0.9224911299161839, 4.5861906718463986E-4, 0.9795989901693816, 6.979499612379338E-5, 0.923577246704933, 5.006947109112861E-4, 0.9036585823779669, 8.30840497858981E-4, 0.9443942144121964, 3.6410298932435463E-4,0.93973,0.93973,0.986845271175,0.9393875395987329,0.9447557398604228,0.93408
47.863009, 98004.200000, 111.687779, 0.9226000966597303, 4.5817214890590715E-4, 0.9227375322626831, 4.490687418412205E-4, 0.9796138161663356, 6.403503191349334E-5, 0.9238056089462446, 4.7331410343658294E-4, 0.9040659024244728, 7.353465921100808E-4, 0.9444269669395009, 4.913854592712071E-4,0.939985,0.939985,0.986927524575,0.9395704533097046,0.9461055683984264,0.933125
51.286138, 98115.800000, 187.212606, 0.9223441737471172, 2.703634293696516E-4, 0.9224842241813604, 2.601996448200438E-4, 0.9795665937495249, 9.364441405525352E-5, 0.9235764358017402, 2.865611108525935E-4, 0.9035847335914206, 6.297526495566398E-4, 0.9444731022073476, 1.6163174143509165E-4,0.9401,0.9401,0.986903232,0.9397235737178681,0.9456663729987544,0.933855
54.954087, 98323.000000, 101.901914, 0.9225234700342316, 5.570378487775237E-4, 0.9226644442428478, 5.478041894732542E-4, 0.9795720547862118, 5.199645697954417E-5, 0.9237636005597489, 5.635950901399813E-4, 0.903646023237008, 8.379777844249293E-4, 0.9447976191020444, 4.041192388775457E-4,0.9398325,0.9398325,0.986836736975,0.9394566773244918,0.9453616650718673,0.933625
58.884366, 98287.800000, 204.991122, 0.9226737183195229, 2.252811475305394E-4, 0.9228110769566855, 2.2690862394833641E-4, 0.9795921081437797, 7.60140553020164E-5, 0.9238765223065718, 2.2844771363793383E-4, 0.9041541449259818, 3.9873425032245025E-4, 0.9444786315915813, 2.384796354928973E-4,0.9399525,0.9399525,0.9869255481,0.9395780348711137,0.9454741521154713,0.933755
63.095734, 98326.000000, 188.906326, 0.9221889171856492, 4.8764255760399807E-4, 0.922329098143939, 5.038949805168782E-4, 0.9795705423488481, 6.863736337711731E-5, 0.9234343995852903, 3.9757247710032106E-4, 0.9033305121731864, 6.858930001308799E-4, 0.9444537467026459, 2.048746816954328E-4,0.9396325,0.9396325,0.98680309165,0.9392438122891197,0.9453305037960708,0.933235
67.608298, 98378.200000, 95.948736, 0.9226561893529057, 3.743853101506846E-4, 0.9227941529106198, 3.8488424844209643E-4, 0.9795800327584582, 8.689496278205856E-5, 0.9238667053710927, 3.1007693588266613E-4, 0.9040635940346036, 7.285388101685693E-4, 0.9445574603997617, 4.7069023565094993E-4,0.939935,0.939935,0.9868341477,0.9395897554524105,0.9450215968520186,0.93422
72.443596, 98495.200000, 215.378179, 0.9226236355577593, 5.048247982878849E-4, 0.9227614965301226, 4.86857128732799E-4, 0.9795870540415421, 7.96274521374745E-5, 0.9238294177744537, 5.654529446406211E-4, 0.9040778189779278, 6.016514248907362E-4, 0.9444633439846853, 5.343195668601618E-4,0.940075,0.940075,0.986785271125,0.9397305601512644,0.9451632155537797,0.93436
77.624712, 98546.800000, 108.163580, 0.9225475097598782, 4.584430586807965E-4, 0.9226853527706222, 4.6759602099750476E-4, 0.9796012305853772, 7.013936411865889E-5, 0.923756999722199, 4.055209527535203E-4, 0.9039868727175818, 6.49085325302398E-4, 0.9444114148297043, 2.6543732466584666E-4,0.9399125,0.9399125,0.9868573222,0.9395332221358471,0.9455013139839283,0.93364
83.176377, 98584.800000, 175.012457, 0.9225635362436426, 3.97117457905912E-4, 0.9227021295941473, 3.805121583999379E-4, 0.9795912072394456, 7.82894276202115E-5, 0.9237792951334324, 4.584494251098462E-4, 0.9039273186934137, 5.049447278096791E-4, 0.9445229142422067, 4.909799054804453E-4,0.93951,0.93951,0.9868461111,0.939125271717253,0.945136525684654,0.93319
89.125094, 98679.000000, 181.300855, 0.9224974269981143, 5.350269031338277E-4, 0.922635643841922, 5.233340190008662E-4, 0.9796052538143186, 7.42196624534098E-5, 0.923711057252849, 5.369466188947694E-4, 0.9039003930142323, 9.161639768427976E-4, 0.9444100182088635, 3.104255405131474E-4,0.9395775,0.9395775,0.986827533975,0.9392104832928808,0.944950274565377,0.93354
95.499259, 98651.200000, 91.876874, 0.9226642025947879, 1.7639799956175727E-4, 0.9228019244512323, 1.6990794370291487E-4, 0.9795940980863739, 7.149555918513328E-5, 0.9238702175302821, 2.538857824729526E-4, 0.9041108600636342, 2.689201601184067E-4, 0.9445128893224431, 6.093201064537333E-4,0.9399775,0.9399775,0.98681133445,0.9396250612953114,0.9451749171578175,0.93414
102.329299, 98657.000000, 103.728492, 0.9222580313968833, 4.176692146357763E-4, 0.9223983055405819, 4.097356873363957E-4, 0.9795923299634792, 5.590589910485941E-5, 0.923497820816747, 4.248684950902615E-4, 0.9034381286678972, 6.851761040542513E-4, 0.9444687571032698, 2.3182871389316833E-4,0.9401775,0.9401775,0.986802211975,0.9397871703316751,0.945959363143151,0.933695
109.647820, 98791.400000, 44.567253, 0.92254500562179, 2.8489300704828094E-4, 0.9226829951635226, 2.767653130977154E-4, 0.9795786058988856, 5.271173956205084E-5, 0.9237537643047334, 3.440148414980941E-4, 0.9039864811774676, 3.9067750596043634E-4, 0.9444051675348281, 6.017048660019179E-4,0.939855,0.939855,0.986840389675,0.9394834282494516,0.9453235734823634,0.933715
117.489755, 98679.400000, 64.170398, 0.9225915825902303, 2.7956500874922873E-4, 0.9227312971233694, 2.714222997960904E-4, 0.9795982895814607, 2.9728244892822703E-5, 0.9238193969563554, 2.8702667692562315E-4, 0.9038288525523054, 6.920801116676317E-4, 0.9447147626632508, 3.659926173034349E-4,0.93955,0.93955,0.98680410275,0.939184804752539,0.944893166934888,0.933545
125.892541, 98901.000000, 90.461041, 0.9224698814791443, 2.712821912563489E-4, 0.9226079958647189, 2.7553733899704215E-4, 0.9795945827641764, 4.699476010272371E-5, 0.9236815937330427, 2.626892862598386E-4, 0.9038987787071673, 4.536448573992143E-4, 0.9443499178198348, 3.124855248719244E-4,0.9397525,0.9397525,0.986884558925,0.9393484087734532,0.94569133706641,0.93309
134.896288, 98986.800000, 46.451695, 0.9225169592752023, 2.1437528215812108E-4, 0.9226542117558821, 2.3425851337493224E-4, 0.9795768524794306, 7.054132380226624E-5, 0.923720418945597, 1.2590980375439673E-4, 0.9040240513483851, 4.3187175247899243E-4, 0.9442944254396567, 2.515352065148051E-4,0.9397775,0.9397775,0.9868477664,0.9393818147960814,0.9455947393218467,0.93325
144.543977, 98924.800000, 150.318861, 0.9221683832533261, 3.49200776942026E-4, 0.9223086955697355, 3.5379315979767675E-4, 0.9795824116358569, 6.98006170780005E-5, 0.9234099896254275, 3.346279979292001E-4, 0.9033490328678673, 4.7426426896917014E-4, 0.9443822875071122, 2.8589203003841787E-4,0.9402775,0.9402775,0.9868616179,0.9399449451336778,0.9452081806001467,0.93474
154.881662, 98913.600000, 155.975126, 0.9223872449222339, 4.262493217515324E-4, 0.9225255541921996, 4.052626094308749E-4, 0.9795764499903685, 1.0233368367608555E-4, 0.9235990618651557, 4.6241583994488034E-4, 0.9038288089297053, 8.438096023265564E-4, 0.9442540058968794, 2.550017235928542E-4,0.9404175,0.9404175,0.98686179595,0.9400205862293729,0.9463246061625615,0.9338
165.958691, 98898.800000, 149.658812, 0.9222825719501475, 2.0656088506835785E-4, 0.922422250150263, 2.1406852614236466E-4, 0.979607193125901, 8.453392077653348E-5, 0.9235153803080915, 2.0173073966907727E-4, 0.9035304970971479, 3.071285414140455E-4, 0.9444044011643655, 1.9726693969960107E-4,0.939875,0.939875,0.9868484551,0.9394959420771131,0.9454565708325317,0.93361
177.827941, 99016.400000, 100.913032, 0.9223396662985583, 8.626359912810373E-4, 0.9224783479028961, 8.662012374190135E-4, 0.9796091717573253, 7.431824291336403E-5, 0.9235599108577925, 8.192511839382836E-4, 0.9037100157180223, 0.0010603005786873284, 0.9443017281924113, 6.854403789857531E-4,0.94016,0.94016,0.986830694975,0.93984297246489,0.9448487053544358,0.93489
190.546072, 99066.200000, 56.481501, 0.9226131181777888, 3.5917965677423797E-4, 0.9227486768023233, 3.5528821419985614E-4, 0.9795878818480341, 4.5734276573366774E-5, 0.9237927366830337, 3.716662967281824E-4, 0.9043455859455681, 5.010290329542313E-4, 0.9440947204180684, 2.648718381397044E-4,0.94015,0.94015,0.9869357753,0.9398147682592037,0.9451085087878972,0.93458
204.173794, 99043.200000, 111.580285, 0.9225159576199671, 4.795057630739414E-4, 0.9226534050357154, 4.631390210572792E-4, 0.9795753017902052, 5.151644087787849E-5, 0.9237159958769128, 4.906612435971264E-4, 0.9040556570171352, 9.442081106625487E-4, 0.944251015589203, 1.9580543066562465E-4,0.9401225,0.9401225,0.986833159825,0.9397999783841933,0.9448894908949392,0.934765
218.776162, 99065.800000, 118.614333, 0.92248140051435, 3.770417113379045E-4, 0.9226224756880941, 3.6959229750820424E-4, 0.9795778692119683, 4.904681528491506E-5, 0.9237262997161408, 3.958306686090175E-4, 0.9035629910234382, 6.826936276353436E-4, 0.944810547272834, 5.215505996824009E-4,0.94009,0.94009,0.98689181965,0.9397380703307314,0.9452909988667638,0.93425
234.422882, 99088.600000, 70.870586, 0.9224318185802037, 4.485917192739932E-4, 0.9225712777324409, 4.456636714220387E-4, 0.9795998342468376, 5.156927849921278E-5, 0.9236576349735197, 4.3536863205614803E-4, 0.9037227000951159, 7.334492604633742E-4, 0.944492179007959, 2.6338476298187427E-4,0.9396475,0.9396475,0.986872457,0.939250349157618,0.9454720470147174,0.93311
251.188643, 99155.000000, 65.775375, 0.9224238053383216, 3.466559314372477E-4, 0.9225634709706331, 3.2333971912149403E-4, 0.9795829607604436, 6.356897539780029E-5, 0.9236531683588952, 4.020618232199357E-4, 0.9036758198953754, 6.946274214775013E-4, 0.9445340941051015, 3.406813197284591E-4,0.9398875,0.9398875,0.9867624588,0.9395244957859552,0.9452325163588885,0.933885
269.153480, 99167.600000, 104.337146, 0.9226707133538172, 3.661546568100647E-4, 0.9228091333090429, 3.73128634191893E-4, 0.9795871428116489, 5.368432006274178E-5, 0.9238872023877184, 3.171330433125394E-4, 0.9040121857727599, 6.40404541845919E-4, 0.9446561074169539, 2.327881674185162E-4,0.9400775,0.9400775,0.9869077178,0.9397671502416199,0.9446597183980924,0.934925
288.403150, 99185.600000, 94.645866, 0.9227368225993453, 4.63138020758713E-4, 0.9228751794600827, 4.658954890185051E-4, 0.9795882554556062, 3.5994243008222155E-5, 0.9239470231802676, 4.533127335121374E-4, 0.9041282530848223, 5.913786924139233E-4, 0.9446543552420236, 5.005068727948995E-4,0.940235,0.940235,0.9867794199,0.9398391415514082,0.9461057516922703,0.933655
309.029543, 99150.400000, 89.598214, 0.9224819013419676, 3.938524433975115E-4, 0.9226222417324543, 3.7030810756834726E-4, 0.9795635438138006, 7.489000499886914E-5, 0.9237130132503181, 4.2793418206995496E-4, 0.9037052738299497, 8.739740605586093E-4, 0.9446272664550527, 1.2583932893864158E-4,0.93992,0.93992,0.9869290004,0.9395640321493597,0.9451640323004998,0.93403
331.131121, 99228.600000, 50.677806, 0.9224773938934089, 3.7019732981050004E-4, 0.9226166444361621, 3.5756309477847373E-4, 0.9796205648210033, 6.595791536186455E-5, 0.9236982680238665, 3.676999680195009E-4, 0.9038100143310906, 8.564463541427143E-4, 0.9444821154912756, 1.9700084802759275E-4,0.940095,0.940095,0.986924931175,0.9397018561017836,0.9459096619923807,0.933575
354.813389, 99227.400000, 73.355572, 0.9224157920964394, 2.4790511771072835E-4, 0.92255489054621, 2.2288560745399623E-4, 0.9795833988807547, 5.388591635007333E-5, 0.9236348520873484, 3.0359289825071815E-4, 0.9037769405832128, 6.398815126148948E-4, 0.9443853093058154, 1.1254061866523524E-4,0.9396375,0.9396375,0.986784652675,0.9392632095287208,0.9451236489735996,0.933475
380.189396, 99206.800000, 67.992353, 0.9224583624439386, 3.7744463963784903E-4, 0.922595326839003, 3.769003489261134E-4, 0.9795849495439629, 6.873430412247157E-5, 0.9236572962579789, 3.622374399815465E-4, 0.9040222948884236, 6.146340840711784E-4, 0.9441643421384892, 1.3876939466277724E-4,0.9397275,0.9397275,0.986765394025,0.939374812974479,0.9449039575460483,0.93391
407.380278, 99216.800000, 81.834956, 0.9224919178943203, 3.281204539804201E-4, 0.9226296663310041, 3.343854461565043E-4, 0.979569892691738, 5.738103642057295E-5, 0.9236950921119748, 3.054089831917202E-4, 0.9040056178292295, 5.225908949223964E-4, 0.9442615893893762, 3.4240892067408557E-4,0.9399375,0.9399375,0.986866905775,0.939553817858859,0.9455943198910165,0.93359
436.515832, 99242.400000, 87.467937, 0.9226136190054064, 3.415357943259316E-4, 0.9227533552655286, 3.362108025585128E-4, 0.9795913248437745, 7.361963618008074E-5, 0.9238397131621616, 3.530690978927474E-4, 0.9038637666704069, 6.284302825890709E-4, 0.9447189335970098, 3.9216713352683137E-4,0.9401625,0.9401625,0.986851628875,0.9398114502837801,0.9453575963615576,0.93433
467.735141, 99257.200000, 58.059969, 0.9227839003954035, 2.59487677003821E-4, 0.9229200690935212, 2.543748911464979E-4, 0.9795897742391861, 6.420335488261915E-5, 0.9239669605500099, 2.784029536915807E-4, 0.9044473817806763, 4.8880995772928E-4, 0.9443478366536301, 2.494313856186721E-4,0.9394625,0.9394625,0.9867616965,0.939077009779379,0.9450951794965285,0.933135
501.187234, 99266.000000, 70.503901, 0.9225019344466732, 2.569104115120691E-4, 0.9226409835109335, 2.5125493566516846E-4, 0.9795865079523163, 8.300298931329666E-5, 0.9237226546530101, 2.836869241671136E-4, 0.9038297843097606, 5.059526877847638E-4, 0.9445112029465363, 4.1058011009401557E-4,0.93974,0.93974,0.986870481375,0.9393549036381019,0.9453965360072926,0.93339
537.031796, 99244.800000, 46.692184, 0.9226221330749063, 4.82848215253574E-4, 0.9227606245081246, 4.760943879293076E-4, 0.9795862018508084, 7.025226803053135E-5, 0.9238328912551607, 4.758635031621795E-4, 0.9040306451629542, 8.030878419074286E-4, 0.9445223850125265, 1.958561568916179E-4,0.939975,0.939975,0.986956912325,0.9396041696013523,0.9454450654031507,0.933835
575.439937, 99240.600000, 80.313386, 0.9226551876976703, 4.134464696241512E-4, 0.9227920819890475, 4.225687443569803E-4, 0.9795867640716388, 1.0026154209223164E-4, 0.9238472228315142, 4.0029159339036505E-4, 0.9042517450335772, 3.6578623071552464E-4, 0.9443109015448222, 5.385906122006503E-4,0.9400175,0.9400175,0.986855772575,0.9396160980115317,0.94594635681384,0.93337
616.595002, 99305.200000, 68.277083, 0.922686239009964, 4.2920546972320943E-4, 0.9228228625682364, 4.087516864155625E-4, 0.979580145148355, 8.312884032094695E-5, 0.923874392746686, 4.837058137744682E-4, 0.9043126384720914, 6.659355299310406E-4, 0.9443012657209888, 3.012491885736073E-4,0.9395925,0.9395925,0.986878916425,0.9392060021587241,0.9452539033814957,0.933235
660.693448, 99285.400000, 59.277652, 0.9221017731801803, 2.774982742434107E-4, 0.9222424932552269, 2.6598857508251854E-4, 0.9795888670829009, 5.399278391085345E-5, 0.9233470442452093, 3.0662030856213885E-4, 0.9032563542060149, 5.649608302814059E-4, 0.9443520152660805, 1.9831197150235754E-4,0.93929,0.93929,0.9868653988,0.9389140157670461,0.9447650578622847,0.933135
707.945784, 99286.400000, 74.009729, 0.9221778989780611, 3.613102476436437E-4, 0.9223183534351269, 3.4386288529931856E-4, 0.9795921620630267, 6.533345652352568E-5, 0.9234163632328493, 3.8390597225687037E-4, 0.9033874431569267, 8.274497786198304E-4, 0.9443541154718694, 2.790197677486212E-4,0.94029,0.94029,0.986872836075,0.9399353180531036,0.9455519687509487,0.934385
758.577575, 99304.800000, 12.335315, 0.9224423359601742, 5.817353701498524E-4, 0.9225817015777595, 5.559184716489815E-4, 0.979586155625638, 6.444632796371489E-5, 0.9236622842598718, 6.215613534292271E-4, 0.9037874713728973, 0.0010590457878975467, 0.9444314640992445, 3.291095625438093E-4,0.94011,0.94011,0.9868976165,0.939757581853845,0.9453202468885966,0.93426
812.830516, 99317.800000, 61.557778, 0.9225244716894668, 3.992981474296552E-4, 0.9226629888449063, 4.080544185596406E-4, 0.9795884733515994, 6.29197454245417E-5, 0.9237438287261753, 3.264300395486135E-4, 0.9038670931389419, 8.046781091966465E-4, 0.944515102969919, 3.523280908993891E-4,0.94009,0.94009,0.986898905,0.9397056233488489,0.9457736135730564,0.933715
870.963590, 99300.800000, 37.536116, 0.9226591943186115, 5.654860576839627E-4, 0.9227981418864102, 5.545171831511295E-4, 0.9796202925448935, 6.337399992448343E-5, 0.9238752244911176, 5.777524477608608E-4, 0.9040038182539114, 8.39942689623305E-4, 0.9446401368730039, 3.954080642686073E-4,0.940245,0.940245,0.98683397595,0.9399163423928891,0.9451145532121408,0.934775
933.254301, 99315.800000, 76.397382, 0.9225259741723197, 2.8078792181932796E-4, 0.9226638376417263, 2.811503740040175E-4, 0.9796084634128551, 8.647455546624322E-5, 0.9237307633924763, 2.855114227327244E-4, 0.904014950627827, 4.827579604639106E-4, 0.9443259271016261, 3.2208432902301265E-4,0.94013,0.94013,0.9868830562,0.9397713383196937,0.945435132427208,0.934175


==> exe_results/exe.12gram.3stride.exact.lasso.csv <==
Reading in dataset /datafs/kilograms/exe.train.12gram.3stride.exact.jsat
Using alpha: 0.5
Reading in evaluation sets
Reading.../datafs/kilograms/exe.test.12gram.3stride.exact.jsat
N = 1996695     D = 100000
Sparsity: 0.04901758742822637
Priors: [0.49682199835227714, 0.5031780016477229]
Number of Nans? (should be zero): 0
Lambdas: [5.008276176381477E-4, 4.673995281187133E-4, 4.3620261980727187E-4, 4.0708797095405206E-4, 3.799165996955891E-4, 3.545588006100774E-4, 3.3089352555477707E-4, 3.088078058298754E-4, 2.881962129104124E-4, 2.6896035517204824E-4, 2.510084082082008E-4, 2.3425467649650935E-4, 2.1861918432217601E-4, 2.0402729400540093E-4, 1.9040934961051195E-4, 1.7770034443596853E-4, 1.6583961069797465E-4, 1.54770529926383E-4, 1.4444026269042664E-4, 1.3479949636408764E-4, 1.2580220972705316E-4, 1.1740545327753725E-4, 1.0956914420828206E-4, 1.0225587506702462E-4, 9.543073518806072E-5, 8.90611440424766E-5, 8.311669571154134E-5, 7.756901374083108E-5, 7.239161568221126E-5, 6.755978667706657E-5, 6.305046147729965E-5, 5.884211434092493E-5, 5.491465627665631E-5, 5.124933914697818E-5, 4.782866617192083E-5, 4.463630840632876E-5, 4.165702679190729E-5, 3.887659941196283E-5, 3.6281753601576094E-5, 3.386010258912769E-5, 3.160008636673069E-5, 2.9490916507307795E-5, 2.752252466489003E-5, 2.5685514512299846E-5, 2.3971116886787367E-5, 2.2371147929501696E-5, 2.0877970018973166E-5, 1.948445531211728E-5, 1.81839517187203E-5, 1.69702511469805E-5, 1.5837559868524657E-5, 1.478047086143044E-5, 1.3793937999234571E-5, 1.2873251962712706E-5, 1.2014017759444943E-5, 1.1212133743853427E-5, 1.0463772037562282E-5, 9.765360256614298E-6, 9.113564458317304E-6, 8.505273226315212E-6, 7.937582817912159E-6, 7.407783302748824E-6, 6.91334562666248E-6, 6.451909538978854E-6, 6.021272325605138E-6, 5.619378294140887E-6, 5.244308960812244E-6, 4.894273892386226E-6, 4.5676021593478764E-6, 4.26273435954103E-6, 3.978215174196768E-6, 3.712686420814992E-6, 3.46488056973618E-6, 3.233614693454214E-6, 3.0177848197864894E-6, 2.8163606619456095E-6, 2.6283807003562015E-6, 2.4529475927392333E-6, 2.2892238905535162E-6, 2.1364280413462895E-6, 1.9938306579297173E-6, 1.8607510365738035E-6, 1.7365539075949619E-6, 1.6206464028288162E-6, 1.512475225511166E-6, 1.4115240090571937E-6, 1.3173108521308372E-6, 1.2293860182376524E-6, 1.1473297888599795E-6, 1.0707504598860798E-6, 9.992824717690394E-7, 9.325846644895042E-7, 8.703386489921481E-7, 8.122472873217646E-7, 7.580332742037263E-7, 7.074378132978519E-7, 6.602193818066404E-7, 6.161525775405775E-7, 5.750270429368951E-7, 5.366464608954336E-7, 5.008276176381474E-7, 4.6739952811871167E-7, 4.36202619807272E-7, 4.0708797095405103E-7, 3.799165996955885E-7, 3.545588006100775E-7, 3.308935255547778E-7, 3.088078058298749E-7, 2.881962129104135E-7, 2.6896035517204855E-7, 2.510084082082004E-7, 2.3425467649650982E-7, 2.186191843221755E-7, 2.0402729400540027E-7, 1.90409349610512E-7, 1.7770034443596827E-7, 1.6583961069797378E-7, 1.5477052992638277E-7, 1.4444026269042644E-7, 1.3479949636408744E-7, 1.2580220972705297E-7, 1.1740545327753739E-7, 1.0956914420828188E-7, 1.0225587506702483E-7, 9.543073518806076E-8, 8.90611440424764E-8, 8.311669571154135E-8, 7.756901374083082E-8, 7.239161568221128E-8, 6.75597866770666E-8, 6.305046147729956E-8, 5.884211434092484E-8, 5.4914656276656474E-8, 5.12493391469781E-8, 4.7828666171920924E-8, 4.4636308406328735E-8, 4.1657026791907225E-8, 3.887659941196288E-8, 3.628175360157611E-8, 3.386010258912763E-8, 3.16000863667307E-8, 2.94909165073078E-8, 2.7522524664889965E-8, 2.568551451229982E-8, 2.3971116886787354E-8, 2.2371147929501673E-8, 2.087797001897313E-8, 1.948445531211731E-8, 1.818395171872027E-8, 1.697025114698052E-8, 1.583755986852464E-8, 1.4780470861430444E-8, 1.379393799923456E-8, 1.2873251962712711E-8, 1.2014017759444946E-8, 1.121213374385342E-8, 1.0463772037562272E-8, 9.765360256614282E-9, 9.113564458317282E-9, 8.505273226315213E-9, 7.937582817912168E-9, 7.407783302748832E-9, 6.913345626662488E-9, 6.451909538978833E-9, 6.021272325605128E-9, 5.619378294140883E-9, 5.244308960812242E-9, 4.894273892386223E-9, 4.567602159347874E-9, 4.262734359541023E-9, 3.978215174196769E-9, 3.7126864208149848E-9, 3.464880569736173E-9, 3.2336146934542115E-9, 3.017784819786487E-9, 2.816360661945611E-9, 2.6283807003562007E-9, 2.4529475927392335E-9, 2.289223890553515E-9, 2.1364280413462875E-9, 1.993830657929715E-9, 1.8607510365738015E-9, 1.7365539075949591E-9, 1.6206464028288163E-9, 1.5124752255111656E-9, 1.411524009057194E-9, 1.3173108521308375E-9, 1.2293860182376531E-9, 1.1473297888599775E-9, 1.0707504598860778E-9, 9.992824717690382E-10, 9.325846644895027E-10, 8.703386489921474E-10, 8.122472873217643E-10, 7.580332742037257E-10, 7.074378132978519E-10, 6.60219381806639E-10, 6.161525775405765E-10, 5.750270429368946E-10, 5.366464608954329E-10]
C, Average NNZ, Stnd Dev NNZ, Accuracy, Accuracy Dev, WeightedAccuracy, WeightedAccuracy Dev, AUC, AUC Dev, F1 Score, F1 Score Dev, Precision, Precision Dev, Recall, Recall Dev, exe.test.12gram.3stride.exact.jsat Accuracy, exe.test.12gram.3stride.exact.jsat WeightedAccuracy, exe.test.12gram.3stride.exact.jsat AUC, exe.test.12gram.3stride.exact.jsat F1 Score, exe.test.12gram.3stride.exact.jsat Precision, exe.test.12gram.3stride.exact.jsat Recall
0.001000, 4527.000000, 937.261543, 0.9540125056656125, 5.718841772157334E-4, 0.9540077401665211, 5.741435557751782E-4, 0.9903763085717807, 3.157908474937208E-4, 0.9536961797904484, 6.220846315460903E-4, 0.954140522207123, 6.188199256181213E-4, 0.9532526975925505, 9.034547869678802E-4,0.957255,0.957255,0.993041354175,0.9568678893065261,0.9656127488417087,0.94828
0.001072, 4452.800000, 806.828210, 0.9548423770280389, 6.779796525138948E-4, 0.9548376314001183, 6.790666463569992E-4, 0.9907879479397813, 1.9685602594203034E-4, 0.9545320567579191, 7.150949487890962E-4, 0.9549721574738357, 6.695812506545435E-4, 0.954092403422985, 7.837440367304091E-4,0.957665,0.957665,0.993110970675,0.9573141220835266,0.9653147748993453,0.949445
0.001148, 4348.800000, 67.786134, 0.9558530471604326, 3.3468852436266335E-4, 0.9558491403369429, 3.359486742384206E-4, 0.9910807848975638, 8.08128477306418E-5, 0.9555553638685333, 3.2952096927540097E-4, 0.9558850270932122, 1.7082583639105363E-4, 0.9552261136724283, 6.043814713818207E-4,0.9586825,0.9586825,0.993398601675,0.9583489794529697,0.966147857944989,0.950675
0.001230, 4634.800000, 33.234921, 0.9565411843070674, 3.3058947810587157E-4, 0.9565383721549487, 3.311111423660847E-4, 0.9913161269097053, 9.279012664543726E-5, 0.9562551065354696, 3.2625564282521896E-4, 0.9564325487550663, 3.671940481096941E-4, 0.9560779275238527, 5.165292231511552E-4,0.95979,0.95979,0.99363574905,0.9594561211577339,0.9674895529368702,0.951555
0.001318, 5033.200000, 114.564218, 0.9572183032461142, 5.212953941814824E-4, 0.9572149051659119, 5.211747912381942E-4, 0.9915200506046176, 1.1032921447998769E-4, 0.9569342195548971, 5.154528480039607E-4, 0.9571679483803068, 5.597687607002902E-4, 0.9567006892550627, 5.466510939938344E-4,0.9600675,0.9600675,0.993844832775,0.9597254685415895,0.9680167647492662,0.951575
0.001413, 5389.200000, 67.520071, 0.9577747227293102, 1.0019556867860683E-4, 0.9577714733048396, 9.90384916930843E-5, 0.9917088258291626, 8.89486306868894E-5, 0.9574952766022203, 7.870454428893566E-5, 0.9577065416034575, 2.9639600467090444E-4, 0.9572842721447927, 2.9133165371636845E-4,0.9616425,0.9616425,0.993968816625,0.9613246856039505,0.9693563719733825,0.953425
0.001514, 5719.800000, 86.762665, 0.9583812249742699, 2.2183893474315565E-4, 0.958379636627084, 2.220923801672259E-4, 0.9918880198936488, 1.0075564377990414E-4, 0.9581149208703137, 2.193496762931818E-4, 0.9581169127618994, 3.467300982597112E-4, 0.9581131536869346, 4.373221010018276E-4,0.962165,0.962165,0.994026732725,0.9618560338743825,0.9697753608457004,0.954065
0.001622, 6111.400000, 41.620187, 0.9591209473655216, 3.8902282881206297E-4, 0.9591191028010165, 3.893043825017062E-4, 0.99202199968482, 1.4615719823482073E-4, 0.9588585656302289, 4.107068978619429E-4, 0.9588745701647529, 4.105086203168775E-4, 0.9588425816867273, 4.3368700126843337E-4,0.962855,0.962855,0.994304932025,0.9625707246537452,0.9699942120815183,0.95526
0.001738, 6582.600000, 105.399431, 0.9598766962405374, 3.1850195247332206E-4, 0.9598744083267038, 3.1905148688283694E-4, 0.9922451762282964, 1.4166439771798277E-4, 0.9596155599769048, 3.133176974018643E-4, 0.959722879651788, 2.103534314544659E-4, 0.9595083006355184, 4.323351344066276E-4,0.962935,0.962935,0.994293301125,0.9626359003825624,0.9704671795445076,0.95493
0.001862, 6970.200000, 158.799748, 0.9604015635838223, 2.8016101755845574E-4, 0.9604000169568886, 2.81645945177968E-4, 0.9923993255497484, 9.111569788696684E-5, 0.9601487734083415, 3.0766855201523776E-4, 0.9601314533157079, 1.8373627193011015E-4, 0.9601662493402326, 5.51925325158903E-4,0.96375,0.96375,0.99432477855,0.9634968506593224,0.9702726821007372,0.956815
0.001995, 7674.400000, 200.764140, 0.9611643240454851, 3.4437352748714617E-4, 0.9611647604127637, 3.4588550430285315E-4, 0.9926045907253516, 1.1175146979184655E-4, 0.9609263104088649, 3.4262310450016673E-4, 0.9606710905673376, 3.7442775648133795E-4, 0.9611819817823685, 6.3117640872668E-4,0.964715,0.964715,0.99454574245,0.9644730615491497,0.9711318153247227,0.957905
0.002138, 8123.600000, 194.065556, 0.9616726640773878, 2.3956946567796575E-4, 0.9616736948695008, 2.393645155785964E-4, 0.9927230130381786, 1.0021486481271277E-4, 0.9614423486348593, 2.1129095333988007E-4, 0.9610763210742135, 4.1832397752347966E-4, 0.9618089052876805, 3.9317985694251923E-4,0.9651425,0.9651425,0.994646580475,0.9648837812584214,0.972098876951886,0.957775
0.002291, 8767.400000, 118.710741, 0.962249617492907, 3.0295476149679815E-4, 0.9622508944802097, 3.038782746238067E-4, 0.9928893176848579, 1.0717628651494383E-4, 0.9620241836219525, 2.975648222578902E-4, 0.9616190747628611, 2.466927828590597E-4, 0.9624297785562922, 5.053071216982623E-4,0.96499,0.96499,0.9947800989,0.9647490598238964,0.9714345097482587,0.958155
0.002455, 9270.800000, 143.556818, 0.962864132979749, 2.6990566358294605E-4, 0.9628648922151914, 2.701639568126426E-4, 0.9929912564964816, 1.2298719652479228E-4, 0.962639545082078, 2.768534048894444E-4, 0.9623044330532474, 2.8415080525650427E-4, 0.9629749225118104, 3.2138685002156746E-4,0.9659,0.9659,0.994831629525,0.965644394293544,0.9729373071300959,0.95846
0.002630, 9940.400000, 171.408985, 0.9633734746668872, 1.8315232424148865E-4, 0.9633742102706325, 1.8420145603698673E-4, 0.9931350243069451, 8.575621844275177E-5, 0.9631506325975254, 1.7347497818255624E-4, 0.9628526200988364, 2.7221154019570155E-4, 0.9634490212393931, 4.1306765673505954E-4,0.96716,0.96716,0.995022146375,0.9669461415357362,0.973284298826819,0.96069
0.002818, 10525.200000, 105.476822, 0.9638542691798196, 2.461332090782025E-4, 0.9638553359076653, 2.4773948486673186E-4, 0.9932367276315601, 8.721056166221592E-5, 0.963637387778143, 2.553446103367192E-4, 0.9632560247637529, 1.8001591669224694E-4, 0.9640192893159817, 5.70997875031147E-4,0.9672425,0.9672425,0.99503145095,0.9670124946187291,0.9738503430336036,0.96027
0.003020, 11436.600000, 58.844201, 0.9643245463127819, 1.494834110008513E-4, 0.9643254396406942, 1.496026353045944E-4, 0.9933537204924117, 9.192798781820693E-5, 0.9641088173515356, 1.4425881887952406E-4, 0.9637742524131838, 3.2883679809395696E-4, 0.9644438096307073, 3.4829313520950105E-4,0.9673175,0.9673175,0.9950808756,0.9670835463053654,0.9740562090110927,0.96021
0.003236, 12118.400000, 158.230970, 0.9647277125449806, 1.2276509841713883E-4, 0.9647280650707317, 1.2235465826212057E-4, 0.9934695241069086, 7.50691442070076E-5, 0.9645120683094044, 1.467678350933208E-4, 0.9642380938015516, 2.730967636824947E-4, 0.9647862635913491, 1.7656447741958072E-4,0.9684875,0.9684875,0.995186514275,0.9682683133746353,0.9750503201731927,0.96158
0.003467, 12831.000000, 241.640228, 0.9652350509216481, 1.8697042689110835E-4, 0.9652358077315562, 1.8680249887065325E-4, 0.9935546261679284, 6.37411826611043E-5, 0.9650243461355114, 2.1774009260267776E-4, 0.9646972527460603, 3.2801123781621796E-4, 0.9653517415947592, 2.5407180569895035E-4,0.967795,0.967795,0.9952203453,0.9675790766504923,0.9741101471601735,0.961135
0.003715, 13707.000000, 147.725421, 0.9656362138433762, 3.2745241807628274E-4, 0.9656375882675727, 3.261589905183697E-4, 0.9936664659917541, 3.711786766084945E-5, 0.96542985740628, 3.4912567414244823E-4, 0.9650486092768495, 5.900102527045847E-4, 0.9658115854590343, 2.5986037066875025E-4,0.9688575,0.9688575,0.9952668608,0.9686566675976318,0.9749439061574072,0.96245
0.003981, 14463.200000, 193.268104, 0.9660043221423402, 2.656908212770102E-4, 0.9660056340592735, 2.6554390495027593E-4, 0.9937610532191782, 9.792625479808916E-5, 0.9658006341331973, 2.65695238864981E-4, 0.9654119602134281, 3.8755382933551363E-4, 0.9661897478077742, 3.3637587805329276E-4,0.968565,0.968565,0.99540074945,0.968389085259469,0.9738388261348813,0.963
0.004266, 15532.000000, 317.813782, 0.9661475588409847, 1.334928746628068E-4, 0.9661487560217058, 1.3264770541982648E-4, 0.9938196088794644, 1.0945684556383267E-4, 0.9659443154769027, 1.2220688002447221E-4, 0.9655682555837485, 3.318460352161211E-4, 0.9663207791809297, 1.6306245918218035E-4,0.9696,0.9696,0.995446059275,0.9694118830809478,0.975448010529513,0.96345
0.004571, 16316.400000, 132.620662, 0.9666148310082411, 7.36233632684083E-5, 0.9666171680620405, 7.27050616838962E-5, 0.9938941072324289, 8.922473588703002E-5, 0.966420758752413, 9.97286127703623E-5, 0.9658583500577145, 2.405471711830583E-4, 0.966983887574419, 1.5652017137561688E-4,0.96903,0.96903,0.995461018,0.9688488560982111,0.9745490049273046,0.963215
0.004898, 17053.000000, 187.813738, 0.9669488830292057, 1.5357207421677805E-4, 0.9669520645036294, 1.5450773890016741E-4, 0.9939787820194201, 8.490239553791565E-5, 0.9667610818273337, 1.3253028608667985E-4, 0.9660775420430154, 2.9204789071260565E-4, 0.9674458027319874, 3.9461949017991524E-4,0.96958,0.96958,0.995544033925,0.9694013036131005,0.9751295127084345,0.96374
0.005248, 18393.200000, 293.430332, 0.9672038042865836, 2.7216375466029933E-4, 0.9672070772398842, 2.71420766744831E-4, 0.994025236519293, 5.633181300736552E-5, 0.9670178087334073, 2.7765048537614563E-4, 0.9663199327622591, 4.2691828967484263E-4, 0.9677167885585494, 2.521208800709616E-4,0.9701925,0.9701925,0.9956183874,0.9700140083849111,0.9758575845439963,0.96424
0.005623, 19118.600000, 203.287580, 0.9673480426404634, 1.762201667623345E-4, 0.9673505964589879, 1.753259595247222E-4, 0.9941024043544132, 8.442908289918818E-5, 0.9671582447389075, 1.989032329762041E-4, 0.9665933856521021, 3.8964048374165504E-4, 0.9677239112586319, 2.6263795169641544E-4,0.969735,0.969735,0.995632646575,0.9695517012414737,0.9754595327746063,0.963715
0.006026, 20150.000000, 226.709506, 0.9677186550775156, 1.5963286182124904E-4, 0.9677215710137667, 1.589108122374834E-4, 0.9941921877298417, 7.0866174094833E-5, 0.9675333664221165, 1.5164791613706105E-4, 0.9669031159256939, 3.231467094642176E-4, 0.9681645187113993, 1.3539724718072008E-4,0.9706275,0.9706275,0.9956556988,0.9704465590578316,0.9764617744278693,0.964505
0.006457, 21298.200000, 148.308327, 0.9677702403221323, 1.5147531088480516E-4, 0.9677740821371223, 1.5186686040570915E-4, 0.994217782218018, 7.908112209179849E-5, 0.9675910031777877, 1.5013236377005523E-4, 0.966788217165916, 1.3006530211410116E-4, 0.9683951565761738, 2.453997079700115E-4,0.9705225,0.9705225,0.9957246261,0.9703410614433798,0.9763506502052614,0.964405
0.006918, 22225.600000, 192.760577, 0.9680802526174503, 1.8217600288944325E-4, 0.9680838961975857, 1.818098881840028E-4, 0.9942871058991422, 7.433724744703704E-5, 0.9679013077865675, 2.073051996879763E-4, 0.9671367447301996, 3.2469860972307883E-4, 0.9686672089633271, 3.2337851938139253E-4,0.97069,0.97069,0.995716329075,0.9705148582580528,0.9763490264340363,0.96475
0.007413, 23471.200000, 203.107262, 0.9681298345515966, 1.280885602712153E-4, 0.9681325110738499, 1.2783150741114773E-4, 0.9943096597819446, 1.1515695230229391E-4, 0.967945486960563, 1.5178277453245468E-4, 0.967353508812273, 3.597521944700463E-4, 0.9685383763338853, 3.1098564600952913E-4,0.9723475,0.9723475,0.99612751595,0.9721813531315784,0.9780579016350305,0.966375
0.007943, 24536.200000, 261.821619, 0.9684889279534431, 1.0216883399816103E-4, 0.9684915733186992, 1.0164803879378576E-4, 0.9943468279966581, 5.206181108885462E-5, 0.9683069833998676, 1.3125404275220708E-4, 0.9677045941753308, 2.849339401264577E-4, 0.9689102365045834, 2.5096432501473296E-4,0.970725,0.970725,0.99578238515,0.9705487341740315,0.9764278412598808,0.96474
0.008511, 23341.800000, 2923.363843, 0.9691390022011375, 6.975487791857277E-4, 0.96914140617977, 6.965173252514443E-4, 0.9945939610181552, 2.2895379109875958E-4, 0.9689599738293075, 6.891979856291411E-4, 0.9683953248986018, 8.641758194765259E-4, 0.969525413749216, 5.747928834356306E-4,0.9724725,0.9724725,0.996123645625,0.9723200526901913,0.9777347482519957,0.966965
0.009120, 24561.600000, 3016.040623, 0.9694485136688378, 6.157972402561153E-4, 0.9694505877736919, 6.16230906971129E-4, 0.9946257053533258, 2.3195651105617062E-4, 0.9692690096911598, 6.41153337765507E-4, 0.9687527183567248, 5.851649290076123E-4, 0.9697859185546893, 7.381174266775182E-4,0.97276,0.97276,0.9962632945,0.9726054949917535,0.9781535722954932,0.96712
0.009772, 23218.800000, 2487.335233, 0.970012946393916, 6.655092663364998E-4, 0.9700154499939563, 6.641556363427257E-4, 0.9948551660925599, 2.3207230841953334E-4, 0.9698397429337223, 6.485573884271859E-4, 0.9692557492989591, 9.242249941505969E-4, 0.9704246297590441, 4.1048976081592436E-4,0.97288,0.97288,0.9962650822,0.9727311118708146,0.9781008614065596,0.96742
0.010471, 24345.800000, 2526.983846, 0.9703469984148805, 7.139219956205923E-4, 0.9703498208998725, 7.147465823416118E-4, 0.9949043584094499, 2.2088252708991896E-4, 0.9701767532734371, 7.108584097148649E-4, 0.9695498895960932, 6.569878683588174E-4, 0.9708046970407824, 9.169363906936059E-4,0.972885,0.972885,0.99629572635,0.9727310668724952,0.9782848357961385,0.96724
0.011220, 25404.800000, 2696.324565, 0.9704020894528208, 6.936193100807261E-4, 0.970405115286573, 6.931803274947806E-4, 0.9949184086500363, 2.6277121632567295E-4, 0.97023338192441, 6.777617063121537E-4, 0.9695763333817036, 8.285186863077169E-4, 0.9708915075561849, 6.418842896381101E-4,0.9731775,0.9731775,0.996287896675,0.9730214968052765,0.9787138253906428,0.967395
0.012023, 25422.600000, 204.380625, 0.9707471596813735, 1.2625823514824034E-4, 0.9707494276708293, 1.268314042268964E-4, 0.9950629760175538, 7.295294576522741E-5, 0.9705758906968978, 1.4373050037239958E-4, 0.9700505611736115, 1.7092160577672686E-4, 0.9711018522120541, 2.701312963514672E-4,0.9733025,0.9733025,0.996379897525,0.9731478990286575,0.978816067011639,0.967545
0.012882, 26592.000000, 185.710527, 0.970994067696869, 1.7774371444388473E-4, 0.9709974672428021, 1.7803017074263195E-4, 0.995109221339294, 8.714111144145745E-5, 0.9708298393000266, 1.7212640369076215E-4, 0.9701224530691424, 2.969313823300101E-4, 0.9715383812239425, 3.0106059559042937E-4,0.97357,0.97357,0.9963772929,0.9734174159676543,0.9790697203900781,0.96783
0.013804, 27741.800000, 99.914764, 0.9712014103305713, 1.282118701153457E-4, 0.9712062197372898, 1.2853785472551196E-4, 0.9951349762896159, 7.116593907505777E-5, 0.97104437922676, 1.3614688716018667E-4, 0.9701330273693707, 3.698905969023173E-4, 0.9719577463190798, 4.388168469007545E-4,0.9737675,0.9737675,0.996356655475,0.9736289862502796,0.978797265271679,0.968515
0.014791, 29031.200000, 234.298442, 0.9712935626122168, 1.8264490392875664E-4, 0.9712968925113676, 1.8329865800815974E-4, 0.9951595457629315, 6.736883475477859E-5, 0.9711309389328211, 2.1182262241001615E-4, 0.970418466619431, 9.56411983235651E-5, 0.971844518907764, 3.7384273557526307E-4,0.9736,0.9736,0.996427635725,0.9734541304468052,0.9788627010849233,0.968105
0.015849, 30399.400000, 215.857916, 0.9713852140662445, 1.539668239514454E-4, 0.9713881058977412, 1.5443603814669501E-4, 0.995188642969276, 6.63401636188081E-5, 0.9712208613450217, 1.482879643565765E-4, 0.9705917535747848, 2.0937706714085533E-4, 0.9718508740904592, 2.9406314933430394E-4,0.9735425,0.9735425,0.9963922349,0.9733945069448809,0.9788699279484262,0.96798
0.016982, 31514.400000, 150.695189, 0.9714593365536549, 1.8708844516192682E-4, 0.9714620586805726, 1.8774587661941452E-4, 0.9952116680104124, 5.681602506393242E-5, 0.9712949202915879, 2.1527071289893397E-4, 0.97067466146163, 1.9236702444270473E-4, 0.9719160781111498, 3.9813077305218006E-4,0.974225,0.974225,0.996439796675,0.9740903996260574,0.9792039288204444,0.96903
0.018197, 32885.400000, 278.299551, 0.9716236080122401, 1.7055662275171747E-4, 0.9716282518938227, 1.7232665219519045E-4, 0.9952367322966111, 8.570987337670797E-5, 0.9714677137656746, 1.47519344993911E-4, 0.9706010960123219, 2.3952134140033265E-4, 0.9723360636788518, 4.052128344133643E-4,0.97402,0.97402,0.99646849025,0.9738899720608631,0.9787887358086542,0.96904
0.019498, 34092.800000, 146.807902, 0.9716236080122403, 1.40681755702317E-4, 0.9716268552490839, 1.410512764511974E-4, 0.9952531241258002, 6.301283375919699E-5, 0.9714620354588546, 1.4593011130898772E-4, 0.9707828779291422, 1.2495607519203526E-4, 0.9721421677911275, 2.2403414539789155E-4,0.973645,0.973645,0.9963749873,0.973503641929695,0.9787532976863129,0.96831
0.020893, 35466.800000, 91.462342, 0.9716686824978277, 2.3870833419127678E-4, 0.9716720248111852, 2.4101066809984655E-4, 0.9952542863038565, 8.387662054416517E-5, 0.9715072650082938, 2.513405313465346E-4, 0.9708291642252407, 2.357545641329304E-4, 0.9721866190772361, 6.064274641289389E-4,0.973905,0.973905,0.996411484825,0.9737560656726926,0.9793455722449805,0.96823
0.022387, 36844.600000, 80.238644, 0.9721044025251728, 1.1302959242638775E-4, 0.9721095956488204, 1.1374931929844307E-4, 0.9952864119311263, 7.66085164185076E-5, 0.9719541729955692, 1.0004600559914769E-4, 0.9709798166880846, 1.6826083530640414E-4, 0.9729305454755606, 2.2076699929971536E-4,0.97413,0.97413,0.996473820025,0.9739963411937358,0.9790546821323203,0.96899
0.023988, 38210.200000, 81.455264, 0.9718825358905592, 2.524618320810138E-4, 0.9718872835260676, 2.54789105322215E-4, 0.9953009255409491, 5.6429735201051796E-5, 0.9717290738609823, 2.6981013493455473E-4, 0.9708180909022743, 2.2665129674846618E-4, 0.9726421042622686, 6.490818826235495E-4,0.9742575,0.9742575,0.99646336075,0.9741279456880328,0.97905523821068,0.96925
0.025704, 39385.200000, 211.305845, 0.9720212651406449, 3.1096515434071584E-4, 0.9720253010134006, 3.135374316633327E-4, 0.9953095261534047, 7.684176719632869E-5, 0.9718652235339883, 3.14126703722052E-4, 0.9710735520518622, 1.0514295948850374E-4, 0.9726584419202746, 6.594504680423817E-4,0.9745875,0.9745875,0.99649586325,0.9744629430045044,0.9792627077137476,0.96971
0.027542, 40806.200000, 172.081841, 0.9721039016975552, 2.305657182903094E-4, 0.972108692472682, 2.3066649540096776E-4, 0.9953197718318693, 8.877807117600837E-5, 0.9719517621475322, 2.4567188837593975E-4, 0.9710373856132556, 2.0768684782883202E-4, 0.9728678729545589, 2.966332072175084E-4,0.9745625,0.9745625,0.996547966025,0.9744302404185651,0.9795231671643149,0.96939
0.029512, 42114.200000, 113.956834, 0.9722366210162294, 1.3230762350558824E-4, 0.9722419779418496, 1.3307933939310257E-4, 0.9953532157146775, 7.451821968965902E-5, 0.9720872011065081, 1.318209576481031E-4, 0.9711078161348781, 2.7968730350414384E-4, 0.9730687390313623, 3.5627755443082336E-4,0.9742275,0.9742275,0.9965219265,0.9740924569317568,0.9792234039865599,0.969015
0.031623, 43513.000000, 144.698307, 0.9723402923330804, 1.977260837910669E-4, 0.9723462315924936, 1.9995582274405526E-4, 0.9953615703360589, 7.263890915756201E-5, 0.9721945669351945, 2.069690533135015E-4, 0.971103499741471, 1.7393436464426557E-4, 0.9732883341265464, 5.425998154225915E-4,0.97462,0.97462,0.99651572175,0.9744947693173481,0.979326991052132,0.96971
0.033884, 44764.400000, 102.914722, 0.9723983883367264, 3.0947580801639113E-4, 0.9724036162949001, 3.1106518673973524E-4, 0.995380074564526, 8.195093945718673E-5, 0.9722501339823099, 3.27236237895882E-4, 0.9712536641837287, 1.5370761363038665E-4, 0.9732488187694, 5.955838629247716E-4,0.9746725,0.9746725,0.9965543407,0.9745369730390001,0.9797797554972684,0.96935
0.036308, 46229.800000, 98.864352, 0.9723653337139624, 1.435952347490844E-4, 0.9723708614269748, 1.446486330530852E-4, 0.9953756754128351, 8.430118441790052E-5, 0.9722177404676371, 1.629091907149168E-4, 0.9711948331532314, 1.6150909145516156E-4, 0.9732429259401056, 3.806074950882527E-4,0.974805,0.974805,0.996540446325,0.9746786464457644,0.9795913213874468,0.969815
0.038905, 47354.400000, 239.615192, 0.9724660000651075, 2.2493572834269784E-4, 0.9724724594749965, 2.2636480956479628E-4, 0.9953890764803166, 6.664432057442603E-5, 0.9723231977213447, 2.5050366824348123E-4, 0.9711476094007887, 2.132236770391479E-4, 0.9735018567212119, 5.43386229679435E-4,0.974775,0.974775,0.996581424775,0.9746481138096171,0.9795755512681946,0.96977
0.041687, 48714.400000, 146.271802, 0.9725676680714882, 2.0645642826556861E-4, 0.9725730869930708, 2.0818115885662893E-4, 0.9953973879815174, 6.582327408053356E-5, 0.9724203622959646, 2.2265643868203222E-4, 0.9714245875915459, 1.8325120887255125E-4, 0.9734184088486131, 5.363954740593421E-4,0.974985,0.974985,0.99655115055,0.9748579067184618,0.9798361434098738,0.96993
0.044668, 49844.800000, 211.061508, 0.9724569851679901, 1.747737700265811E-4, 0.9724617791034967, 1.7708956153703785E-4, 0.9953798293434988, 8.081593126702452E-5, 0.9723068833515656, 1.7398033796326443E-4, 0.9713928674922181, 2.0535337292133316E-4, 0.9732228740207416, 5.144387507992655E-4,0.9750925,0.9750925,0.99657732675,0.9749691605385538,0.979821137308172,0.970165
0.047863, 51195.200000, 153.477555, 0.972511074550695, 2.2608692238035413E-4, 0.9725166151281472, 2.2853167066402898E-4, 0.9954144596334606, 7.515902826895447E-5, 0.9723645545363624, 2.4529183358950436E-4, 0.9713295448298235, 2.5884929554494736E-4, 0.9734021312795784, 6.344570119756357E-4,0.9748975,0.9748975,0.996584661725,0.9747753496305861,0.979541862942599,0.970055
0.051286, 52404.200000, 256.979688, 0.9726022251771053, 1.7345562803080064E-4, 0.9726075169057287, 1.7555182531689935E-4, 0.9954307738345032, 7.476652422982495E-5, 0.9724548940351536, 1.8419900184304865E-4, 0.9714684083239034, 1.394297407028658E-4, 0.9734435884367609, 4.963225241156453E-4,0.97426,0.97426,0.99654485505,0.9741151744007723,0.9796270264257037,0.968665
0.054954, 53640.400000, 123.532344, 0.9726828584235448, 2.2875489896250528E-4, 0.9726893558303384, 2.2941683128470785E-4, 0.9954227723625231, 8.743672493362868E-5, 0.9725414279915835, 2.0955915243848678E-4, 0.9713698599334476, 3.1444577957528416E-4, 0.9737159249445059, 2.9217897446886815E-4,0.97508,0.97508,0.996548453675,0.9749586747793058,0.9797285698417667,0.970235
0.058884, 54909.200000, 237.794365, 0.972523595241136, 1.783579275057864E-4, 0.9725293315673694, 1.8065725845824306E-4, 0.9954095559844698, 7.407619396723916E-5, 0.9723776851737089, 1.860097477590722E-4, 0.9713272959689171, 1.3579303363430562E-4, 0.9734305312997348, 4.782302502823825E-4,0.9744825,0.9744825,0.99656051335,0.9743360228504188,0.9799612577572996,0.968775
0.063096, 55991.800000, 116.092032, 0.9727770140156607, 1.5625019041336618E-4, 0.97278359872877, 1.5732433146627148E-4, 0.9954355648196707, 8.629287093738027E-5, 0.9726361726974231, 1.639742164377952E-4, 0.971453671138741, 9.293932793858454E-5, 0.97382161152156, 3.1431449825371476E-4,0.97501,0.97501,0.99654686825,0.9748844221105528,0.9798080808080808,0.97001
0.067608, 57124.800000, 123.847325, 0.9727529742900142, 1.6253688855731577E-4, 0.9727583985576411, 1.648807192323265E-4, 0.9954553807181531, 9.369273369468186E-5, 0.9726064975815639, 1.456196575879334E-4, 0.9716241244164078, 2.0607362207449698E-4, 0.973591067759034, 4.5041227869588936E-4,0.9746175,0.9746175,0.9965703198,0.974488219050036,0.9794769993888055,0.96955
0.072444, 58332.000000, 123.594498, 0.972646798835075, 2.022029095617522E-4, 0.9726526425322847, 2.037867647079906E-4, 0.9954349019476604, 6.810877705883727E-5, 0.9725024876162675, 2.220647484854167E-4, 0.9714151074404895, 2.5313734908309073E-4, 0.9735925967665245, 5.643761536360492E-4,0.974625,0.974625,0.996597311175,0.9744860766875638,0.9798505727371071,0.96918
0.077625, 59477.000000, 170.677474, 0.9726162483503991, 1.565404799077187E-4, 0.9726217651879399, 1.583413925402869E-4, 0.9954201663372869, 8.381891863759952E-5, 0.9724699280809006, 1.6492705247824383E-4, 0.9714511635812798, 1.5624316058624263E-4, 0.9734909833477492, 4.2157921952224787E-4,0.9750975,0.9750975,0.9965526487,0.9749730535085713,0.9798698052128417,0.970125
0.083176, 60408.800000, 214.152656, 0.9729392821637756, 1.3729986128684692E-4, 0.9729448981334088, 1.3930256379842535E-4, 0.9954680777448035, 9.210320983917857E-5, 0.9727947109307923, 1.3448583728086597E-4, 0.9717769675489238, 1.4477116395046854E-4, 0.9738147219900049, 3.813162734743242E-4,0.975105,0.975105,0.99656342005,0.9749776361680956,0.9799913115515952,0.970015
0.089125, 61519.400000, 152.400262, 0.9728811861601295, 1.3384940171975158E-4, 0.972886905103344, 1.3575489408719531E-4, 0.9954553970180964, 7.096300713289148E-5, 0.972736857230726, 1.1804552114484672E-4, 0.9717016051663115, 1.6409427401587522E-4, 0.9737744404917956, 3.4725130323454313E-4,0.975155,0.975155,0.9965897941,0.9750370500615407,0.9796880520922719,0.97043
0.095499, 62561.800000, 147.115465, 0.9728441249164244, 2.1734764594177056E-4, 0.9728496029992414, 2.1805180835313912E-4, 0.9954518813528367, 7.303155405861286E-5, 0.9726986100550343, 2.3542110075371308E-4, 0.9716907947944795, 2.2981266510571023E-4, 0.9737086499959698, 4.3187969503548227E-4,0.9751575,0.9751575,0.996614892975,0.9750348587435779,0.9798722448052112,0.970245
0.102329, 63487.600000, 128.313055, 0.9727494684966909, 9.335297823396793E-5, 0.972754775032449, 9.287234485442213E-5, 0.9954388415008235, 8.308029545143201E-5, 0.9726033860914942, 1.1965404525173303E-4, 0.9715992928573189, 2.9013499092834876E-4, 0.9736097236354334, 3.2625850421219544E-4,0.9749125,0.9749125,0.996567131725,0.9747861154034598,0.9797217101441955,0.9699
0.109648, 64501.400000, 204.645645, 0.9729688309932163, 2.0691879551831976E-4, 0.9729744527284441, 2.0909631789555732E-4, 0.9954435621869164, 8.18481166750025E-5, 0.9728246434929488, 2.0622570550887266E-4, 0.9717986779260126, 1.800637416767386E-4, 0.9738530018393075, 5.205978434368035E-4,0.975045,0.975045,0.996602550725,0.9749252681554422,0.9796254227876218,0.97027
0.117490, 65461.400000, 213.524331, 0.9728200851907778, 1.2161967358810186E-4, 0.9728260985796601, 1.2252025611721688E-4, 0.9954369456618302, 7.66260173374828E-5, 0.9726767809882026, 1.289152757715456E-4, 0.9715898521735781, 1.5549514003365477E-4, 0.973766220308623, 2.8789174037065424E-4,0.9750525,0.9750525,0.99653576795,0.9749342523353922,0.9795773119381364,0.970335
0.125893, 66385.200000, 82.071676, 0.9729157432657466, 1.1119501044485907E-4, 0.9729216056075973, 1.1270493144665457E-4, 0.9954365491929312, 8.030800558826381E-5, 0.9727724144133931, 1.174970029404048E-4, 0.971704458011897, 1.1584498307881249E-4, 0.9738428175221072, 3.291151307491085E-4,0.975375,0.975375,0.996578828925,0.9752507588092223,0.9801961695422037,0.970355
0.134896, 67317.200000, 124.396785, 0.9728566456068654, 2.4031690193976224E-4, 0.9728626613409507, 2.4186281892091111E-4, 0.9954554856369938, 6.793229322578918E-5, 0.972713697566651, 2.613590325254473E-4, 0.9716156051739476, 1.3610522633695327E-4, 0.9738144352906272, 5.240704683650966E-4,0.97544,0.97544,0.996634134975,0.9753188153835332,0.9801551233109131,0.97053
0.144544, 68016.000000, 90.317219, 0.9730043897540686, 1.0103320544336467E-4, 0.9730105659496313, 1.0175151203241493E-4, 0.9954723402971302, 7.981035680116817E-5, 0.9728627985847614, 9.361072924850579E-5, 0.9717513838233277, 3.0920893015541563E-4, 0.9739769465790182, 3.232223091088575E-4,0.9749075,0.9749075,0.99661142785,0.9747809634842823,0.9797215053057431,0.96989
0.154882, 68944.000000, 100.213772, 0.9728706687801593, 1.428491712570862E-4, 0.9728764143735701, 1.428942527257516E-4, 0.9954419490693589, 6.154062127507694E-5, 0.9727268389562796, 1.5064700073485687E-4, 0.9716677324869, 1.6692641842392858E-4, 0.9737882923377599, 2.283027335023656E-4,0.9747525,0.9747525,0.9965924201,0.9746228863922484,0.979652146678319,0.969645
0.165959, 69706.400000, 140.314789, 0.972938781336158, 2.2861340751866136E-4, 0.9729452887712678, 2.2953282670687538E-4, 0.9954661665529617, 6.852761035564809E-5, 0.972798099102549, 2.3862287727067296E-4, 0.9716382904797876, 1.7574143489833852E-4, 0.9739607672243323, 4.1022540439545127E-4,0.9752375,0.9752375,0.996655831075,0.9751165040007034,0.9799045719623337,0.970375
0.177828, 70426.400000, 154.182489, 0.9730008839607451, 2.518291545012725E-4, 0.9730064059465834, 2.5315761555269833E-4, 0.9954690013412705, 7.405385412735346E-5, 0.9728565446290369, 2.709283898839731E-4, 0.9718354129216685, 1.306483254434026E-4, 0.9738799717607097, 5.229709952519089E-4,0.975395,0.975395,0.996587921725,0.9752673796791443,0.9803522350658799,0.970235
0.190546, 71381.200000, 173.430562, 0.9728200851907778, 2.3925725739648747E-4, 0.9728255032109508, 2.4064156812268512E-4, 0.9954559402161705, 7.189757906743072E-5, 0.9726748590267787, 2.582113188709499E-4, 0.971651553901711, 6.283124007073026E-5, 0.9737004287352334, 4.8351074356157964E-4,0.9752675,0.9752675,0.99661025105,0.9751429038053242,0.9800803050582085,0.970255
0.204174, 72137.400000, 190.197371, 0.9727659958080729, 1.9487021757769337E-4, 0.9727709823179248, 1.9662405004772105E-4, 0.9954460118826643, 6.064551365445359E-5, 0.9726185580639548, 2.1233787802912122E-4, 0.9716649007913565, 3.289099865453688E-4, 0.9735744847885501, 6.055239099113008E-4,0.9751825,0.9751825,0.99658880015,0.9750623629334318,0.9798054252725006,0.970365
0.218776, 72883.600000, 113.972979, 0.9729573119580106, 2.621553927341431E-4, 0.9729631997673269, 2.6336370948096586E-4, 0.9954538924252818, 6.959004921644468E-5, 0.9728142057324638, 2.726342750275722E-4, 0.9717437410668346, 1.5895581527533778E-4, 0.9738871435594822, 4.8254413918808365E-4,0.9752075,0.9752075,0.9965935298,0.9750898618726938,0.9797386313733211,0.970485
0.234423, 73556.400000, 217.776583, 0.9729783467179514, 1.1927060137786324E-4, 0.9729845666666531, 1.2031279713949949E-4, 0.9954784188192413, 7.465940676383926E-5, 0.972836902397271, 1.1730141081320013E-4, 0.9717147623740289, 2.581172349901516E-4, 0.9739617930738943, 3.3534822893998987E-4,0.975235,0.975235,0.996621404425,0.9751109279759601,0.9800208074502793,0.97025
0.251189, 74180.000000, 173.530401, 0.9729382805085404, 1.9362931002616006E-4, 0.972944849063133, 1.95595603857332E-4, 0.9954653020166779, 6.945282537973313E-5, 0.9727977660142624, 1.9100440208957717E-4, 0.9716355022112342, 9.109169381621851E-5, 0.9739629392223591, 4.3256269091592413E-4,0.9749775,0.9749775,0.996607543575,0.9748533383581434,0.9797146824895846,0.97004
0.269153, 75043.600000, 101.162444, 0.9730124029959508, 2.845802828204141E-4, 0.9730184224360545, 2.8578007565928154E-4, 0.9954642243290099, 9.762778009144898E-5, 0.9728696787201742, 2.8897774368164263E-4, 0.9717980480276378, 2.1593910198645865E-4, 0.9739437677363509, 4.588617656641482E-4,0.97512,0.97512,0.99658102305,0.9749939696068184,0.9799579764021336,0.97008
0.288403, 75659.600000, 61.118246, 0.97306348741295, 8.404955867891694E-5, 0.9730699552639048, 8.478892169692081E-5, 0.9954558097942929, 7.956388320890903E-5, 0.9729232562228244, 7.026816719718768E-5, 0.9717745261921623, 2.1361284547312534E-4, 0.9740747862165577, 2.0688592141385875E-4,0.9750425,0.9750425,0.996638408325,0.9749224411871836,0.9796350051745463,0.970255
0.309030, 76109.400000, 224.960085, 0.9730013847883627, 2.6092878557485116E-4, 0.9730075098712925, 2.6243245637135726E-4, 0.9954604510928784, 6.558001000739741E-5, 0.9728594540196355, 2.617935531093716E-4, 0.9717586337960104, 1.4416380266590455E-4, 0.9739628780138372, 4.6982149172820117E-4,0.9751,0.9751,0.996665129525,0.9749802806428761,0.9796906394192422,0.970315
0.331131, 77014.400000, 141.068210, 0.973078512241479, 1.6133646913477857E-4, 0.9730840397628417, 1.6272782689222916E-4, 0.9954741211776572, 1.0136047856321872E-4, 0.9729349357561035, 1.6216853172750428E-4, 0.9719073963018282, 9.995417484302396E-5, 0.9739647468738857, 3.699446691085222E-4,0.9753975,0.9753975,0.99660458635,0.975274428467698,0.9801776686918271,0.97042
0.354813, 77667.800000, 210.330597, 0.9730209170654506, 2.0850555080849348E-4, 0.9730268835511214, 2.1041552457538322E-4, 0.9954568718157424, 7.567539468687171E-5, 0.9728785298455787, 2.053016942810565E-4, 0.9717987644300777, 1.4738884128864783E-4, 0.9739608695329304, 4.799836374069409E-4,0.9748725,0.9748725,0.996612667175,0.9747462946073,0.9796667693597507,0.969875
0.380189, 78378.600000, 120.360459, 0.972973338441775, 2.4366383099681414E-4, 0.97297962667195, 2.4572895143228866E-4, 0.9954487267861157, 9.636281427817922E-5, 0.9728318251437889, 2.3326561831349442E-4, 0.9717143895378193, 2.98077697666899E-5, 0.9739519481309985, 4.687617869593201E-4,0.9751475,0.9751475,0.99659135905,0.975028824488381,0.9797071161389003,0.970395
0.407380, 78997.000000, 72.058310, 0.9730119021683332, 2.564149364691474E-4, 0.9730176894477476, 2.578595709427888E-4, 0.9954679786795098, 7.077543466903433E-5, 0.9728686130006172, 2.608718121660984E-4, 0.9718171212059975, 1.692705647503186E-4, 0.9739225047343598, 4.760270338452577E-4,0.9749775,0.9749775,0.996579239875,0.9748406962860554,0.9801996714267661,0.96954
0.436516, 79550.000000, 187.921260, 0.9729382805085404, 2.1718486506914329E-4, 0.9729441124059806, 2.1941440455066496E-4, 0.9954722588187586, 8.774237705318582E-5, 0.9727950737349644, 2.1555064470609543E-4, 0.9717286754093892, 1.532659864783593E-4, 0.9738640557448324, 5.512559672717427E-4,0.9753425,0.9753425,0.9965895763,0.9752186552295095,0.9801415144367958,0.970345
0.467735, 80266.800000, 141.978026, 0.9729462937504225, 2.0585538226924289E-4, 0.9729526443593353, 2.0697637937727918E-4, 0.9954745050460391, 7.789376573657434E-5, 0.972804991687733, 2.2848774765297296E-4, 0.9716653207787574, 2.560826963744511E-4, 0.9739475502067074, 4.942155824716006E-4,0.9751375,0.9751375,0.9966341065,0.9750197807166271,0.979658279282235,0.970425
0.501187, 80734.000000, 134.487174, 0.9730299319625682, 2.874610918335993E-4, 0.9730357932516751, 2.8933867038267547E-4, 0.9954691194378217, 8.23323743953971E-5, 0.9728876008295237, 3.0486501655654116E-4, 0.971800143993903, 6.223657753194876E-5, 0.9739776842638271, 6.064199151457627E-4,0.97504,0.97504,0.996578452675,0.9749184800357733,0.9796881784491724,0.970195
0.537032, 81498.600000, 121.315457, 0.9731090627261549, 9.534947643087297E-5, 0.9731154719362113, 9.66919641761845E-5, 0.995465465570868, 6.925691128494386E-5, 0.9729691044288291, 8.473117523932874E-5, 0.9718189427398597, 2.0085570713225935E-4, 0.9741221018925132, 2.8463664015861563E-4,0.9752375,0.9752375,0.996604534375,0.9751171291120797,0.9798803423118673,0.9704
0.575440, 82121.200000, 149.820426, 0.9730043897540686, 2.1790663746186625E-4, 0.9730108968952734, 2.183838866025804E-4, 0.9954673427897898, 8.150325173360218E-5, 0.9728642219387055, 2.1538796119249597E-4, 0.9717019036413044, 2.470178101125239E-4, 0.9740293697225878, 2.756764307586078E-4,0.975315,0.975315,0.99662177455,0.9751920767402479,0.9800725186599198,0.97036
0.616595, 82678.400000, 122.513020, 0.9729768442350984, 1.3934892849691363E-4, 0.9729823817544112, 1.3994724359397135E-4, 0.9955061800634187, 7.829701911632373E-5, 0.9728328736895936, 1.6902567869578027E-4, 0.9717942889663057, 1.6042663874316402E-4, 0.9738737964282157, 3.7959462670161587E-4,0.9750175,0.9750175,0.996610990975,0.974896311945919,0.9796485063286027,0.97019
0.660693, 83292.400000, 169.616744, 0.9729953748569511, 1.1251357443294167E-4, 0.9730011511747787, 1.1223829391210463E-4, 0.9954771466587365, 6.402713322198844E-5, 0.972852104614511, 1.2929374223616882E-4, 0.9717952663644482, 1.7007353343543983E-4, 0.9739112810155872, 2.0114586038387326E-4,0.9754325,0.9754325,0.996579844225,0.975317789426359,0.979893106424213,0.970785
0.707946, 83731.800000, 194.298121, 0.9729643235446576, 2.386200529242134E-4, 0.9729704954553895, 2.3938122943199794E-4, 0.9954658883553394, 8.149562114871438E-5, 0.9728223561991338, 2.4335268433244966E-4, 0.9717147016195884, 1.9170366753562995E-4, 0.9739325770851149, 3.450742673860128E-4,0.9753475,0.9753475,0.9965799216,0.9752281616688396,0.9799720305140024,0.97053
0.758578, 84427.200000, 214.851949, 0.9730479617568031, 9.942405848202246E-5, 0.97305421758547, 1.0057224154642037E-4, 0.9954729097823746, 8.329485473569144E-5, 0.972907088441368, 1.1021443169243467E-4, 0.9717756404636255, 2.462837654740313E-4, 0.974041360617278, 3.805766462489922E-4,0.9748325,0.9748325,0.996640514675,0.9747077459569325,0.9795633928706692,0.9699
0.812831, 85091.200000, 271.775937, 0.9728711696077769, 2.309602818633784E-4, 0.9728769348923254, 2.3216534657798216E-4, 0.9954458263047071, 7.036925386576839E-5, 0.9727270296440187, 2.2345812233982238E-4, 0.9716829658593946, 1.7916275388210227E-4, 0.97377342329074, 3.866111575357514E-4,0.9751725,0.9751725,0.996585546425,0.9750478013874337,0.9799697981323326,0.970175
0.870964, 85571.600000, 113.972979, 0.972933272232364, 2.73487650292025E-4, 0.9729389012810838, 2.7510230969160704E-4, 0.9954595062709515, 6.399184531361875E-5, 0.9727892065453319, 2.682424508317495E-4, 0.9717539631327732, 1.2047812766869476E-4, 0.9738267941876039, 5.12174566054748E-4,0.97478,0.97478,0.996554940925,0.9746437099409325,0.9799393479909022,0.969405
0.933254, 86196.400000, 228.639979, 0.9730169104445097, 1.8398582663948978E-4, 0.9730234888534379, 1.8549292858511455E-4, 0.995472673413747, 7.395044565089835E-5, 0.9728770747059826, 1.9129293821863345E-4, 0.9717025710960355, 9.900893981235219E-5, 0.9740545247416936, 4.0574555130347726E-4,0.9752325,0.9752325,0.99660396595,0.9751119797619975,0.9798801391476449,0.97039
1.000000, 86681.200000, 163.634226, 0.9730109005130979, 1.3738934850647893E-4, 0.9730171133415204, 1.3968349659707635E-4, 0.9954766106601708, 7.151420252107129E-5, 0.9728692967661452, 1.5420027052553712E-4, 0.971755456725856, 2.4980100088207253E-4, 0.9739859727202183, 5.071466734887908E-4,0.9749425,0.9749425,0.9965761084,0.9748236044721196,0.9794711045827844,0.97022
1.071519, 87044.000000, 203.272231, 0.9730720014824497, 1.4715812017124819E-4, 0.9730781593166216, 1.4840102147187275E-4, 0.9954630350424477, 7.695853924880986E-5, 0.9729308796356092, 1.490471524337282E-4, 0.9718139484308953, 1.392642001980813E-4, 0.9740504647653522, 3.2623517295493176E-4,0.97497,0.97497,0.9966377925,0.9748397959440103,0.9799373515889456,0.969795
1.148154, 87700.000000, 242.654487, 0.972949799543746, 2.4026888511437074E-4, 0.9729554693544278, 2.4203808545139537E-4, 0.9954541703088907, 7.187088433234108E-5, 0.9728058327329958, 2.2814730923739106E-4, 0.9717719995790253, 1.5088631420053148E-4, 0.9738420000554525, 4.5847073869512963E-4,0.9752525,0.9752525,0.996630930425,0.9751288280977158,0.9800263621717985,0.97028
1.230269, 88169.200000, 213.430457, 0.9732042199735063, 1.0491830577847483E-4, 0.9732106463952382, 1.0708399590041406E-4, 0.9954796557650031, 7.714464961961265E-5, 0.9730647130292688, 1.0725986130530595E-4, 0.9719144495521326, 1.7513526194176966E-4, 0.9742178550644814, 3.7541086329778234E-4,0.97518,0.97518,0.996577852775,0.97505364672064,0.9800428339074828,0.970115
1.318257, 88690.800000, 141.571749, 0.9730639882405676, 7.940289801940397E-5, 0.973070369121183, 8.038556957592922E-5, 0.9954719403093885, 7.027456918814894E-5, 0.9729234347376498, 9.57222978493838E-5, 0.9717830758119822, 2.2290201916081364E-4, 0.9740666113514488, 3.208849455295827E-4,0.97472,0.97472,0.99659334405,0.9745872182151742,0.9797332120660907,0.969495
1.412538, 89410.800000, 181.559247, 0.9731396132108309, 8.567812500032452E-5, 0.9731455675840179, 8.711147844456523E-5, 0.995489013984866, 6.725271561097271E-5, 0.9729976648612588, 8.796171520394397E-5, 0.9719230873374449, 1.7217895373273408E-4, 0.9740747214575096, 2.887770401181208E-4,0.9753075,0.9753075,0.99662320685,0.9751912087912088,0.9798056782334384,0.97062
1.513561, 89815.200000, 137.601453, 0.9730704989995969, 9.907023508762773E-5, 0.973077029661833, 9.940836716238702E-5, 0.9954699150917227, 8.457480419515617E-5, 0.9729310982331356, 8.569331921517074E-5, 0.971754171785507, 2.2885679046288543E-4, 0.9741109564331992, 1.9346576713162464E-4,0.97493,0.97493,0.996592443875,0.9748040201005025,0.9797272727272728,0.96993
1.621810, 90187.400000, 88.660250, 0.9730194145825978, 1.914550726075325E-4, 0.9730256442209697, 1.933237446112449E-4, 0.9954752563296353, 6.20690852888918E-5, 0.9728779045887068, 1.9962107862156722E-4, 0.9717634604146301, 1.7040088130172276E-4, 0.9739950959988228, 4.837765000753444E-4,0.97547,0.97547,0.99663683085,0.9753525549242139,0.9800448272032469,0.970705
1.737801, 90566.600000, 127.891517, 0.9729938723740983, 1.8534411511939426E-4, 0.9730000740637557, 1.8570044952184026E-4, 0.9954680940941472, 6.505596070622079E-5, 0.9728525732799206, 1.8906992743733322E-4, 0.9717269738745375, 2.3799694213030406E-4, 0.9739808744033717, 3.2150916122797063E-4,0.9751,0.9751,0.99660548115,0.974981788952802,0.9796325273837767,0.970375
1.862087, 91062.400000, 242.963042, 0.9729603169237164, 1.3775035786111679E-4, 0.9729666399788084, 1.377469856453891E-4, 0.995473014588273, 7.921273200382488E-5, 0.9728192881776729, 1.626762392885005E-4, 0.9716736858579342, 1.5234268799451406E-4, 0.9739676521122924, 2.921714065608513E-4,0.9752825,0.9752825,0.996568866475,0.975157230333959,0.9801245561487603,0.97024
1.995262, 91555.400000, 125.148871, 0.972898715126747, 2.6507741769923616E-4, 0.9729043199511074, 2.676000433322774E-4, 0.9954670706382082, 8.507554145033592E-5, 0.9727538792250631, 2.789442931836548E-4, 0.9717328922625038, 1.6292144633249937E-4, 0.9737773202180531, 6.539332628075984E-4,0.975475,0.975475,0.996640793575,0.975354483423943,0.9801710730948678,0.970585
2.137962, 91900.200000, 162.563711, 0.9729933715464807, 2.734784786709717E-4, 0.972999896745201, 2.754500816287545E-4, 0.9954778621995807, 8.326001870101545E-5, 0.9728531869694235, 2.761978263598307E-4, 0.9716880144140022, 1.691852138919368E-4, 0.9740213258432856, 5.371848782426759E-4,0.9752325,0.9752325,0.996627423775,0.9751122298507537,0.9798704478787481,0.9704
2.290868, 92433.000000, 176.548010, 0.9729312689218934, 2.667141008347175E-4, 0.9729370891024871, 2.6852838539620196E-4, 0.99547640835794, 6.77016029101528E-5, 0.9727884067145988, 2.850616429988704E-4, 0.9717016166360215, 1.7129200254897617E-4, 0.9738778415857994, 5.821505592417447E-4,0.9754225,0.9754225,0.996613992725,0.975291731488905,0.9805086844246348,0.97013
2.454709, 92898.200000, 208.389443, 0.9728942076781882, 9.441098750043163E-5, 0.9729002073085962, 9.636159933967714E-5, 0.9954536303498065, 8.969404649859077E-5, 0.9727512159096705, 8.644116623795093E-5, 0.971669128955982, 1.9464685097872884E-4, 0.9738358533743785, 3.331412696693248E-4,0.9750525,0.9750525,0.996615396025,0.9749324892924878,0.9796451018502158,0.970265
2.630268, 93244.000000, 318.509654, 0.9729117366448055, 1.70197407009647E-4, 0.9729172102899991, 1.7084308996053403E-4, 0.9954613926009991, 6.418735967056384E-5, 0.9727668499888338, 1.7486428034684543E-4, 0.9717535738162326, 1.577090334108928E-4, 0.9737822926905944, 2.935266506017135E-4,0.975185,0.975185,0.996581953575,0.9750580454513473,0.9800721343274534,0.970095
2.818383, 93494.000000, 82.226516, 0.9730534708605971, 1.563063657865143E-4, 0.9730589828276658, 1.5762117414313455E-4, 0.9954891436486102, 7.172774773435165E-5, 0.9729093503347317, 1.3790559348652684E-4, 0.9719002547412607, 1.078669736019026E-4, 0.9739205857363391, 2.5993268979792277E-4,0.97522,0.97522,0.9965782919,0.9750989810478927,0.9798844771175829,0.97036
3.019952, 93896.000000, 157.163609, 0.9728431232611892, 3.3205815281115775E-4, 0.9728493375197672, 3.3407095102975907E-4, 0.995482888758907, 6.613675605318374E-5, 0.9727003945694932, 3.4829471568574257E-4, 0.971592027190195, 2.0563010533694142E-4, 0.9738115921578278, 7.009565841895305E-4,0.9752925,0.9752925,0.9966507667,0.97516865366013,0.9800813110780031,0.970305
3.235937, 94345.200000, 203.048172, 0.9731431190041544, 1.9802650536427163E-4, 0.9731489772901233, 1.992657325451255E-4, 0.9954792431298032, 7.681894088772612E-5, 0.9730008525689549, 2.1360960306187826E-4, 0.9719346124278264, 1.6368719083650936E-4, 0.974069562918967, 4.3534725062774576E-4,0.9751025,0.9751025,0.9966094112,0.9749833582436354,0.9796713697973195,0.97034
3.467369, 94622.000000, 272.877262, 0.9730534708605971, 1.8643572941628807E-4, 0.973059748060962, 1.876000476743567E-4, 0.995469145558382, 7.101170842079712E-5, 0.972912758639904, 1.8407724330635883E-4, 0.9717787115581011, 6.564622119858827E-5, 0.974049497863773, 3.237214848885124E-4,0.97485,0.97485,0.996606959125,0.9747274280259257,0.9795011612642633,0.97
3.715352, 94866.600000, 111.485604, 0.9731115668642432, 9.731532968941298E-5, 0.9731175702523416, 9.912901495572838E-5, 0.9954916979836774, 7.49396214308253E-5, 0.9729699564493675, 9.995115540012843E-5, 0.9718779207908976, 1.685256358035917E-4, 0.9740645838880322, 3.505325810077385E-4,0.975195,0.975195,0.996583619775,0.975077365163572,0.9797235906961719,0.970475
3.981072, 95218.800000, 219.608197, 0.9731110660366256, 1.0576122789402576E-4, 0.9731172391129181, 1.0801559182113206E-4, 0.9954769018618738, 7.310252249441804E-5, 0.9729698537231057, 1.0710449148053807E-4, 0.9718636335301042, 2.024587103802657E-4, 0.9740787875797274, 4.1142841746457526E-4,0.9749425,0.9749425,0.9966211574,0.9748124693731388,0.9798974410791421,0.96978
4.265795, 95594.400000, 297.018922, 0.9728897002296295, 2.1381527013545598E-4, 0.9728955742298275, 2.1605968834843836E-4, 0.9954433093875451, 7.421347142666816E-5, 0.972746258574188, 2.215792857517895E-4, 0.9716765038277455, 2.0552144583873576E-4, 0.9738186402043203, 5.636993593479595E-4,0.9753925,0.9753925,0.99657850755,0.9752697762647137,0.9801580688331692,0.97043
4.570882, 95787.200000, 152.430181, 0.9730464592739502, 1.8042032534279539E-4, 0.9730523657911043, 1.80015837835138E-4, 0.9954801145866096, 8.149505141688792E-5, 0.9729040050458853, 2.0657422604609892E-4, 0.971823748259232, 2.654293262954539E-4, 0.9739867586956723, 3.2387036458158733E-4,0.9752625,0.9752625,0.996609129625,0.9751363792839177,0.9801334538897111,0.97019
4.897788, 96106.800000, 213.695484, 0.9729918690636277, 1.9481228696246195E-4, 0.972998383753465, 1.967041871912575E-4, 0.9954806285108291, 6.280918433061043E-5, 0.9728513617044715, 1.9389848873839878E-4, 0.9716983007560674, 1.0482658667576154E-4, 0.9740072855156106, 4.292869807617969E-4,0.97534,0.97534,0.996625599325,0.9752190690569982,0.9800250444336727,0.97046
5.248075, 96207.600000, 199.531050, 0.973068996516744, 1.6285447922167516E-4, 0.9730758531660044, 1.6368160447281712E-4, 0.9954943555028682, 7.962783755102623E-5, 0.9729307286015159, 1.6807852582072444E-4, 0.9717102583574162, 7.803051079097343E-5, 0.9741542957770847, 2.777171118095088E-4,0.975255,0.975255,0.996660418975,0.9751265285198047,0.980215627431366,0.97009
5.623413, 96542.200000, 170.571275, 0.9728992159543646, 1.0891820508644566E-4, 0.97290520442023, 1.0852704319857612E-4, 0.9954680344732324, 7.158551484014285E-5, 0.972756230186552, 1.3229889335874423E-4, 0.9716702360623597, 2.31220640207888E-4, 0.9738447468719869, 2.6683367173394024E-4,0.97515,0.97515,0.99663223945,0.9750268825308772,0.9798816329003979,0.97022
6.025596, 96641.000000, 244.730873, 0.9731581438326835, 1.679528234629464E-4, 0.9731645763086847, 1.6881836750074587E-4, 0.9954692219047269, 8.226691327020656E-5, 0.9730182017495557, 1.7107730009515524E-4, 0.9718747677442694, 2.50902718903823E-4, 0.9741644621580686, 3.5305541751205803E-4,0.975275,0.975275,0.99659215155,0.9751516278321868,0.9800418152251861,0.97031
6.456542, 96932.000000, 272.996703, 0.9731300974860957, 1.9887586597036643E-4, 0.9731363319979417, 2.007975937731938E-4, 0.9954884002917707, 7.58202777387737E-5, 0.9729893672625419, 2.002330250933174E-4, 0.9718694057140743, 1.0564239483039924E-4, 0.9741120407249525, 4.400697251003482E-4,0.9751,0.9751,0.9966107867,0.9749772634773565,0.979806905745362,0.970195
6.918310, 97040.200000, 153.061295, 0.9731406148660662, 1.6605286900147703E-4, 0.9731469041679641, 1.6653179207975078E-4, 0.9954766473030773, 8.80466617665305E-5, 0.9730004643131945, 1.7212929816800684E-4, 0.9718605213639877, 1.9760102529117177E-4, 0.9741431477645573, 2.8578632744351046E-4,0.975055,0.975055,0.99658153555,0.9749330492847704,0.9797227018893837,0.97019
7.413102, 97286.600000, 155.010451, 0.9730114013407155, 1.3951982386288474E-4, 0.9730176615622679, 1.4074961678187123E-4, 0.9954698430274327, 8.727842705127821E-5, 0.9728704565396983, 1.2718905755810457E-4, 0.9717384216153698, 9.26807331003891E-5, 0.9740051696174532, 2.457160432732771E-4,0.9751775,0.9751775,0.99668506625,0.9750594689367431,0.9797180311649765,0.970445
7.943282, 97494.800000, 233.977264, 0.9730920345871553, 1.3365249117463542E-4, 0.9730978219728368, 1.3458205340588904E-4, 0.9954857243524131, 6.898070689033835E-5, 0.9729494956572398, 1.2358274636885692E-4, 0.9718891399322201, 1.0938195538473975E-4, 0.9740122013852399, 2.2683063407869392E-4,0.9750075,0.9750075,0.996590841825,0.9748812153099708,0.9798322129007168,0.96998
8.511380, 97632.200000, 157.989114, 0.9730073947197745, 3.498107927598769E-4, 0.973013431892182, 3.521759293147185E-4, 0.9954746296247133, 7.38958754695613E-5, 0.9728648179511232, 3.5519539150083456E-4, 0.9717865778267802, 2.6586787200772247E-4, 0.9739458168781375, 7.318511418119126E-4,0.9751175,0.9751175,0.99659866865,0.9750010674717496,0.9795848327167566,0.97046
9.120108, 97870.200000, 98.929065, 0.9731305983137133, 2.0164143386141304E-4, 0.9731360469168546, 2.032078838685812E-4, 0.9954720515677803, 6.644579140025237E-5, 0.9729866760929937, 2.1650746918644887E-4, 0.9719776416854706, 1.3929226250998067E-4, 0.9739979682799399, 4.805618281343386E-4,0.975235,0.975235,0.99661859185,0.9751118034269635,0.97998687001313,0.970285
9.772372, 97967.400000, 191.023140, 0.9730129038235684, 1.5628710793321078E-4, 0.9730187448890488, 1.5644283569787976E-4, 0.9954793429252394, 8.626594257166013E-5, 0.9728699439032035, 1.5328844017474088E-4, 0.971808727423889, 2.8416290311690783E-4, 0.9739335786990917, 2.4778867073744213E-4,0.97515,0.97515,0.9965587935,0.9750276354135263,0.979852555039386,0.97025
10.471285, 98059.200000, 183.548795, 0.9730509667225089, 1.627604999674466E-4, 0.9730572298111371, 1.6323280479624676E-4, 0.9954784927470772, 8.311606440300345E-5, 0.9729104396650893, 1.7779798240439153E-4, 0.9717653210564091, 2.0390344330870427E-4, 0.9740583657395335, 3.525894291378286E-4,0.975205,0.975205,0.996612950025,0.9750806524557543,0.9799953536292196,0.970215
11.220185, 98143.000000, 144.928948, 0.9731160743128019, 7.586174645107002E-5, 0.973122054816125, 7.567820048615643E-5, 0.9954793932994657, 7.971562188338906E-5, 0.9729739492322664, 7.310668016712072E-5, 0.9719017843457041, 2.3048241859609104E-4, 0.9740485479415396, 1.4567640540811479E-4,0.975145,0.975145,0.9966152618,0.9750267516691534,0.9796876419694507,0.97041
12.022644, 98413.000000, 217.903648, 0.9731055569328315, 7.66446269912864E-5, 0.9731126315221867, 7.75697104985109E-5, 0.9954825924116063, 5.584345246500939E-5, 0.9729684982425969, 7.615653788407011E-5, 0.9717124114798281, 1.265220101558087E-4, 0.9742278854015533, 2.0754978435915072E-4,0.9752675,0.9752675,0.996590177075,0.9751495223573917,0.9798234234052327,0.97052
12.882496, 98409.400000, 137.639529, 0.9731416165213014, 1.6090992002689507E-4, 0.9731485114810379, 1.631739346316725E-4, 0.9954957155701148, 7.561890864396794E-5, 0.9730034670306589, 1.5676010835807166E-4, 0.9717941258314836, 1.3482200822262597E-4, 0.97421597527327, 4.248192310126648E-4,0.9754525,0.9754525,0.996626773125,0.9753258599763285,0.9803836380445271,0.97032
13.803843, 98524.400000, 144.193759, 0.9728967118162763, 1.9850471788738033E-4, 0.9729028038394552, 1.9914206261444043E-4, 0.9954485936000855, 9.374771934161382E-5, 0.97275409178802, 1.9357789888485469E-4, 0.9716598085007391, 3.157744300260936E-4, 0.973850987786383, 3.4091284013267823E-4,0.9752475,0.9752475,0.99660004285,0.9751280524719967,0.9798565218927802,0.970445
14.791084, 98649.600000, 195.445747, 0.9730224195483036, 2.4076424992419243E-4, 0.9730288625480569, 2.424868913080234E-4, 0.9954734680482632, 1.072430210695681E-4, 0.972882038522932, 2.3636872369425582E-4, 0.9717314770831204, 2.1199847038195127E-4, 0.9740354926160126, 4.768303965623495E-4,0.975225,0.975225,0.996573859125,0.9751043807246107,0.9798749886399208,0.97038
15.848932, 98725.600000, 133.720006, 0.973045457618715, 9.913351045656183E-5, 0.9730514811103583, 9.812979783970162E-5, 0.9954724596870179, 5.526791350022277E-5, 0.9729037013437072, 1.1882771818215686E-4, 0.9718020189107491, 2.7022392729270426E-4, 0.9740079959585357, 2.518371849494351E-4,0.9752125,0.9752125,0.996624809575,0.9750950107130387,0.9797388359168757,0.970495
16.982437, 98770.600000, 126.580567, 0.9731070594156843, 1.0531203268041028E-4, 0.9731132057268079, 1.0708325739127518E-4, 0.9954834308349809, 8.168199489306696E-5, 0.9729659130650289, 1.0509176631850111E-4, 0.9718567751289541, 1.8365002066695412E-4, 0.97407773189191, 3.616154600955111E-4,0.9748125,0.9748125,0.9966028772,0.9746908261467002,0.9794221439137305,0.970005
18.197009, 98874.200000, 150.345469, 0.9729683301655987, 1.3907686265464514E-4, 0.972974441614325, 1.410087951681102E-4, 0.9954631290832223, 7.361258712274349E-5, 0.9728261920717143, 1.4514545635365962E-4, 0.971725514292031, 1.8343419803447993E-4, 0.9739295565926677, 4.4029681824404827E-4,0.97512,0.97512,0.9965959553,0.9750020094847681,0.9796478759489582,0.9704
19.498446, 98976.200000, 82.956374, 0.9728456273992773, 3.04643193377378E-4, 0.9728506530736926, 3.066656519088685E-4, 0.9954643483720196, 6.066341210504574E-5, 0.9726981551700742, 3.111176676331381E-4, 0.971763099667003, 4.64196372468809E-5, 0.9736352339542795, 6.389362304871387E-4,0.975375,0.975375,0.9966260864,0.975256229903537,0.9799828352180937,0.970575
20.892961, 99054.800000, 148.801075, 0.9729713351313045, 2.451017817966866E-4, 0.9729772981473902, 2.471585984188931E-4, 0.9954882616080335, 6.819806416856703E-5, 0.9728288611830939, 2.576637070557639E-4, 0.9717380020701718, 7.277839840069821E-5, 0.9739223814614185, 5.758209294611537E-4,0.9752975,0.9752975,0.9965657849,0.9751762982763342,0.979984549122178,0.970415
22.387211, 99112.600000, 108.045546, 0.9730114013407155, 1.934621306590495E-4, 0.9730171417392318, 1.9358183024560796E-4, 0.9954747551207598, 7.650003054266741E-5, 0.9728680647869217, 2.0247973217265037E-4, 0.9718170453919791, 1.8608887627016404E-4, 0.9739213813107013, 2.610793337153213E-4,0.9752025,0.9752025,0.996617477875,0.9750759481266129,0.9800776889310953,0.970125
23.988329, 99126.400000, 128.143045, 0.973095039552861, 1.71743714338156E-4, 0.973101299696701, 1.7323077629373336E-4, 0.9954855372784059, 8.578496928963916E-5, 0.9729538048006399, 1.7251656253414714E-4, 0.9718455310845926, 2.0774405915872885E-4, 0.9740647517524728, 3.940324546548456E-4,0.97542,0.97542,0.996640213175,0.9752993372625275,0.9801106813568565,0.970535
25.703958, 99179.600000, 124.769548, 0.9731315999689487, 1.9361765103357683E-4, 0.9731376228614119, 1.9505939673149166E-4, 0.9954884211380811, 6.682747801337864E-5, 0.9729899586991285, 1.960670505727325E-4, 0.971902671265393, 1.0586197938716364E-4, 0.9740797646405916, 3.8310297469427437E-4,0.9751825,0.9751825,0.996620455775,0.9750535894233452,0.9801447964715333,0.970015
27.542287, 99208.600000, 88.511242, 0.9729723367865397, 1.2292640180686516E-4, 0.9729784931305575, 1.2267345575232714E-4, 0.9954712441158275, 6.340458012589969E-5, 0.9728306936731709, 1.332671947758653E-4, 0.9717123824066137, 1.7679711409155412E-4, 0.9739516049309117, 1.6293542890304197E-4,0.975105,0.975105,0.996589141125,0.9749796480366637,0.9799137356310228,0.970095
29.512092, 99319.800000, 107.772724, 0.973078512241479, 2.5226205358726375E-4, 0.9730845902570412, 2.5375813331765876E-4, 0.9954739925050025, 6.20410261349933E-5, 0.9729371456512739, 2.534342246822959E-4, 0.9718304670338421, 1.3430531946284093E-4, 0.9740464544984846, 4.634948859171972E-4,0.9752525,0.9752525,0.996585404325,0.9751352003074504,0.9797792169115606,0.970535
31.622777, 99334.000000, 80.850479, 0.9730334377558917, 1.999011260565743E-4, 0.9730403318386204, 2.0036014727248114E-4, 0.9954700832261013, 6.593451765759253E-5, 0.9728951262174033, 1.8719673346989204E-4, 0.9716742627508094, 2.9446280507802893E-4, 0.9741191499784814, 2.631152798624635E-4,0.9752675,0.9752675,0.996659601825,0.9751471500742345,0.9799154814377243,0.970425
33.884416, 99397.400000, 97.835781, 0.9731696628678892, 1.655809120726479E-4, 0.973175666713934, 1.6735080366637962E-4, 0.9954879379254615, 7.474371837959804E-5, 0.9730282015716387, 1.754594853268981E-4, 0.9719399910375284, 1.598532314881323E-4, 0.9741190135202702, 4.402017615547837E-4,0.97522,0.97522,0.99655156705,0.9751007325087168,0.9798166434441954,0.97043
36.307805, 99451.600000, 91.281104, 0.9730895304490671, 2.05898024250844E-4, 0.9730954027346149, 2.0660591687037328E-4, 0.9954822623156918, 5.37190205676781E-5, 0.9729469601814038, 2.216896231622396E-4, 0.9718812970398142, 2.5010553972669235E-4, 0.9740151343071286, 4.5004706635531406E-4,0.9747825,0.9747825,0.996608914325,0.974648071398591,0.9798715376568509,0.96948
38.904514, 99477.600000, 89.885705, 0.9730319352730387, 2.8020219835545024E-4, 0.9730381059397679, 2.8208181056677277E-4, 0.9954864437787754, 7.945361651363677E-5, 0.9728904140561315, 2.7425250369309E-4, 0.9717832133933927, 1.197459490896361E-4, 0.974000259698629, 5.025628736589421E-4,0.97512,0.97512,0.996611348175,0.9749993719697541,0.9797495834805877,0.970295
41.686938, 99493.800000, 74.986399, 0.9730098988578625, 2.57239222940891E-4, 0.9730155099536789, 2.593311190353766E-4, 0.9954684570328276, 6.844278159991621E-5, 0.9728661360840715, 2.721976975091031E-4, 0.9718275492390432, 1.685819911825173E-4, 0.9739072281860576, 6.290151794458309E-4,0.9753375,0.9753375,0.9966053411,0.9752136301165072,0.9801364639572527,0.97034
44.668359, 99540.800000, 62.010967, 0.9729297664390405, 2.871817354994813E-4, 0.9729353527427291, 2.890991165414226E-4, 0.9954598815291643, 7.909103463060084E-5, 0.9727857001085427, 3.0003649929011804E-4, 0.9717432234609479, 4.50144760247568E-5, 0.9738305726810286, 5.755298433561417E-4,0.975135,0.975135,0.996603164575,0.9750104269784877,0.9799198004100886,0.97015
47.863009, 99576.600000, 83.106197, 0.9729833549941278, 2.488634555443572E-4, 0.9729890536252291, 2.5109265099188807E-4, 0.9954757692664723, 8.085446529360143E-5, 0.972839117843202, 2.5539206331249827E-4, 0.9718155766077805, 2.635883222458999E-4, 0.9738651509249984, 6.209546438503094E-4,0.9753675,0.9753675,0.996624512725,0.9752487559064612,0.9799728393939853,0.97057
51.286138, 99572.800000, 55.177532, 0.9730239220311565, 3.4582718176033735E-4, 0.973029915241699, 3.4762973197767516E-4, 0.9954743187756232, 8.712288265834711E-5, 0.9728817248976309, 3.400490098312033E-4, 0.9717979873730469, 1.9506552801233385E-4, 0.9739680092674178, 5.633436807114041E-4,0.97514,0.97514,0.9966083185,0.9750184648314048,0.9798085370656487,0.970275
54.954087, 99630.600000, 71.502727, 0.9729868607874513, 3.3162050249336433E-4, 0.9729922342080133, 3.3416642501100366E-4, 0.9954802186645816, 7.106127171812402E-5, 0.9728417728222686, 3.5495115165849403E-4, 0.9718413100939269, 1.7889510356524957E-4, 0.9738446459621735, 7.481892453100883E-4,0.975365,0.975365,0.996609610725,0.9752424501281343,0.9801181698818301,0.970415
58.884366, 99650.400000, 92.482647, 0.9731010494842728, 1.5657092107173066E-4, 0.9731073675709224, 1.5799662308009399E-4, 0.9954764995783136, 7.497201900280137E-5, 0.9729604682082009, 1.663053477630819E-4, 0.971827914024218, 2.2056495680556468E-4, 0.9740958501949339, 4.321261561733676E-4,0.9750575,0.9750575,0.99662189285,0.9749410384763187,0.9795145880963556,0.97041
63.095734, 99685.000000, 44.366654, 0.9730584791367736, 2.2761168891330117E-4, 0.9730640708825602, 2.284607103191923E-4, 0.9954821445944504, 9.136851740002659E-5, 0.9729148154486001, 2.454714089016079E-4, 0.9718814335101442, 2.141839411371065E-4, 0.9739505248377022, 4.4607545021576483E-4,0.9752775,0.9752775,0.996643960375,0.9751623152369112,0.9797269676247192,0.97064
67.608298, 99694.200000, 65.667039, 0.9730394476873032, 1.8392446780399045E-4, 0.9730448259696327, 1.84341186498803E-4, 0.9954783097006612, 6.0396542332228404E-5, 0.9728948966101111, 2.1456091943852012E-4, 0.9718870250306688, 2.468879737098845E-4, 0.9739050371387051, 4.503376555207013E-4,0.9753325,0.9753325,0.99663939345,0.9752129645214045,0.9799617308944772,0.97051
72.443596, 99702.000000, 39.744182, 0.9730865254833614, 1.4911380121003623E-4, 0.9730930225543222, 1.5069111209510333E-4, 0.9954754016992311, 6.851513937681933E-5, 0.9729471218053909, 1.3108721326106763E-4, 0.971775067399423, 1.7970841854617498E-4, 0.9741221154640787, 3.2826456784657167E-4,0.97451,0.97451,0.9965869118,0.9743592322858408,0.980156642111228,0.96863
77.624712, 99735.600000, 70.055978, 0.9730449567910974, 1.5969570074814797E-4, 0.9730510056219742, 1.6093638972054493E-4, 0.9954634273145547, 6.968713418181049E-5, 0.9729030768195491, 1.598350679399569E-4, 0.971808595362168, 1.431283245291103E-4, 0.9740001123989931, 3.383102190560001E-4,0.975015,0.975015,0.996621476475,0.9748870495172905,0.9799052343379032,0.96992
83.176377, 99750.600000, 53.998518, 0.9727514718071614, 2.649401765802122E-4, 0.972756727217565, 2.6717474458822535E-4, 0.9954613622371516, 7.148077646540933E-5, 0.9726045672611858, 2.720456737104569E-4, 0.9716315439761105, 1.4572818703857535E-4, 0.9735797556849176, 5.795347682530789E-4,0.975,0.975,0.996598315,0.9748761393670797,0.9797301391722383,0.97007
89.125094, 99779.000000, 56.755616, 0.97305497334345, 1.0891590215688168E-4, 0.9730608374498149, 1.092936021065133E-4, 0.9954965251915517, 5.9092180893314E-5, 0.972912336622892, 1.1914920968252027E-4, 0.9718452615415384, 2.523671224429827E-4, 0.9739819017556188, 3.237797442867224E-4,0.9751525,0.9751525,0.996592849,0.9750255674465471,0.9800320255396101,0.97007
95.499259, 99793.400000, 35.477317, 0.9730068938921568, 2.3048193615149876E-4, 0.973013376571273, 2.3031295314830628E-4, 0.9954619783254502, 7.211581364510872E-5, 0.9728663056291194, 2.481411260412568E-4, 0.9717132610238572, 2.996745889138753E-4, 0.974022181238405, 3.494477114255881E-4,0.9752975,0.9752975,0.99662224575,0.9751767971762696,0.979965161192598,0.970435
102.329299, 99804.200000, 53.722993, 0.9730649898958028, 7.999770816879255E-5, 0.9730708886934292, 8.146784939533498E-5, 0.9954917581831932, 5.5866786523372856E-5, 0.9729222397634084, 8.657006845645485E-5, 0.9718618688623873, 1.748783937337475E-4, 0.9739850315435371, 2.9327461211916373E-4,0.9751875,0.9751875,0.996611217,0.9750652574245238,0.9798928493882518,0.970285
109.647820, 99821.200000, 29.301195, 0.9730669932062733, 1.0125639583076094E-4, 0.9730731042135133, 1.022731330281029E-4, 0.9954893915883309, 7.21196412642203E-5, 0.9729256963835878, 1.063891599646754E-4, 0.9718137168443775, 1.9846735279325074E-4, 0.974040352857117, 3.3017990580684256E-4,0.975115,0.975115,0.996636561625,0.9749939708187628,0.9797590677760724,0.970275
117.489755, 99828.200000, 24.457310, 0.9730544725158324, 1.1105054851327861E-4, 0.9730609256919485, 1.1285341326574789E-4, 0.9954583664520464, 8.091686874202508E-5, 0.972914585774846, 1.119077114059434E-4, 0.9717504096471773, 1.9311309939530144E-4, 0.9740817101959935, 3.729376087985998E-4,0.9753375,0.9753375,0.996612873775,0.9752168681055036,0.9800104012562294,0.97047
125.892541, 99835.800000, 29.828845, 0.9730900312766847, 1.6330666993262885E-4, 0.9730961451300812, 1.644665294845441E-4, 0.9954819675687194, 8.481905497234565E-5, 0.9729487966222642, 1.6796640900240288E-4, 0.9718386840956027, 1.6288811034448014E-4, 0.9740615379104742, 3.425263734185899E-4,0.9749425,0.9749425,0.996626039875,0.9748096840592021,0.9800041436952666,0.96967
134.896288, 99840.800000, 32.282503, 0.9730093980302449, 1.4494266215182025E-4, 0.9730158451445858, 1.458071399458508E-4, 0.9954850109868982, 6.612721728462444E-5, 0.9728687972251107, 1.5424886560092091E-4, 0.9717201936978785, 2.481399969553495E-4, 0.9740202624533458, 3.538088358881988E-4,0.975415,0.975415,0.996624473775,0.9752961745998252,0.9800329166582524,0.970605
144.543977, 99845.200000, 30.439448, 0.9730529700329795, 1.7397543295944755E-4, 0.9730591643348878, 1.763711737142669E-4, 0.9954912952737424, 6.312935168455851E-5, 0.9729112719294708, 1.609365628477083E-4, 0.9718147603284744, 1.4051125316009614E-4, 0.9740104284356018, 4.4211145027761253E-4,0.975355,0.975355,0.996589465175,0.9752378751494569,0.9798948048539181,0.970625
154.881662, 99861.200000, 47.989165, 0.972940283819011, 2.2431263339226583E-4, 0.9729467150479032, 2.2475929899484396E-4, 0.9954848016551662, 7.636967788979642E-5, 0.9727994534889254, 2.3188228362329565E-4, 0.9716460105276742, 2.338714973532255E-4, 0.9739556925448856, 3.252242071358319E-4,0.9752975,0.9752975,0.996609172425,0.9751794160719623,0.9798634002534112,0.97054
165.958691, 99876.200000, 32.263912, 0.9731205817613606, 1.5399940262806355E-4, 0.9731267849115476, 1.561056563493843E-4, 0.9954701194943538, 9.026036001306571E-5, 0.9729796962934554, 1.5214112477541386E-4, 0.9718641633874856, 1.2753395510667502E-4, 0.9740979346275424, 4.099241974937184E-4,0.975155,0.975155,0.996607525,0.9750262603722187,0.980104881326476,0.97
177.827941, 99876.800000, 27.657910, 0.9730775105862438, 1.7559276257143132E-4, 0.973083719725081, 1.7665838520837965E-4, 0.9954634504796684, 8.569588656195273E-5, 0.9729364039377337, 1.8576981274312108E-4, 0.9718180374502656, 2.5291849421450876E-4, 0.9740575117736139, 4.0615918557723767E-4,0.9753525,0.9753525,0.996617140225,0.9752331858729429,0.9799770791576843,0.970535
190.546072, 99890.400000, 24.646298, 0.9729718359589221, 1.457623483589223E-4, 0.9729776840720108, 1.4652597631740612E-4, 0.995473161150571, 6.41473735735664E-5, 0.9728288947591117, 1.5389023748542545E-4, 0.9717570391858279, 2.0164965894467268E-4, 0.9739032386575438, 3.5304411882668764E-4,0.97537,0.97537,0.99660078895,0.9752487187217365,0.9800747323772975,0.97047
204.173794, 99911.200000, 25.979992, 0.9730479617568031, 1.6917301594937637E-4, 0.973054214471059, 1.7019041470153008E-4, 0.9954884800676261, 7.82348012378903E-5, 0.9729072144597108, 1.7801868336385593E-4, 0.9717708446902913, 1.9077504032011917E-4, 0.9740463611677115, 3.742603622670678E-4,0.9751,0.9751,0.996609193825,0.9749851819853126,0.9795018267697463,0.97051
218.776162, 99911.600000, 26.264805, 0.9731521339012719, 1.0009788896487724E-4, 0.9731578646865595, 1.0156568973484363E-4, 0.9954657547027939, 6.964651848209892E-5, 0.973009617330759, 1.00452273489503E-4, 0.9719580631180467, 1.7435625364763295E-4, 0.974063569124921, 3.2608328671965286E-4,0.9751925,0.9751925,0.996645315725,0.9750760428100299,0.9796750634681095,0.97052
234.422882, 99902.600000, 29.097079, 0.9730359418939798, 1.0928375359346021E-4, 0.9730424853918272, 1.1122175660408612E-4, 0.995462696873844, 7.23739799713334E-5, 0.972896057258527, 9.560265196344095E-5, 0.9717303378365003, 1.8519046828729548E-4, 0.9740647026334122, 3.2601920887032635E-4,0.9749275,0.9749275,0.9966502714,0.9748048626690415,0.9795963706684574,0.97006
251.188643, 99916.800000, 25.529591, 0.9731275933480076, 1.1461623584727606E-4, 0.9731335584112776, 1.1611294464792694E-4, 0.9954855459010089, 7.633259513284348E-5, 0.9729859046945604, 1.1690299600288207E-4, 0.9718996790405579, 1.3278698668357444E-4, 0.9740746637350532, 3.3116583657325334E-4,0.9754,0.9754,0.9966222805,0.9752876825170399,0.9797610277421764,0.970855
269.153480, 99917.600000, 24.678736, 0.9730314344454211, 2.1270497386710306E-4, 0.9730380428530434, 2.1278821541809647E-4, 0.9954844925898275, 8.808960669770804E-5, 0.9728915978908533, 2.3654635031499885E-4, 0.9717146930654514, 3.0963407640487243E-4, 0.9740715106955282, 4.0671667505134214E-4,0.9752025,0.9752025,0.99663207375,0.9750843374704536,0.9797529567952025,0.97046
288.403150, 99925.200000, 20.701691, 0.973060482447244, 1.3712985759894698E-4, 0.9730659814105117, 1.3857620155729403E-4, 0.9954683923585035, 1.0126883431748876E-4, 0.9729166992306167, 1.5783641377698388E-4, 0.9718892688538963, 1.6730871331327844E-4, 0.9739464729460829, 4.3146846899411124E-4,0.97501,0.97501,0.99658024815,0.97487482656693,0.9801767013060532,0.96963
309.029543, 99924.800000, 21.535088, 0.9730319352730387, 1.9307927724281578E-4, 0.9730376643832713, 1.9290954935810003E-4, 0.995455513730296, 6.637173031926389E-5, 0.9728886408760458, 2.1263154250259926E-4, 0.9718371338058793, 2.068737659080428E-4, 0.973942456038859, 2.776093524603241E-4,0.97479,0.97479,0.996560747775,0.9746610246152918,0.9796730718716534,0.9697
331.131121, 99935.000000, 11.610340, 0.9729723367865397, 2.959522567819075E-4, 0.9729788394410187, 2.9831195039225523E-4, 0.995449902791775, 6.595239852324513E-5, 0.9728316968752792, 3.099472967236144E-4, 0.9716744346337081, 1.998781308582566E-4, 0.9739920358673366, 6.791023978715665E-4,0.975095,0.975095,0.996582974475,0.9749781479509309,0.9795742232451093,0.970425
354.813389, 99931.600000, 21.601852, 0.9730880279662142, 1.931208438050634E-4, 0.9730944265941794, 1.9452056370559783E-4, 0.9954712349249043, 7.892432941463198E-5, 0.972948150932865, 1.8462673213652723E-4, 0.9717923152697558, 3.142234982565761E-4, 0.9741069756627432, 4.4630667547679846E-4,0.975195,0.975195,0.996614843975,0.9750719802223975,0.9799319281306496,0.97026
380.189396, 99945.000000, 16.757088, 0.9730309336178035, 2.570197367578534E-4, 0.9730369799788636, 2.5770893750018555E-4, 0.995470596635404, 5.120542223142369E-5, 0.9728887688309585, 2.656558315581355E-4, 0.971799196838702, 2.869614302124577E-4, 0.9739809172923003, 4.311129553232303E-4,0.9749475,0.9749475,0.996578294725,0.9748210386667036,0.9797667570748165,0.969925
407.380278, 99951.400000, 14.319218, 0.9731100643813904, 2.21422454455914E-4, 0.9731166837015225, 2.2281830976632726E-4, 0.9954757374072383, 7.935728117628545E-5, 0.9729711435031643, 2.114942999626081E-4, 0.971785811379279, 1.801551117602947E-4, 0.9741594482583456, 3.64140954561477E-4,0.975155,0.975155,0.99655891195,0.9750290214130287,0.9799981816528776,0.97011
436.515832, 99943.000000, 21.428952, 0.9731050561052138, 1.1445198676484558E-4, 0.9731116914317767, 1.1469955810169556E-4, 0.9954715057929144, 7.626754888595257E-5, 0.9729659640911457, 1.330087237335031E-4, 0.9717796309414759, 1.1945669419567776E-4, 0.974155242911675, 2.560898513457634E-4,0.975215,0.975215,0.996609605975,0.9750934560656002,0.9798988124091129,0.970335
467.735141, 99954.600000, 10.650822, 0.9730900312766847, 2.1746186608306292E-4, 0.9730961024945467, 2.1919749004753643E-4, 0.9954676572153582, 5.789079930877601E-5, 0.9729484700251229, 2.2789163178691497E-4, 0.9718481745442131, 1.649082654633937E-4, 0.9740514643954006, 5.253887109126027E-4,0.9753875,0.9753875,0.9966263148,0.9752649999120645,0.9801433195804443,0.970435
501.187234, 99953.200000, 19.249935, 0.9730845221728908, 1.3750979026594173E-4, 0.9730903641208805, 1.3673052824049426E-4, 0.9954721418756097, 7.056171112046262E-5, 0.9729421753560201, 1.6282901235236059E-4, 0.9718669030045918, 3.489536494070157E-4, 0.974020023848151, 3.460194966744026E-4,0.974975,0.974975,0.996598588825,0.9748592267391337,0.9793901835908719,0.97037
537.031796, 99964.600000, 10.947146, 0.9730119021683332, 1.227650984171448E-4, 0.9730178703751996, 1.2438086517418083E-4, 0.9954697899936369, 6.758838906679329E-5, 0.9728691355561161, 1.3484933340251657E-4, 0.9717981282784789, 2.0588758804729475E-4, 0.9739426743393056, 3.9707383844276445E-4,0.975105,0.975105,0.996605030875,0.9749854303571069,0.9796908444731635,0.970325
575.439937, 99965.400000, 11.859174, 0.973038446032068, 1.8571455225484962E-4, 0.973044806659707, 1.8728505311134633E-4, 0.9954850186824633, 8.470174008717346E-5, 0.9728979210827857, 1.6315326779181013E-4, 0.9717590888640636, 2.497661127435165E-4, 0.974039594415078, 3.935758984435915E-4,0.97487,0.97487,0.996542700025,0.9747473986203016,0.9795261993961365,0.970015
616.595002, 99954.800000, 11.338430, 0.9729272623009523, 2.1342779355886275E-4, 0.9729340437995766, 2.1434437693085937E-4, 0.9954405304927463, 9.458646548092456E-5, 0.9727878902708262, 2.1179176163279285E-4, 0.9715827218614072, 1.797315414847605E-4, 0.9739961088334542, 3.356246392453294E-4,0.97535,0.97535,0.9965739535,0.9752298648444958,0.9800060587700696,0.9705
660.693448, 99968.800000, 7.934734, 0.9730519683777441, 2.040379336068002E-4, 0.9730581106249913, 2.0584517130608603E-4, 0.995495527768272, 6.950909990144748E-5, 0.9729102193977089, 1.8812311679428507E-4, 0.9718166469281748, 1.926472934407196E-4, 0.9740063863960918, 4.0112824398825543E-4,0.9750325,0.9750325,0.996570821225,0.9749145356036762,0.9795425981354641,0.97033
707.945784, 99968.400000, 10.818503, 0.9730419518253914, 1.0671977280412396E-4, 0.9730478771969965, 1.0745021948292337E-4, 0.9954634451210576, 6.057186691488551E-5, 0.972899864486868, 1.250207554108293E-4, 0.9718093706293311, 1.0695910203622709E-4, 0.9739928721371938, 2.8614891307824985E-4,0.9748125,0.9748125,0.996553950425,0.9746988345140544,0.9791173695655464,0.97032
758.577575, 99969.200000, 10.647065, 0.9730464592739502, 1.8232876874467257E-4, 0.9730521502479942, 1.8412503777189321E-4, 0.9954721796576618, 7.66800831095541E-5, 0.9729031775595273, 1.87239172489263E-4, 0.9718580818972141, 1.2637103967096686E-4, 0.9739506728258005, 4.4701653144587174E-4,0.97508,0.97508,0.99659906825,0.9749555289790257,0.9798497060784195,0.97011
812.830516, 99969.600000, 4.758151, 0.9731165751404195, 2.819156835742881E-4, 0.9731228423384739, 2.835393099526587E-4, 0.9954936591075061, 7.678886400999865E-5, 0.9729756750297192, 2.967598657421517E-4, 0.9718542542581664, 1.8533107567200233E-4, 0.9740998505182382, 5.492461931745406E-4,0.9749975,0.9749975,0.996645053425,0.9748709122203099,0.9798318054398061,0.96996
870.963590, 99972.400000, 7.391887, 0.9731225850718312, 1.6127426951833857E-4, 0.9731286127916675, 1.6284232014195595E-4, 0.9954766502199762, 6.958183800909588E-5, 0.9729809684643674, 1.6083585975531554E-4, 0.9718917916743897, 1.7578656983861454E-4, 0.9740727116898202, 3.7432914661821677E-4,0.9750625,0.9750625,0.99663786865,0.974942411507148,0.979660041497756,0.97027
933.254301, 99974.000000, 6.480741, 0.9730379452044504, 2.217088686958376E-4, 0.9730436661991801, 2.2394647923572696E-4, 0.9954590437882196, 7.830457179797757E-5, 0.9728942126010505, 2.2428784482516899E-4, 0.9718641684092317, 1.2194263135388072E-4, 0.9739266451334035, 5.32269126923209E-4,0.97517,0.97517,0.996594518225,0.9750478592711322,0.9798679068076469,0.970275


==> exe_results/exe.16gram.4stride.exact.lasso.csv <==
Reading in dataset /datafs/kilograms/exe.train.16gram.4stride.exact.jsat
Using alpha: 0.5
Reading in evaluation sets
Reading.../datafs/kilograms/exe.test.16gram.4stride.exact.jsat
N = 1996695     D = 100000
Sparsity: 0.0408331260858572
Priors: [0.49682199835227714, 0.5031780016477229]
Number of Nans? (should be zero): 0
Lambdas: [5.008276176381477E-4, 4.673995281187133E-4, 4.3620261980727187E-4, 4.0708797095405206E-4, 3.799165996955891E-4, 3.545588006100774E-4, 3.3089352555477707E-4, 3.088078058298754E-4, 2.881962129104124E-4, 2.6896035517204824E-4, 2.510084082082008E-4, 2.3425467649650935E-4, 2.1861918432217601E-4, 2.0402729400540093E-4, 1.9040934961051195E-4, 1.7770034443596853E-4, 1.6583961069797465E-4, 1.54770529926383E-4, 1.4444026269042664E-4, 1.3479949636408764E-4, 1.2580220972705316E-4, 1.1740545327753725E-4, 1.0956914420828206E-4, 1.0225587506702462E-4, 9.543073518806072E-5, 8.90611440424766E-5, 8.311669571154134E-5, 7.756901374083108E-5, 7.239161568221126E-5, 6.755978667706657E-5, 6.305046147729965E-5, 5.884211434092493E-5, 5.491465627665631E-5, 5.124933914697818E-5, 4.782866617192083E-5, 4.463630840632876E-5, 4.165702679190729E-5, 3.887659941196283E-5, 3.6281753601576094E-5, 3.386010258912769E-5, 3.160008636673069E-5, 2.9490916507307795E-5, 2.752252466489003E-5, 2.5685514512299846E-5, 2.3971116886787367E-5, 2.2371147929501696E-5, 2.0877970018973166E-5, 1.948445531211728E-5, 1.81839517187203E-5, 1.69702511469805E-5, 1.5837559868524657E-5, 1.478047086143044E-5, 1.3793937999234571E-5, 1.2873251962712706E-5, 1.2014017759444943E-5, 1.1212133743853427E-5, 1.0463772037562282E-5, 9.765360256614298E-6, 9.113564458317304E-6, 8.505273226315212E-6, 7.937582817912159E-6, 7.407783302748824E-6, 6.91334562666248E-6, 6.451909538978854E-6, 6.021272325605138E-6, 5.619378294140887E-6, 5.244308960812244E-6, 4.894273892386226E-6, 4.5676021593478764E-6, 4.26273435954103E-6, 3.978215174196768E-6, 3.712686420814992E-6, 3.46488056973618E-6, 3.233614693454214E-6, 3.0177848197864894E-6, 2.8163606619456095E-6, 2.6283807003562015E-6, 2.4529475927392333E-6, 2.2892238905535162E-6, 2.1364280413462895E-6, 1.9938306579297173E-6, 1.8607510365738035E-6, 1.7365539075949619E-6, 1.6206464028288162E-6, 1.512475225511166E-6, 1.4115240090571937E-6, 1.3173108521308372E-6, 1.2293860182376524E-6, 1.1473297888599795E-6, 1.0707504598860798E-6, 9.992824717690394E-7, 9.325846644895042E-7, 8.703386489921481E-7, 8.122472873217646E-7, 7.580332742037263E-7, 7.074378132978519E-7, 6.602193818066404E-7, 6.161525775405775E-7, 5.750270429368951E-7, 5.366464608954336E-7, 5.008276176381474E-7, 4.6739952811871167E-7, 4.36202619807272E-7, 4.0708797095405103E-7, 3.799165996955885E-7, 3.545588006100775E-7, 3.308935255547778E-7, 3.088078058298749E-7, 2.881962129104135E-7, 2.6896035517204855E-7, 2.510084082082004E-7, 2.3425467649650982E-7, 2.186191843221755E-7, 2.0402729400540027E-7, 1.90409349610512E-7, 1.7770034443596827E-7, 1.6583961069797378E-7, 1.5477052992638277E-7, 1.4444026269042644E-7, 1.3479949636408744E-7, 1.2580220972705297E-7, 1.1740545327753739E-7, 1.0956914420828188E-7, 1.0225587506702483E-7, 9.543073518806076E-8, 8.90611440424764E-8, 8.311669571154135E-8, 7.756901374083082E-8, 7.239161568221128E-8, 6.75597866770666E-8, 6.305046147729956E-8, 5.884211434092484E-8, 5.4914656276656474E-8, 5.12493391469781E-8, 4.7828666171920924E-8, 4.4636308406328735E-8, 4.1657026791907225E-8, 3.887659941196288E-8, 3.628175360157611E-8, 3.386010258912763E-8, 3.16000863667307E-8, 2.94909165073078E-8, 2.7522524664889965E-8, 2.568551451229982E-8, 2.3971116886787354E-8, 2.2371147929501673E-8, 2.087797001897313E-8, 1.948445531211731E-8, 1.818395171872027E-8, 1.697025114698052E-8, 1.583755986852464E-8, 1.4780470861430444E-8, 1.379393799923456E-8, 1.2873251962712711E-8, 1.2014017759444946E-8, 1.121213374385342E-8, 1.0463772037562272E-8, 9.765360256614282E-9, 9.113564458317282E-9, 8.505273226315213E-9, 7.937582817912168E-9, 7.407783302748832E-9, 6.913345626662488E-9, 6.451909538978833E-9, 6.021272325605128E-9, 5.619378294140883E-9, 5.244308960812242E-9, 4.894273892386223E-9, 4.567602159347874E-9, 4.262734359541023E-9, 3.978215174196769E-9, 3.7126864208149848E-9, 3.464880569736173E-9, 3.2336146934542115E-9, 3.017784819786487E-9, 2.816360661945611E-9, 2.6283807003562007E-9, 2.4529475927392335E-9, 2.289223890553515E-9, 2.1364280413462875E-9, 1.993830657929715E-9, 1.8607510365738015E-9, 1.7365539075949591E-9, 1.6206464028288163E-9, 1.5124752255111656E-9, 1.411524009057194E-9, 1.3173108521308375E-9, 1.2293860182376531E-9, 1.1473297888599775E-9, 1.0707504598860778E-9, 9.992824717690382E-10, 9.325846644895027E-10, 8.703386489921474E-10, 8.122472873217643E-10, 7.580332742037257E-10, 7.074378132978519E-10, 6.60219381806639E-10, 6.161525775405765E-10, 5.750270429368946E-10, 5.366464608954329E-10]
C, Average NNZ, Stnd Dev NNZ, Accuracy, Accuracy Dev, WeightedAccuracy, WeightedAccuracy Dev, AUC, AUC Dev, F1 Score, F1 Score Dev, Precision, Precision Dev, Recall, Recall Dev, exe.test.16gram.4stride.exact.jsat Accuracy, exe.test.16gram.4stride.exact.jsat WeightedAccuracy, exe.test.16gram.4stride.exact.jsat AUC, exe.test.16gram.4stride.exact.jsat F1 Score, exe.test.16gram.4stride.exact.jsat Precision, exe.test.16gram.4stride.exact.jsat Recall
0.001000, 4985.600000, 57.767119, 0.9463278067005726, 3.082942837401713E-4, 0.946320806333139, 3.09779315835186E-4, 0.9867333311909823, 1.4872104448776635E-4, 0.9459423582048313, 3.4779107623185846E-4, 0.9466770954863583, 6.531381481421057E-4, 0.9452096921032934, 8.351139476148795E-4,0.951135,0.951135,0.990849852225,0.9506566158910639,0.9600554756733054,0.94144
0.001072, 4574.800000, 1026.723215, 0.9474286258041413, 6.767910249997693E-4, 0.9474200567762919, 6.773579006686187E-4, 0.9872418408280794, 3.810109450055849E-4, 0.9470359424552933, 6.975888521284326E-4, 0.9480431270629998, 8.310625655353522E-4, 0.946031448429267, 8.980966493220193E-4,0.9523375,0.9523375,0.99093391955,0.9518050664718477,0.9625577126612503,0.94129
0.001148, 3564.200000, 79.014935, 0.9484152562108885, 4.279612287319142E-4, 0.948408812442221, 4.285626846663921E-4, 0.9879172991563123, 1.4274413406585763E-4, 0.9480475196349781, 4.2194720435182826E-4, 0.9487391408344908, 4.967642633596364E-4, 0.947357356714574, 7.322943342516622E-4,0.9526925,0.9526925,0.991101194725,0.952209457087512,0.9620324867190251,0.942585
0.001230, 3840.800000, 146.596589, 0.949449966068929, 4.5445408212012756E-4, 0.9494431207322769, 4.5201284269839794E-4, 0.9882074590601132, 1.2544357643151953E-4, 0.9490858383194899, 4.456754323904378E-4, 0.949849702404294, 9.337932145728158E-4, 0.9483238930223147, 4.2873456838427476E-4,0.953505,0.953505,0.991486444525,0.9530275247894852,0.9629160839874652,0.94334
0.001318, 4080.600000, 72.579887, 0.950409050956706, 5.670877107814234E-4, 0.9504018329184607, 5.662203635084317E-4, 0.9884618055777878, 1.4016228355306538E-4, 0.9500499733619495, 5.632901500832483E-4, 0.9508492357024168, 7.357185431119183E-4, 0.9492522316731751, 5.131561326672464E-4,0.954665,0.954665,0.991742655675,0.9541897183276493,0.9642992085779933,0.94429
0.001413, 4502.600000, 58.359575, 0.9510380904444595, 1.8798456383057496E-4, 0.9510310163388256, 1.8659414551486404E-4, 0.9886577330484216, 1.2166447359557363E-4, 0.9506834066521191, 1.9652120868317841E-4, 0.9514841430088122, 5.361955144335573E-4, 0.9498843119089422, 2.66451358069466E-4,0.9547075,0.9547075,0.9917894638,0.9542521949704433,0.9639422709023104,0.944755
0.001514, 4860.800000, 108.233821, 0.9511843321088097, 2.6078166668879664E-4, 0.9511783270278261, 2.590529559000356E-4, 0.9888884378822793, 1.31651008509848E-4, 0.9508397129533627, 2.612866339442596E-4, 0.9514669101748229, 6.83709387924088E-4, 0.9502138699476126, 4.1502455912531506E-4,0.9553025,0.9553025,0.9918296501,0.9548741428005341,0.9641136985673002,0.94581
0.001622, 5330.400000, 92.715910, 0.952031231610236, 5.190695917748589E-4, 0.9520231423661285, 5.186418460958044E-4, 0.9891187795222949, 1.3001476391275398E-4, 0.9516754508398348, 5.321732187028946E-4, 0.9526396458642583, 8.542106951029871E-4, 0.9507138826614188, 6.953006665312435E-4,0.9546325,0.9546325,0.9920593652,0.9542189829636188,0.9629965323570298,0.9456
0.001738, 5540.200000, 94.034887, 0.9526001717838728, 5.241935652887244E-4, 0.952593956218827, 5.239601478914337E-4, 0.9893184686776675, 9.150686455999025E-5, 0.9522633806250024, 5.256280530218119E-4, 0.9529348401527524, 6.054366853405117E-4, 0.951593008388747, 5.666232930113304E-4,0.9561625,0.9561625,0.99213978895,0.9557774319890446,0.9642473679121908,0.947455
0.001862, 6094.000000, 147.470675, 0.953184136786039, 3.758730455926926E-4, 0.9531781377044659, 3.741770840746012E-4, 0.9894912589324043, 1.1339903077757504E-4, 0.9528526865907235, 3.6258717616290386E-4, 0.9535027757605998, 7.31112885732854E-4, 0.952203955255435, 4.2353538344793324E-4,0.95668,0.95668,0.99226641335,0.9562508205495915,0.9658193761602644,0.94687
0.001995, 6373.600000, 148.953147, 0.9537946456519398, 5.427538930118508E-4, 0.9537892342158871, 5.442375927913138E-4, 0.9896903870508407, 1.5506201098197127E-4, 0.953472270081067, 5.646805697346695E-4, 0.9540178684012188, 4.4770908249670485E-4, 0.9529274822415685, 7.841968977347359E-4,0.957035,0.957035,0.99239114915,0.9566448032290615,0.9654124236252546,0.948035
0.002138, 6884.600000, 37.430469, 0.9546450509466894, 4.3112211785241157E-4, 0.954640091390182, 4.300721792554353E-4, 0.9898935903221135, 1.343556606917142E-4, 0.9543318847051131, 4.2654763302783707E-4, 0.9548154276765694, 6.135172783715867E-4, 0.9538489615803692, 3.352105984729022E-4,0.95693,0.95693,0.99254744875,0.9565594521266403,0.9648605204793782,0.9484
0.002291, 7471.200000, 98.163945, 0.9546485567400129, 2.3211401526608346E-4, 0.9546438017514065, 2.3228079326796005E-4, 0.99000077383385, 1.5359936987498899E-4, 0.9543370624505376, 2.3538999064352776E-4, 0.9547843098641549, 2.3425739256295686E-4, 0.9538902538754905, 2.739413214103632E-4,0.9576125,0.9576125,0.992617616825,0.9572464224925928,0.9655856543304082,0.94905
0.002455, 8002.200000, 255.669631, 0.9551934571880032, 4.011688615872711E-4, 0.9551885613620532, 4.0236623844733493E-4, 0.9901782292572161, 1.0774658992822988E-4, 0.9548830973164837, 3.9680397571781626E-4, 0.955387661785543, 4.417564664216451E-4, 0.9543795375794504, 7.553522054494665E-4,0.95807,0.95807,0.99269396145,0.9576994471570962,0.966238498493608,0.94931
0.002630, 8427.600000, 123.074937, 0.9558610604023148, 3.173153040670135E-4, 0.9558558060623807, 3.173838999025043E-4, 0.9903325332161401, 8.700462796489742E-5, 0.95555276755412, 3.265581334251419E-4, 0.9561102997281766, 5.175687635884919E-4, 0.9549962243465329, 5.191942082161324E-4,0.9588125,0.9588125,0.992916054925,0.9584708186605295,0.9664885694096356,0.950585
0.002818, 9040.600000, 68.125179, 0.956421486506452, 2.897823391971904E-4, 0.956416921173175, 2.8986405476739795E-4, 0.9904145068306874, 1.5255941829299063E-4, 0.956121405659758, 2.8185928836306E-4, 0.9565881463249347, 5.680655223462982E-4, 0.9556556888623039, 6.167334947016173E-4,0.958475,0.958475,0.99288198495,0.9581483478550084,0.9657452838813885,0.95067
0.003020, 9442.400000, 79.635670, 0.9565081296843033, 2.3827502238180084E-4, 0.9565039223168302, 2.3918366815633505E-4, 0.9905410587805189, 1.611933673865025E-4, 0.9562121214229957, 2.3389868548259337E-4, 0.9566019082225165, 2.7192142606221925E-4, 0.9558228757454064, 4.991789546375249E-4,0.9594775,0.9594775,0.993079364525,0.9591205199403794,0.967644918501631,0.950745
0.003236, 10094.800000, 150.380052, 0.9571051162045279, 3.089160609127315E-4, 0.9570999699513928, 3.0939405254996747E-4, 0.9906798916832533, 1.323014605420799E-4, 0.9568053787495174, 3.1198491928441125E-4, 0.9573679154542905, 6.607492377460359E-4, 0.9562443658563522, 7.64576751803727E-4,0.96006,0.96006,0.9931626581,0.9596970721345718,0.9684976425421847,0.951055
0.003467, 10668.600000, 162.419950, 0.9576540232734594, 2.638967125612813E-4, 0.9576494595158845, 2.6289486913789E-4, 0.9908261482109412, 1.4476262704396576E-4, 0.9573631007352874, 2.6147532473737826E-4, 0.9578143172287611, 4.940261623368237E-4, 0.9569124945616408, 2.6576100812665776E-4,0.9602525,0.9602525,0.99317746755,0.95990962708565,0.9682621236245987,0.9517
0.003715, 11146.400000, 126.839426, 0.9579294784631603, 3.213682471524963E-4, 0.9579255832331393, 3.2115418475337464E-4, 0.9908766400577231, 1.2309633774724304E-4, 0.9576443488742916, 3.2949778278937135E-4, 0.9580058755637433, 5.687110005098105E-4, 0.9572834835167734, 5.159079341982566E-4,0.9613925,0.9613925,0.993212115375,0.9610390265685431,0.969919183586171,0.95232
0.003981, 11898.000000, 172.285809, 0.9582209601366258, 1.3128945484660324E-4, 0.9582181685844461, 1.3228066638761775E-4, 0.9910172456101811, 1.1409013574587942E-4, 0.9579452652420984, 1.2142323683608855E-4, 0.9581384656956271, 2.543150331781225E-4, 0.9577523318262905, 3.821962245393334E-4,0.96123,0.96123,0.9933258968,0.9609177326841464,0.9687201479644723,0.95324
0.004266, 12563.600000, 86.488381, 0.9585149459481794, 3.549543088347112E-4, 0.9585108082164, 3.5573066912469E-4, 0.9911160434440625, 1.439639661207693E-4, 0.9582321453199162, 3.6944698466949123E-4, 0.9586300064526332, 4.253044307865327E-4, 0.9578348617745714, 5.737806531709264E-4,0.9618575,0.9618575,0.99347692015,0.9615439873569274,0.9695129079643588,0.953705
0.004571, 13288.600000, 189.671927, 0.9589857239087592, 3.452137595938369E-4, 0.9589827502683187, 3.4527655308944045E-4, 0.9911945342566305, 9.97071060153653E-5, 0.9587138788084297, 3.594291347543576E-4, 0.9589319633632876, 4.7217802484100975E-4, 0.9584960738390604, 4.5645731500957876E-4,0.96204,0.96204,0.9934643653,0.9617467891387486,0.9692333472127718,0.954375
0.004898, 13983.600000, 131.434546, 0.9591925657148437, 3.2950879706273944E-4, 0.9591906113494348, 3.294898996228297E-4, 0.9912548210970161, 1.3311376561727967E-4, 0.958928929234345, 3.357327233340826E-4, 0.958988947050387, 4.420065418457959E-4, 0.9588691002242073, 4.514476193488073E-4,0.96189,0.96189,0.993507292925,0.9615772387232069,0.9695340137437483,0.95375
0.005248, 14800.400000, 155.332675, 0.9593528305524879, 4.1969832472408153E-4, 0.9593510896189625, 4.2238581931077607E-4, 0.9913659730662635, 8.62754985218504E-5, 0.9590904685710457, 4.2272090776076593E-4, 0.9591456190428012, 2.1165412993391427E-4, 0.9590358230810233, 8.892519265139702E-4,0.9617875,0.9617875,0.993474882875,0.9614895252012446,0.9690459866433051,0.95405
0.005623, 15500.200000, 169.775617, 0.9599292831403895, 2.798430053879311E-4, 0.9599283824340386, 2.8125585557916156E-4, 0.991348338194, 7.419971370667916E-5, 0.9596757480776569, 2.927194983724239E-4, 0.9596078403292985, 5.001008332800584E-4, 0.9597443001809257, 7.281385695466333E-4,0.96267,0.96267,0.99373625775,0.9623852563908789,0.9697825071583779,0.9551
0.006026, 16133.600000, 175.578586, 0.9599893824545062, 4.624063038663254E-4, 0.9599882267823586, 4.627108398840735E-4, 0.9914613537428044, 1.1378179346487544E-4, 0.9597350656164603, 4.6040955764851466E-4, 0.9596978869156579, 5.490716421004001E-4, 0.9597725706469911, 6.577772959842874E-4,0.9627575,0.9627575,0.99372664455,0.9624324467454651,0.9709065376337521,0.954105
0.006457, 16163.400000, 1683.531598, 0.9604842001407325, 6.006224143860066E-4, 0.9604832611539582, 6.010935465563339E-4, 0.9916300376213097, 2.679612547424708E-4, 0.9602354783213112, 5.840537759813035E-4, 0.9601449877683853, 5.41180038075561E-4, 0.9603261107848736, 7.136719291398717E-4,0.9630675,0.9630675,0.99383554165,0.9627808192603529,0.9703126666294263,0.955365
0.006918, 17868.800000, 130.095965, 0.9605322795920259, 3.477453564912562E-4, 0.9605315160087431, 3.464620008493623E-4, 0.9916532267268521, 1.3957812705412504E-4, 0.9602838964439575, 3.5260516393045995E-4, 0.9601848281507642, 6.177831365261914E-4, 0.9603832370232395, 3.294754485158768E-4,0.9650975,0.9650975,0.994345396925,0.9648460614545536,0.971847275272777,0.957945
0.007413, 15352.200000, 1518.318992, 0.9618860166425017, 4.4921920146937216E-4, 0.9618858216071425, 4.500627177368053E-4, 0.9921714161170749, 2.414646142626619E-4, 0.9616494770044959, 4.553935725241593E-4, 0.9614663386020823, 4.494075567042102E-4, 0.9618329028373978, 6.498049264667532E-4,0.96502,0.96502,0.994297626425,0.9647473205242552,0.9723268970981077,0.957285
0.007943, 15173.800000, 122.054742, 0.9623107184622588, 3.9590858743039924E-4, 0.9623107419498529, 3.9646482380939187E-4, 0.9923198688679337, 1.2732410313572978E-4, 0.9620780684260097, 4.0285218604095135E-4, 0.9618628172674939, 3.964758249972327E-4, 0.9622935515491436, 5.457074427753532E-4,0.965065,0.965065,0.994293853325,0.9648334281241978,0.9712716475988772,0.95848
0.008511, 16718.600000, 1669.605534, 0.9620372665830285, 4.380252201637124E-4, 0.962037458834833, 4.392420678931452E-4, 0.9922592381866566, 2.3876720949925123E-4, 0.9618041916584769, 4.3537442360261694E-4, 0.9615599624135633, 3.4123823862732304E-4, 0.9620487368347304, 6.688623894392075E-4,0.965145,0.965145,0.9944338783,0.964905656577861,0.9715773145707449,0.958325
0.009120, 16558.600000, 121.618420, 0.9627509459381628, 2.2742206575851372E-4, 0.962750681759708, 2.2936536621378354E-4, 0.992496488703798, 1.0213167793500573E-4, 0.9625189768902548, 2.3276095050021214E-4, 0.9623566471948534, 3.12636778283898E-4, 0.9626817580629641, 6.263430823230365E-4,0.965585,0.965585,0.994355473125,0.9653601876176384,0.9717077668132358,0.959095
0.009772, 17369.600000, 204.471612, 0.9629242322938657, 3.7508745411625336E-4, 0.9629245087863108, 3.7485690185594595E-4, 0.9925761867788653, 1.2228455369016906E-4, 0.9626968407047103, 3.7966504070315407E-4, 0.9624441546344981, 4.6566278222065846E-4, 0.9629497593020409, 4.091025639341134E-4,0.9657825,0.9657825,0.994501657425,0.9655578510836934,0.9719389435181949,0.95926
0.010471, 18342.400000, 89.072106, 0.9629052008443952, 4.350650051079662E-4, 0.9629059069866834, 4.3584656967719505E-4, 0.9925939141914366, 1.5901667613156233E-4, 0.9626799335924767, 4.4421706112213237E-4, 0.9623681226526509, 4.327605414615645E-4, 0.9629921558078957, 6.393046615604358E-4,0.965675,0.965675,0.994461079125,0.9654354677917971,0.9722199687671121,0.958745
0.011220, 18887.400000, 77.324252, 0.9631711403093612, 3.0380634262127044E-4, 0.9631726674668432, 3.039357656210977E-4, 0.9926272928364572, 1.2074230919458402E-4, 0.9629527071056604, 3.043061602371061E-4, 0.9625075355067118, 3.499772945303802E-4, 0.9633983753954665, 3.7976039462272245E-4,0.9659875,0.9659875,0.994520543025,0.9657417829381237,0.972769376708889,0.958815
0.012023, 19836.600000, 208.712817, 0.9632998530070942, 2.913181271586186E-4, 0.9632997444955522, 2.914681935575021E-4, 0.9926287203719001, 9.879915799655879E-5, 0.9630725350858681, 2.955671884125624E-4, 0.9628779354192039, 3.4285088420398787E-4, 0.9632673037257028, 3.795769892398676E-4,0.9657225,0.9657225,0.994540566625,0.9654948522879698,0.9719498786487706,0.959125
0.012882, 20755.200000, 172.223576, 0.9633975143925337, 2.6247094433348706E-4, 0.963398604149098, 2.637011519325198E-4, 0.9927005036470868, 1.2062590528126608E-4, 0.9631774305964804, 2.610528980269362E-4, 0.9628106489735325, 2.3076652878074438E-4, 0.963544669757199, 5.044821245861369E-4,0.966145,0.966145,0.994579213575,0.9659128666216937,0.9725815608588982,0.959335
0.013804, 21637.200000, 219.357608, 0.9635051923303258, 3.679239346040141E-4, 0.963506195020711, 3.6845096648076595E-4, 0.9927711061300695, 1.1157206891570127E-4, 0.9632854648804952, 3.6926608089232364E-4, 0.9629259427715701, 3.7992280783341706E-4, 0.9636453997591696, 5.169368876717783E-4,0.96611,0.96611,0.994560037775,0.9658838096580328,0.9723736749295661,0.95948
0.014791, 22588.200000, 88.089500, 0.9636013512329124, 2.0901739265371643E-4, 0.963602325682462, 2.1071381469027305E-4, 0.9927746967138938, 9.449196332366266E-5, 0.9633818138326316, 2.1219972399272007E-4, 0.9630320194251297, 2.464324008453682E-4, 0.9637321308915855, 5.366093624611302E-4,0.96604,0.96604,0.99455954645,0.965816095425034,0.9722261627317864,0.95949
0.015849, 23387.600000, 96.450194, 0.9636834869622051, 2.2900804893093718E-4, 0.963684697654822, 2.2984675690067923E-4, 0.9928024693192871, 1.1033063878910558E-4, 0.9634657770817222, 2.3127481567022928E-4, 0.9630809767601353, 2.8371476948407765E-4, 0.9638510649920352, 4.469714680504757E-4,0.966175,0.966175,0.994509585975,0.9659499290308942,0.9724203976570259,0.959565
0.016982, 24274.800000, 208.164742, 0.9638527666969667, 3.775423148632582E-4, 0.9638540043448718, 3.782041366910158E-4, 0.9927862374199752, 1.5147446285966628E-4, 0.9636362408946493, 3.780695257667412E-4, 0.9632475025861131, 3.9553745482832117E-4, 0.9640254874922928, 5.627722294620724E-4,0.9661875,0.9661875,0.994585107525,0.9659601992303607,0.9724977068753199,0.95951
0.018197, 25242.800000, 133.659867, 0.9639499272547886, 1.743671467623117E-4, 0.963951370388261, 1.7547986020260983E-4, 0.9928350299955442, 1.2385536909354796E-4, 0.9637352130997658, 1.743735250591334E-4, 0.963313443227842, 2.133053709515625E-4, 0.9641575053899348, 4.0334064758487377E-4,0.9662525,0.9662525,0.994580198425,0.9660196496492213,0.9727312822228643,0.9594
0.019498, 26175.600000, 216.631115, 0.9638743022845251, 2.426797934206825E-4, 0.9638753713388214, 2.4274576139126814E-4, 0.9928707710336312, 8.248878251639295E-5, 0.9636573688858261, 2.4751332234246624E-4, 0.9632816855258547, 2.826048165883634E-4, 0.9640333889035582, 2.9077235983783023E-4,0.9664325,0.9664325,0.994684440875,0.9662034438406298,0.9728418715691194,0.959655
0.020893, 27135.400000, 94.447022, 0.9639854860156408, 3.151356054844996E-4, 0.9639873463055739, 3.162575360098652E-4, 0.9928805858543823, 9.441282142062786E-5, 0.9637733649524318, 3.2149690393882174E-4, 0.9632871526601386, 3.211417202072694E-4, 0.9642603026947979, 5.740535380340704E-4,0.9664075,0.9664075,0.994699070225,0.9661806567551854,0.9727494336524476,0.9597
0.022387, 28116.800000, 121.680565, 0.964029558845993, 3.1442881616560044E-4, 0.9640309523147298, 3.1511832414612365E-4, 0.9929237404672939, 9.864877668858796E-5, 0.9638150083269881, 3.157950629542388E-4, 0.9634014630464096, 3.4048997134874533E-4, 0.9642290829679151, 5.013157322249147E-4,0.9665025,0.9665025,0.994721441675,0.9662747703870385,0.9728888641098029,0.95975
0.023988, 29050.400000, 74.050253, 0.9641607756818142, 2.9421224859529937E-4, 0.9641628729288065, 2.943412454412208E-4, 0.9929660489256416, 7.822490349356237E-5, 0.9639513401563995, 2.8949890639184365E-4, 0.9634233151012175, 3.598302515191864E-4, 0.9644800533595189, 3.7836658090185547E-4,0.96679,0.96679,0.994714642125,0.9665740684823962,0.9728998662722373,0.96033
0.025704, 29940.600000, 121.453860, 0.9641537640951672, 2.3091575060530005E-4, 0.9641543920158172, 2.3150689800418938E-4, 0.9929382550723534, 1.2262058069149748E-4, 0.9639357668274625, 2.3845147257067127E-4, 0.9636327605878214, 2.517856525028278E-4, 0.9642390616253627, 3.804437077253987E-4,0.9669775,0.9669775,0.99475330215,0.9667623694361757,0.9731018028377345,0.960505
0.027542, 30764.000000, 132.916515, 0.9642564337567829, 2.944057120248911E-4, 0.9642574570056605, 2.9441729754905413E-4, 0.9929728729481491, 1.5025269602638296E-4, 0.9640419452027611, 3.0452947327796017E-4, 0.96366083432907, 3.13247793844903E-4, 0.9644233644335415, 3.064137916379774E-4,0.9665625,0.9665625,0.994708179225,0.9663463594938493,0.972633477012222,0.96014
0.029512, 31700.000000, 142.180167, 0.9642243807892543, 3.8266179774740374E-4, 0.9642247837963028, 3.8349766325408957E-4, 0.9929853125240905, 9.155127068178603E-5, 0.964005946942556, 3.8969139031297287E-4, 0.9637257437478214, 2.961412036165812E-4, 0.9642863792303412, 5.290663541836609E-4,0.966915,0.966915,0.99473683975,0.9666931765558621,0.9732182673207119,0.960255
0.031623, 32644.600000, 102.197065, 0.9642964999661942, 2.825591124478732E-4, 0.964298194735079, 2.823744483751919E-4, 0.9929735723965095, 9.160093607593518E-5, 0.964085835572878, 2.88432353326647E-4, 0.9636096203454969, 3.374706350913504E-4, 0.9645625514534094, 2.8472744094238495E-4,0.966665,0.966665,0.9948062321,0.9664320383461221,0.9732334807122865,0.959725
0.033884, 33448.800000, 159.566162, 0.9643721249364574, 3.532471782503769E-4, 0.964372968048, 3.5331245168325633E-4, 0.9930153262269057, 9.133566465307401E-5, 0.9641561587083236, 3.6851159277120676E-4, 0.9638318264958408, 4.941566479421729E-4, 0.9644809554283622, 5.143751897453249E-4,0.9666775,0.9666775,0.994767977875,0.9664578829888696,0.9728697291025985,0.96013
0.036308, 34323.000000, 98.988888, 0.9644993351513376, 1.9684118271885665E-4, 0.964499847783386, 1.9567676209608355E-4, 0.9930451345527439, 1.1807786617999047E-4, 0.9642827921238698, 1.9852606865695455E-4, 0.9639981951586171, 4.0228306668136277E-4, 0.9645676602168924, 1.2707139501180352E-4,0.9666275,0.9666275,0.994809504525,0.9663957144403523,0.9731546686540831,0.95973
0.038905, 35171.400000, 102.862238, 0.9642934950004882, 2.9172510139764414E-4, 0.9642951653412984, 2.9191257569552155E-4, 0.992995579562789, 1.0287035726873823E-4, 0.9640822403474021, 3.01237452257831E-4, 0.9636205594311436, 3.4992573697902106E-4, 0.9645444630680314, 3.9320053610357865E-4,0.9669375,0.9669375,0.994751098125,0.9667098787962695,0.9734114009074089,0.9601
0.041687, 36209.800000, 170.626375, 0.9644427416305443, 2.862290082459483E-4, 0.9644444603716016, 2.860645622592194E-4, 0.9930190450423936, 1.0892654026745842E-4, 0.9642324237574128, 2.9372010895774644E-4, 0.9637697971383309, 4.5138505136097163E-4, 0.9646957101196264, 4.1987993660489527E-4,0.9667325,0.9667325,0.994688797925,0.9665129083968121,0.972935043090127,0.960175
0.044668, 36917.200000, 262.397713, 0.9644467482514856, 3.015273422970005E-4, 0.964449089616601, 3.009327931194324E-4, 0.9930590755507008, 1.1323953322501437E-4, 0.9642396148464927, 3.060482607621289E-4, 0.9636925614494025, 5.007555117556705E-4, 0.964787519720053, 3.972427368623929E-4,0.966955,0.966955,0.994800837525,0.9667349517055321,0.973215642956312,0.96034
0.047863, 37849.000000, 177.077384, 0.9645524228788073, 2.0852479762282429E-4, 0.9645537916340089, 2.090616048579541E-4, 0.9930518089361813, 9.979459994345451E-5, 0.9643408066254864, 2.0364371081968888E-4, 0.9639328422251443, 2.7082166424112573E-4, 0.9647492478334134, 3.6904624413954906E-4,0.966915,0.966915,0.994821730975,0.9666864691785649,0.9734101877762907,0.960055
0.051286, 38617.600000, 202.955759, 0.9647502497877742, 2.3922894993821828E-4, 0.964751757480512, 2.3999659892665718E-4, 0.9930768342544877, 1.0695338430242307E-4, 0.9645409175125053, 2.276973588555811E-4, 0.9641042452820724, 2.2095522797477095E-4, 0.9649780791395945, 3.8111407356153246E-4,0.9670875,0.9670875,0.994809289825,0.9668614119832558,0.9735490771578185,0.960265
0.054954, 39335.400000, 214.831655, 0.9646250428833648, 2.093231780431112E-4, 0.9646274351146011, 2.0946580939557044E-4, 0.9930366771335498, 9.018012204574486E-5, 0.9644193755029951, 2.0873573006242025E-4, 0.963861500691835, 3.520011410587534E-4, 0.9649780779169783, 3.7148361297010743E-4,0.96691,0.96691,0.994748560775,0.9666940106591244,0.9730453988227308,0.960425
0.058884, 40144.000000, 116.284135, 0.9646260445386, 2.1222566603996772E-4, 0.9646282676399307, 2.135219030077834E-4, 0.9930626316164849, 1.378319739674773E-4, 0.9644201063816021, 2.0932054634372716E-4, 0.9638700178693768, 1.5284055494191448E-4, 0.964970955588397, 4.383007838921815E-4,0.96706,0.96706,0.99479439605,0.9668444891796678,0.9732117527862209,0.96056
0.063096, 41082.800000, 178.176766, 0.9647322199935393, 2.499596471535415E-4, 0.9647334570118156, 2.4982124180989096E-4, 0.993091116707334, 1.0767486835125161E-4, 0.964520803222349, 2.5122996984459754E-4, 0.964135672095612, 4.198954823998528E-4, 0.9649064627292561, 4.0293531988897673E-4,0.96721,0.96721,0.9948514152,0.9669869971658553,0.9736084501616844,0.960455
0.067608, 41795.200000, 202.293252, 0.9645954940539241, 2.8224469098475505E-4, 0.9645965711104262, 2.820248171708972E-4, 0.9930877265041615, 1.1050451608192726E-4, 0.9643824228957032, 2.915848770259214E-4, 0.9640181995682454, 4.335830571388101E-4, 0.9647471055519526, 3.990122923910355E-4,0.9669725,0.9669725,0.99470341855,0.9667526519107599,0.9732309797066201,0.96036
0.072444, 42489.400000, 122.808143, 0.9647447406839802, 3.0176432904695916E-4, 0.9647465838477439, 3.0131221095737297E-4, 0.9930567642270288, 9.886015789461601E-5, 0.9645368735625883, 3.127689307766658E-4, 0.9640550763055774, 4.2324714878269447E-4, 0.9650192425116486, 3.20829647277191E-4,0.9667575,0.9667575,0.9947902802,0.9665476702617166,0.972687362968439,0.960485
0.077625, 43361.200000, 199.964397, 0.9647402332354215, 1.9644703948685407E-4, 0.9647419016141707, 1.9666525407394E-4, 0.9930482740145227, 9.267931158907029E-5, 0.9645317781287102, 2.0593109373758333E-4, 0.9640662247136789, 3.945988213251616E-4, 0.9649980644088977, 4.492129723384439E-4,0.9669525,0.9669525,0.9948291035,0.9667197881184181,0.9735754527060947,0.95996
0.083176, 44033.800000, 195.002974, 0.964714691026922, 3.069276607225234E-4, 0.9647162613449709, 3.06546021191187E-4, 0.9930776653848197, 1.0336612093793805E-4, 0.9645048060447025, 3.116702875429941E-4, 0.964074559823865, 5.019403389847589E-4, 0.9649356958189135, 4.382139090695928E-4,0.9673275,0.9673275,0.99486867825,0.9671057102513698,0.9737155542490484,0.960585
0.089125, 44880.400000, 137.852965, 0.9647096827507455, 2.579597714897865E-4, 0.9647109530588722, 2.58391687229052E-4, 0.9931057780378498, 1.0797441659864223E-4, 0.9644984075523665, 2.6300799504995915E-4, 0.964104940309725, 3.094381686416534E-4, 0.9648923251444124, 4.086585801291908E-4,0.9669675,0.9669675,0.994831477325,0.9667548139220664,0.9730197881898897,0.96057
0.095499, 45551.000000, 142.950341, 0.9649415659377121, 1.5023492929466868E-4, 0.964942031409467, 1.4954144166679748E-4, 0.9930958756401804, 8.605492067915891E-5, 0.9647271445971463, 1.5761792211636472E-4, 0.9644574385505431, 3.470333087316774E-4, 0.9649971209287441, 2.104562588812288E-4,0.9669275,0.9669275,0.9948712697,0.9667212549777244,0.9727877035859478,0.96073
0.102329, 46173.200000, 183.869954, 0.9647207009583336, 2.9749160487706536E-4, 0.9647222306102432, 2.9792074956089623E-4, 0.9931138990190325, 1.2964713326293195E-4, 0.9645110888963607, 3.0362581528613984E-4, 0.9640739185762996, 3.050448020341553E-4, 0.9649487398039573, 4.150427118625505E-4,0.966965,0.966965,0.99484423525,0.966747696194632,0.9731490581905505,0.96043
0.109648, 46785.800000, 223.683169, 0.9646766281279815, 1.247754492746988E-4, 0.9646781741300815, 1.2416077292973923E-4, 0.9930693155262773, 8.91930525977072E-5, 0.9644669344365774, 1.3527307153841562E-4, 0.9640249751827156, 2.859535672120195E-4, 0.964909380393723, 1.8185856027891603E-4,0.967235,0.967235,0.994759064375,0.9670222937949776,0.973341100192483,0.960785
0.117490, 47431.600000, 151.039862, 0.9648093474466556, 2.5259790896324226E-4, 0.964810350953603, 2.5263972302110304E-4, 0.9930856281946809, 1.1426490190141884E-4, 0.9645976308993145, 2.60311243524566E-4, 0.9642318041930318, 2.8972092612435004E-4, 0.9649637716759731, 2.943636770996533E-4,0.96699,0.96699,0.994722354775,0.9667631585571526,0.9734526283773508,0.960165
0.125893, 48194.400000, 132.703579, 0.9647647737886859, 9.271941135999246E-5, 0.9647665021167624, 9.278564361286541E-5, 0.9930945740081535, 1.1593422802603541E-4, 0.9645566043035938, 9.300419044400028E-5, 0.9640883627147497, 2.0132799131321362E-4, 0.9650253617448789, 1.8798662251458305E-4,0.967195,0.967195,0.9948622071,0.9669685695442257,0.9736892800292003,0.96034
0.134896, 48909.000000, 156.499201, 0.9646295503319235, 4.5500953941295234E-5, 0.9646319077470249, 4.5866827886413637E-5, 0.9930950477526679, 1.2131949605167257E-4, 0.9644242921317421, 5.673954188729771E-5, 0.9638552695498548, 1.9881091148249249E-4, 0.9649940708001055, 2.1834012782617038E-4,0.967195,0.967195,0.9948713337,0.9669630808274084,0.9738478234411132,0.960175
0.144544, 49585.400000, 109.317153, 0.964850415311302, 1.5397171119240806E-4, 0.964852720504377, 1.546145626195137E-4, 0.993110193061035, 8.019951104204555E-5, 0.9646454791720963, 1.62469023651463E-4, 0.9641020472426026, 3.1487829002350927E-4, 0.9651897379540179, 3.9969405350071734E-4,0.9671425,0.9671425,0.9947932809,0.9669166232452067,0.9736096396291358,0.960315
0.154882, 50190.800000, 220.475305, 0.9647883126867148, 3.046110809927726E-4, 0.9647895620777118, 3.056581116266865E-4, 0.9931088265368055, 1.3094728041266438E-4, 0.964577910071762, 3.0999036780997194E-4, 0.9641732723015377, 1.989130337184786E-4, 0.9649829809372846, 4.927025020770862E-4,0.9672075,0.9672075,0.99478785935,0.9669933694845309,0.9733492059471645,0.96072
0.165959, 50872.800000, 202.364424, 0.9648403987589491, 1.4326296341920226E-4, 0.9648425723935425, 1.4458188851715784E-4, 0.9931403111805602, 1.1224831405078254E-4, 0.964635169480867, 1.3954010375918357E-4, 0.9640994840979371, 1.598169300627043E-4, 0.9651715767230737, 3.6768926309489064E-4,0.967135,0.967135,0.994783279425,0.9669234756266323,0.9731870625297556,0.96074
0.177828, 51545.600000, 171.471980, 0.964808846619038, 2.972883376967376E-4, 0.9648108116472981, 2.9728359908809626E-4, 0.9931081508987335, 1.0678846148109057E-4, 0.9646018573522562, 2.9997253499718373E-4, 0.9641084413995348, 4.34532461395156E-4, 0.9650959891447861, 4.4035388097915285E-4,0.9668725,0.9668725,0.9948150512,0.9666481252627048,0.9732399434389714,0.960145
0.190546, 52181.400000, 137.527597, 0.9647051753021868, 1.1503346439792205E-4, 0.9647063110761076, 1.1523383235066581E-4, 0.9931036656289821, 1.1608658896187893E-4, 0.9644931261233397, 1.168106578396895E-4, 0.9641205567969452, 2.786709311841107E-4, 0.9648661233780468, 2.905464961117717E-4,0.967095,0.967095,0.99481569635,0.9668793847950156,0.9732568035826461,0.960585
0.204174, 52729.400000, 150.000800, 0.9649430684205649, 1.763709805322104E-4, 0.9649444356131314, 1.768778839234025E-4, 0.9931002794469521, 1.0247334925850816E-4, 0.9647339966359134, 1.772871712952529E-4, 0.9643191183920106, 2.4738113773459594E-4, 0.9651493493823443, 3.388926016818225E-4,0.9670575,0.9670575,0.99486027455,0.9668352130152346,0.9734034735631135,0.960355
0.218776, 53303.400000, 151.444511, 0.9649691114566821, 3.212464658909798E-4, 0.9649713750414317, 3.212783310643525E-4, 0.9931183610713102, 1.0832064025830309E-4, 0.9647650076076324, 3.170363762444878E-4, 0.9642200350762931, 4.0430865017205604E-4, 0.9653107194249705, 3.9497104282602136E-4,0.967035,0.967035,0.99483696015,0.966818490651501,0.9732103956634075,0.96051
0.234423, 54101.600000, 250.435301, 0.9647808002724503, 4.068206430162521E-4, 0.9647822544802919, 4.070225760821204E-4, 0.993107332305571, 9.868643688261751E-5, 0.9645712505517766, 4.191771151656211E-4, 0.9641399501416501, 4.5129477497279555E-4, 0.9650030501517775, 5.067981391775414E-4,0.96731,0.96731,0.994765400025,0.9670997675144172,0.9733595348554527,0.96092
0.251189, 54731.800000, 237.336386, 0.9647637721334504, 2.3541774948010924E-4, 0.9647646876970215, 2.3604312102761508E-4, 0.993089481551932, 8.301175468518226E-5, 0.9645505325343556, 2.4111650813256184E-4, 0.964219201936085, 3.315562445705983E-4, 0.9648822982273579, 4.5406380713463993E-4,0.9674725,0.9674725,0.994834627175,0.9672624064936731,0.9735505209362163,0.961055
0.269153, 55060.600000, 406.095851, 0.9648128532399791, 2.1287589369292214E-4, 0.9648145779713205, 2.1271732238213834E-4, 0.9930988674742052, 1.4803167105584318E-4, 0.9646044056342061, 2.1873767428995944E-4, 0.9641508125575801, 4.239831632357634E-4, 0.9650586869879586, 4.093472375401852E-4,0.967165,0.967165,0.99482797495,0.9669516730495348,0.9732749799916928,0.96071
0.288403, 55855.000000, 262.721906, 0.9648644384845959, 1.331391608204406E-4, 0.9648660784768509, 1.3297127646891212E-4, 0.9931468291103442, 1.0794376680934509E-4, 0.9646556410755723, 1.3103580313254205E-4, 0.9642210210476735, 4.464752933485988E-4, 0.9650910205725858, 4.3482780180010097E-4,0.9668275,0.9668275,0.9948123648,0.9666026523569935,0.9731991262347509,0.960095
0.309030, 56609.800000, 204.344219, 0.9648614335188899, 1.5338249513241822E-4, 0.9648629742224084, 1.5326892000902577E-4, 0.9930971820325251, 1.5766992398741158E-4, 0.9646521744734662, 1.5569269101766857E-4, 0.9642290749054719, 3.6625720444911507E-4, 0.965075860628037, 3.4867610785530105E-4,0.9673075,0.9673075,0.994780024275,0.9670862372297772,0.973676074826036,0.960585
0.331131, 57240.600000, 557.361857, 0.964832385517067, 2.2401835150766793E-4, 0.9648339011491098, 2.2430915045757138E-4, 0.9931346293890503, 7.944529894744194E-5, 0.9646232991582879, 2.3841236390924128E-4, 0.9641885790939646, 3.2327387383885724E-4, 0.9650585599513318, 3.903234468350742E-4,0.9671925,0.9671925,0.99472016895,0.9669624762408268,0.9737900261136323,0.96023
0.354813, 57993.600000, 583.504105, 0.9647046744745692, 1.9652873923646608E-4, 0.9647065442027014, 1.9713079014658537E-4, 0.9931197676874198, 1.2032184946117659E-4, 0.9644970866773699, 1.9620778582420432E-4, 0.9640036366473114, 1.684502877875085E-4, 0.9649910918604425, 3.1081985842178325E-4,0.967095,0.967095,0.994725131175,0.966875717248183,0.9733623170781143,0.960475
0.380189, 58522.200000, 232.848792, 0.9648684451055368, 1.6073835925658057E-4, 0.9648696201710673, 1.5983534228491506E-4, 0.9931408494807836, 8.331030259390883E-5, 0.964657293969764, 1.6529968548331553E-4, 0.9642866237219965, 3.9837863487013434E-4, 0.9650284298905678, 2.642867152185776E-4,0.9666625,0.9666625,0.9947874244,0.9664350133026588,0.9730750320595675,0.959885
0.407380, 59535.800000, 506.049563, 0.9648073441361851, 1.561377790345589E-4, 0.96480993326897, 1.575872320165323E-4, 0.9930915922615678, 9.235517027742415E-5, 0.9646039923226472, 1.5260706888692486E-4, 0.9640120826502709, 2.4003827287407206E-4, 0.9651968309332624, 4.2825952664024374E-4,0.96741,0.96741,0.9947889848,0.9671931466996849,0.9736719430876183,0.9608
0.436516, 59749.000000, 349.827386, 0.9650347198745928, 2.761509167758706E-4, 0.9650364477998645, 2.772778540173525E-4, 0.9931202280741915, 1.0865200084014787E-4, 0.9648278078728939, 2.7788043510979687E-4, 0.9643686419769371, 2.2794368021835607E-4, 0.9652875551580242, 4.913321211343203E-4,0.9671875,0.9671875,0.9948247042,0.9669710779885198,0.9733912928933676,0.960635
0.467735, 60379.000000, 492.958416, 0.9647452415115978, 3.327795074263054E-4, 0.9647469225337957, 3.325709078647163E-4, 0.9931209997940871, 1.0912128628571279E-4, 0.9645369168619051, 3.3304862930054376E-4, 0.9640701522002271, 3.837886940220766E-4, 0.9650041589029531, 3.1422755286314316E-4,0.9670725,0.9670725,0.994746448225,0.9668563203494794,0.9732459939916207,0.96055
0.501187, 61011.400000, 297.008148, 0.9649385609720061, 2.8275522654243063E-4, 0.964940475047977, 2.814888179918363E-4, 0.9931205387747772, 9.826182453076041E-5, 0.9647320202411278, 2.870235091281906E-4, 0.9642467953356773, 5.120647539424561E-4, 0.9652178972805505, 2.4435746162857326E-4,0.967245,0.967245,0.9948261654,0.9670330223336051,0.9733320501651235,0.960815
0.537032, 62370.800000, 441.735849, 0.9648694467607722, 3.069301123813417E-4, 0.9648719050753314, 3.0733337094339473E-4, 0.9931478487067379, 9.520221538778549E-5, 0.9646654636434672, 3.099786349870565E-4, 0.9640996665360049, 3.868784689144119E-4, 0.9652321073510912, 4.6694288848449255E-4,0.967415,0.967415,0.99483837685,0.9672044525855995,0.9734946715831273,0.960995
0.575440, 62738.200000, 512.971890, 0.964832385517067, 3.340163529257466E-4, 0.9648342448475615, 3.351505892683538E-4, 0.9931335188512949, 1.1918295673364391E-4, 0.9646250416823555, 3.3798874170161566E-4, 0.9641446749612583, 3.1217595488332154E-4, 0.9651060968081365, 5.77138708248668E-4,0.9671875,0.9671875,0.9948173326,0.9669739037223242,0.9733097617684753,0.96072
0.616595, 63534.000000, 338.578794, 0.9648559244150959, 2.259704018845733E-4, 0.9648582817513371, 2.2755287362182845E-4, 0.9931123293357986, 1.2699289356827198E-4, 0.9646520198095507, 2.3428776439161125E-4, 0.9640809397365006, 7.722047195244209E-5, 0.9652239134535343, 4.855454999579834E-4,0.9673825,0.9673825,0.9948335149,0.9671584384462999,0.9738481581175135,0.96056
0.660693, 64183.200000, 258.364394, 0.9649585940767118, 3.0420732885160667E-4, 0.9649606698982387, 3.043716504459994E-4, 0.9931286263696573, 1.3939456139671833E-4, 0.9647533623080141, 3.141469514828632E-4, 0.9642340892104176, 3.565818134762803E-4, 0.9652732894855282, 4.01660040480568E-4,0.9669925,0.9669925,0.994813556625,0.9667714470515102,0.9732896183724454,0.96034
0.707946, 65050.000000, 437.663341, 0.9648579277255666, 3.633834841938071E-4, 0.9648600324536858, 3.6347239088024694E-4, 0.9931334149947173, 1.3007505176571309E-4, 0.9646521418866607, 3.6730304031695185E-4, 0.9641334527531509, 4.5087164845389023E-4, 0.9651715617180949, 4.8214796631929524E-4,0.9673925,0.9673925,0.9948703692,0.9671698293676864,0.9738198664889223,0.96061
0.758578, 65551.600000, 567.797710, 0.9648584285531842, 9.413161327239204E-5, 0.9648604298720016, 9.432904454954598E-5, 0.9931583636506074, 9.925445977698491E-5, 0.9646522511386927, 1.0795004256058503E-4, 0.964143760359141, 2.7233269643348854E-4, 0.9651614205541177, 2.931940693093462E-4,0.96692,0.96692,0.994726978925,0.966698210079127,0.9732233348197997,0.96026
0.812831, 66348.400000, 217.200000, 0.9648549227598607, 2.4779784459719525E-4, 0.964856531100074, 2.4808329743575253E-4, 0.9931132123100557, 1.1453121467609246E-4, 0.9646463211435767, 2.545969572933525E-4, 0.9642033545422951, 3.6904220978624413E-4, 0.9650898946447102, 4.312560744592218E-4,0.9668775,0.9668775,0.994870172,0.9666518161659028,0.9732833906930302,0.96011
0.870964, 67040.200000, 272.843838, 0.9648629360017429, 2.1616151640869752E-4, 0.9648640900699903, 2.1662429641699694E-4, 0.9931438477974865, 6.769653781285623E-5, 0.9646519183968628, 2.1881093800968766E-4, 0.9642768997183305, 3.266934514616677E-4, 0.9650274194667041, 4.1556154679518986E-4,0.9671125,0.9671125,0.994852510525,0.9668910841250865,0.9734448245280628,0.960425
0.933254, 67766.800000, 676.953292, 0.9649646040081234, 1.4664075279731954E-4, 0.9649657841281375, 1.4743587077718033E-4, 0.993139535001179, 1.3808642997584697E-4, 0.9647541027629967, 1.5103141813420636E-4, 0.964381437013388, 2.87097269076191E-4, 0.9651272494349961, 3.8613592360024063E-4,0.966985,0.966985,0.9947942123,0.9667808684365425,0.9727956586447439,0.96084
1.000000, 68445.200000, 547.531698, 0.9648704484160074, 3.117650914119286E-4, 0.9648722533529502, 3.1143781163400265E-4, 0.993107528950312, 1.0838888091639721E-4, 0.9646632585811343, 3.1553442506781733E-4, 0.9641848659555944, 4.467868325421329E-4, 0.9651422694565076, 3.7078412590278503E-4,0.9666925,0.9666925,0.99479704555,0.966473488060757,0.9728705537852037,0.96016
1.071519, 69160.400000, 468.755203, 0.9648764583474192, 2.2324443723114747E-4, 0.9648780279010722, 2.2420385318977588E-4, 0.9931141790493353, 7.00310333435519E-5, 0.9646679417541716, 2.2874892781809037E-4, 0.964226352436049, 2.1328807124279553E-4, 0.9651100578700971, 4.2074640382853604E-4,0.966915,0.966915,0.9948932122,0.966688649372486,0.973347796555185,0.96012
1.148154, 70632.400000, 570.852555, 0.9648213673094789, 1.9082386643206069E-4, 0.9648225604406591, 1.9101143588900622E-4, 0.993122811013559, 1.4442513975194228E-4, 0.9646110247288083, 2.0296640785930658E-4, 0.964209322814612, 2.2978915910600993E-4, 0.9650131088386532, 2.7430466953375955E-4,0.967225,0.967225,0.994834347625,0.967005587154578,0.9735228539576366,0.960575
1.230269, 70982.800000, 710.356080, 0.9649846371128289, 1.213719333744691E-4, 0.9649860956822833, 1.208514750507269E-4, 0.9931283133406119, 1.1005366426066152E-4, 0.9647761467366773, 1.3285370923992961E-4, 0.9643511365902185, 3.6046776949962494E-4, 0.9652017298929725, 3.104127133379508E-4,0.9671575,0.9671575,0.99480414815,0.9669174030526546,0.9740381639497303,0.9599
1.318257, 71754.400000, 672.549061, 0.9648744550369486, 2.924378733470408E-4, 0.9648762084495832, 2.926213350920362E-4, 0.993118380508309, 1.2420821356314322E-4, 0.9646675427957054, 2.9538959717904993E-4, 0.9641823104102663, 2.9296602520796974E-4, 0.9651532925552821, 3.411750541005665E-4,0.9668675,0.9668675,0.99489383195,0.9666424197271086,0.9732540635881217,0.96012
1.412538, 72618.800000, 1118.258181, 0.9649676089738293, 1.565388775772615E-4, 0.9649691077558362, 1.5714156481580374E-4, 0.9931347524774605, 1.1721027610598352E-4, 0.9647589683293001, 1.5377166433535873E-4, 0.9643367419239961, 2.5889228662486586E-4, 0.9651817053815865, 3.4055412614871953E-4,0.9672,0.9672,0.9948398298,0.9669847405081129,0.9733727810650887,0.96068
1.513561, 73086.000000, 842.829995, 0.9648003325495381, 1.8213606997851932E-4, 0.9648016998307589, 1.8253877314576228E-4, 0.9931012603653733, 1.1131771498470814E-4, 0.9645905029236526, 1.8914101018590882E-4, 0.9641722326806432, 1.8473966868403897E-4, 0.9650091793203821, 2.810391707632709E-4,0.967165,0.967165,0.99481850245,0.9669445199480535,0.9734812397381063,0.960495
1.621810, 74294.800000, 666.128336, 0.9648208664818613, 2.469979042938029E-4, 0.9648228582017557, 2.4653355931275687E-4, 0.99311049306397, 1.411184288433873E-4, 0.9646140396885692, 2.5178907922349553E-4, 0.9641177079137021, 4.372537656476391E-4, 0.9651110851558098, 3.6114655073702355E-4,0.9669475,0.9669475,0.994712754075,0.9667291601132432,0.9731576947435086,0.960385
1.737801, 74864.200000, 331.094790, 0.9649615990424175, 3.4745094195628317E-4, 0.9649636443241093, 3.4673379656447275E-4, 0.9931374886631344, 1.1135306499273521E-4, 0.9647560813441893, 3.587188930809567E-4, 0.9642446120112073, 5.004218462586499E-4, 0.9652682064153832, 3.396819511943991E-4,0.9673725,0.9673725,0.994764920725,0.9671483697526374,0.9738380197798967,0.96055
1.862087, 75833.200000, 804.039651, 0.9648594302084195, 1.7184299829733337E-4, 0.9648603879945139, 1.7181119162463916E-4, 0.9931320683340619, 1.1733538307623503E-4, 0.9646473935417413, 1.7825934222915203E-4, 0.9642990264343061, 2.8905484630953934E-4, 0.9649961119564671, 2.755307177923353E-4,0.967065,0.967065,0.9947418156,0.9668476865855684,0.973269563983828,0.96051
1.995262, 76531.200000, 1157.984180, 0.9649100137978008, 2.7734004813975677E-4, 0.9649110823977842, 2.768817663072956E-4, 0.9931263086202385, 1.0760687755344017E-4, 0.9646988663717527, 2.871839599585883E-4, 0.9643335031160843, 4.085640552934331E-4, 0.9650646017962622, 2.9943893265597335E-4,0.9669625,0.9669625,0.9948506958,0.9667524586575692,0.9729380725466267,0.960645
2.137962, 77358.800000, 539.417241, 0.9649996619413581, 2.695132058856967E-4, 0.9650025918991408, 2.6841701471350837E-4, 0.9931364136654297, 9.362659024424016E-5, 0.9647991675319586, 2.7675209234579806E-4, 0.964157687015831, 4.863683677453428E-4, 0.96544166145628, 2.6395865132841667E-4,0.9669925,0.9669925,0.9947789286,0.9667711125372797,0.9732992119998987,0.96033
2.290868, 77954.800000, 746.933571, 0.965053751324063, 3.172243869653361E-4, 0.9650550543043067, 3.1757178622349684E-4, 0.9931158072203712, 1.201430937784904E-4, 0.9648446381861294, 3.3185437170174585E-4, 0.9644457078016865, 3.711242472921993E-4, 0.9652440322853204, 4.5964996018430746E-4,0.967015,0.967015,0.994779242575,0.9667889991391418,0.9734587739129553,0.96021
2.454709, 79039.000000, 1022.310129, 0.9648614335188899, 3.123149137345854E-4, 0.964863197183177, 3.12827924006817E-4, 0.9931455710097741, 1.706968372142001E-4, 0.9646538438943993, 3.191149906982557E-4, 0.9641841126495458, 3.297924791994577E-4, 0.9651241577249756, 4.638340283916791E-4,0.96693,0.96693,0.99478829635,0.9667027462431093,0.9733917980432909,0.960105
2.630268, 79559.200000, 522.952541, 0.9649340535234476, 1.806134659014086E-4, 0.964936194417743, 1.7963966327822E-4, 0.9931221208621043, 9.324307594438872E-5, 0.9647289891425845, 1.800103270873655E-4, 0.9642034717463602, 3.890687109596049E-4, 0.9652552100772699, 1.9717880992248124E-4,0.967245,0.967245,0.994819849475,0.9670164238170522,0.9738120348023607,0.960315
2.818383, 80520.400000, 868.803683, 0.964948577524359, 2.3951187396857135E-4, 0.9649499551190264, 2.4023728240725911E-4, 0.9931205122587355, 1.153708555987668E-4, 0.9647395894484847, 2.4124328725158329E-4, 0.9643231999337802, 2.104928028846326E-4, 0.9651564166442729, 3.8388860808123633E-4,0.9667625,0.9667625,0.9948259157,0.9665353587474986,0.9731859999493119,0.959975
3.019952, 81509.200000, 1085.694874, 0.9649035030387715, 1.742606647561399E-4, 0.9649058694886129, 1.7478370483958754E-4, 0.9931277089444782, 6.718718995541612E-5, 0.9647001475376946, 1.75872786096498E-4, 0.9641227664603521, 2.1390773800065177E-4, 0.9652783133871903, 3.249644027273444E-4,0.96714,0.96714,0.9948821105,0.9669116906655926,0.9736767389981749,0.96024
3.235937, 81807.400000, 846.861405, 0.9649430684205651, 2.6775595309129035E-4, 0.964945208091381, 2.6924402633059913E-4, 0.9931552973646933, 9.136796625444733E-5, 0.9647378812601277, 2.6797079924360177E-4, 0.9642171246777768, 1.7108369479090945E-4, 0.9652593652603549, 5.227824065458724E-4,0.967255,0.967255,0.9948542688,0.9670357879901343,0.973553258335867,0.960605
3.467369, 82752.800000, 1441.206217, 0.9649325510405946, 2.5251547697991946E-4, 0.9649341646667718, 2.54167192579308E-4, 0.9931128457727478, 7.255109074057427E-5, 0.9647243670270127, 2.579175888950946E-4, 0.9642827690791369, 1.9768010148465262E-4, 0.96516658290983, 5.47459274013792E-4,0.9670875,0.9670875,0.994811391575,0.9668599104349117,0.9735922901045865,0.96022
3.715352, 83097.400000, 490.246305, 0.9649145212463596, 1.8229712507340418E-4, 0.9649163919819663, 1.8332162802008937E-4, 0.9931598817822961, 1.106465669550551E-4, 0.9647079123048176, 1.8653484566063543E-4, 0.9642207028406438, 2.0570506451060994E-4, 0.9651957497808763, 3.9734633948225456E-4,0.967235,0.967235,0.99482316845,0.9670204681452851,0.9733938540410744,0.96073
3.981072, 84127.400000, 691.988324, 0.9648218681370967, 2.584338447850787E-4, 0.9648232670382537, 2.5972804082587716E-4, 0.9931389132702554, 1.16636529072872E-4, 0.9646120010869683, 2.6019030443682654E-4, 0.9641990454717714, 1.72291628575017E-4, 0.9650254433416571, 4.8366773351461197E-4,0.96713,0.96713,0.994928991125,0.9669064530906272,0.9735273545601071,0.960375
4.265795, 84444.200000, 1141.908823, 0.9647782961343621, 1.0874535003329846E-4, 0.964779134491416, 1.0750641140996546E-4, 0.9931360013383962, 9.154530831991251E-5, 0.9645650855991935, 1.1962906444312552E-4, 0.9642352123463693, 3.248523773301662E-4, 0.9648952844128045, 1.3838658557643695E-4,0.96743,0.96743,0.994899291025,0.9672007331245406,0.9740573213525081,0.96044
4.570882, 85882.400000, 1667.368538, 0.9648814666235955, 2.0529900875858724E-4, 0.964883037863182, 2.0592159579202636E-4, 0.993103487253161, 1.0119108823317692E-4, 0.9646728206286465, 2.020060173385568E-4, 0.9642370358530841, 2.630756094175028E-4, 0.9651091252457368, 3.656542704080177E-4,0.9673525,0.9673525,0.9948169656,0.9671454340984051,0.9733186819864391,0.96105
4.897788, 86553.000000, 997.018555, 0.9649751213880938, 2.802013031850919E-4, 0.964976236221694, 2.799729148622484E-4, 0.9931372424014402, 9.00935511182863E-5, 0.9647641564661147, 2.8535639161258026E-4, 0.9644055971723209, 4.5154702767217863E-4, 0.965123206883591, 4.184453415058798E-4,0.9673925,0.9673925,0.9948220429,0.9671804033566926,0.9735126510143606,0.96093
5.248075, 86250.600000, 1172.815518, 0.9649726172500056, 2.17940016269344E-4, 0.9649738725346, 2.1717480863803716E-4, 0.9931602105719634, 9.264794625091467E-5, 0.9647631049110654, 2.2966811240033108E-4, 0.964363286126113, 3.805840521020406E-4, 0.9651633433089627, 2.1281374064474875E-4,0.9669125,0.9669125,0.99478088645,0.966690743625688,0.9732133355630216,0.960255
5.623413, 87925.200000, 1164.267564, 0.9648759575198016, 3.468013376246889E-4, 0.9648775133733093, 3.481269136229811E-4, 0.9931083480184757, 1.2323572222017938E-4, 0.9646672950066011, 3.462202451871596E-4, 0.9642309985291723, 2.081999525788817E-4, 0.965104121502043, 5.716935265916074E-4,0.967215,0.967215,0.99472309545,0.967009468991819,0.9731099499767099,0.960985
6.025596, 88183.400000, 1073.852988, 0.9648774600026544, 3.464170725020771E-4, 0.9648791294333308, 3.4536698898273403E-4, 0.9930924234660534, 1.40650183958719E-4, 0.9646694734118733, 3.4861374700208004E-4, 0.964214421894549, 5.592803483767492E-4, 0.965125124964078, 3.066670396543616E-4,0.9671575,0.9671575,0.99485187495,0.9669480331601524,0.9731547362823791,0.96082
6.456542, 88929.600000, 1038.903383, 0.9648358913103904, 1.4851544571687042E-4, 0.9648372647303068, 1.4708604096237536E-4, 0.9931319745415174, 8.839912203954289E-5, 0.9646259824821808, 1.621963074325902E-4, 0.964215049645021, 3.8548723452349037E-4, 0.9650373890545028, 1.505045455869392E-4,0.9669625,0.9669625,0.994823659425,0.966733711098077,0.973475150697849,0.960085
6.918310, 88690.000000, 687.884293, 0.9648594302084195, 2.1578057792491165E-4, 0.9648607769266275, 2.1592585855455794E-4, 0.9931649093033604, 1.175289987446529E-4, 0.9646491445638951, 2.2633750364205507E-4, 0.9642523000326568, 3.942940294983635E-4, 0.9650465640764754, 4.313965849463086E-4,0.9670625,0.9670625,0.99474533485,0.9668412482288067,0.9733797528011311,0.96039
7.413102, 89110.600000, 986.218353, 0.964850415311302, 2.7779730118269324E-4, 0.9648528576393336, 2.7671730837449386E-4, 0.9930879713838735, 1.0546528129017448E-4, 0.9646464271106812, 2.853354469753914E-4, 0.9640768908671091, 5.128670892758703E-4, 0.9652168527318956, 3.2793461521934074E-4,0.967055,0.967055,0.99479551885,0.9668382882134751,0.9732402500683939,0.96052
7.943282, 91181.600000, 1315.033019, 0.9649510816624473, 2.2768991753905528E-4, 0.9649526570607915, 2.2781878229254532E-4, 0.9931123793877241, 1.1521765602881938E-4, 0.964742971993323, 2.3581017121303272E-4, 0.9643019948537482, 4.1049410830526137E-4, 0.9651846156402375, 4.428988862498422E-4,0.967025,0.967025,0.9947792911,0.9668102623977132,0.9731475290255911,0.960555
8.511380, 90693.000000, 791.038052, 0.9648744550369486, 2.2140886038732525E-4, 0.9648764938388604, 2.218403865308636E-4, 0.993164114656506, 6.38234847664353E-5, 0.9646679619069211, 2.2070602412701244E-4, 0.9641721325028495, 4.1708085547634884E-4, 0.9651646272289869, 4.8713122103018533E-4,0.96738,0.96738,0.99489167405,0.9671654260592976,0.9735695540717173,0.960845
9.120108, 90990.000000, 1507.772529, 0.9649025013835363, 2.225749156453781E-4, 0.9649043538012103, 2.2238983120348557E-4, 0.9931431366219552, 1.2101844431432913E-4, 0.9646951921464206, 2.2516225790600964E-4, 0.9642255427867935, 4.4032724994756673E-4, 0.9651655792092384, 4.209554493839412E-4,0.96712,0.96712,0.994798121775,0.9669107102422825,0.9731047754089229,0.960795
9.772372, 91702.600000, 786.291702, 0.9648794633131249, 3.9013796351691413E-4, 0.9648806658655369, 3.907060245577946E-4, 0.9931322694597375, 1.281594748731159E-4, 0.9646689186027343, 3.900233490102949E-4, 0.9642845631510621, 3.5730826791385346E-4, 0.9650536692365677, 5.119750868845609E-4,0.967005,0.967005,0.99487847895,0.966779265106398,0.9734390365061182,0.96021
10.471285, 92395.000000, 1178.706579, 0.9648388962760963, 2.728816620860465E-4, 0.9648403615376825, 2.737855493401228E-4, 0.9931446986928643, 1.3842752719153722E-4, 0.9646295105855011, 2.89489659820461E-4, 0.9642030649766185, 3.2024034252540134E-4, 0.9650565421333408, 5.159417292141658E-4,0.9672675,0.9672675,0.994861249825,0.967046795915645,0.9736115263960754,0.96057
11.220185, 92104.200000, 1226.133989, 0.9648123524123614, 3.378059077237884E-4, 0.9648136330668222, 3.3842681543438117E-4, 0.9931172416527604, 1.237055980924809E-4, 0.9646021054436449, 3.491562728792072E-4, 0.9641955007430021, 3.005294080260758E-4, 0.965009132963791, 4.800573758568091E-4,0.96698,0.96698,0.994865449425,0.9667621257341876,0.9731834348306295,0.960425
12.022644, 92572.800000, 963.839904, 0.9649255394539477, 2.6245278650416983E-4, 0.964927598785243, 2.6253411908584874E-4, 0.9931331409325461, 1.275176982949229E-4, 0.9647196812218862, 2.554388765405481E-4, 0.9642159993404456, 4.08384872826454E-4, 0.965224105986709, 4.150147010063676E-4,0.9674875,0.9674875,0.994807042425,0.9672697620923192,0.973791293155433,0.960835
12.882496, 94116.200000, 898.819982, 0.9649325510405946, 3.5965351475465403E-4, 0.9649347789592653, 3.585014685040634E-4, 0.9930953889832483, 8.554404502779538E-5, 0.9647276949914886, 3.6588470316770594E-4, 0.964194960304791, 5.869306718349586E-4, 0.9652612179594036, 3.387188547613804E-4,0.966985,0.966985,0.9948089551,0.9667658205867697,0.9732268623139206,0.96039
13.803843, 93745.400000, 1227.522318, 0.9648529194493902, 2.464489199788648E-4, 0.964854634978139, 2.4520633736552574E-4, 0.9931532159036504, 1.4187107681762595E-4, 0.9646445487904088, 2.5449091454943115E-4, 0.964194853665694, 5.3140223736663E-4, 0.965094931535176, 3.2407220441907277E-4,0.9673,0.9673,0.994811318675,0.967082911803343,0.9735460726988985,0.960705
14.791084, 94627.200000, 1361.293708, 0.9648774600026544, 2.3485771661276077E-4, 0.9648789111910097, 2.3578480919783922E-4, 0.9931582811956426, 9.141210728248998E-5, 0.9646683425786124, 2.2978923009695933E-4, 0.9642451680230085, 1.8596060436751105E-4, 0.9650919830369883, 4.0257729642041257E-4,0.967295,0.967295,0.99487718435,0.96706959135281,0.9737810627490343,0.96045
15.848932, 94606.200000, 675.559146, 0.9649520833176825, 1.9655809178916896E-4, 0.9649538992624805, 1.971030656453654E-4, 0.9931299408084346, 7.405841637086541E-5, 0.964745624184119, 1.8431469695984429E-4, 0.964262756079491, 2.2019461737883206E-4, 0.9652290598931875, 3.1661493227237475E-4,0.96679,0.96679,0.9947805152,0.9665590905200409,0.9733266409109806,0.959885
16.982437, 94983.000000, 900.989678, 0.964914020418742, 2.0229592403365454E-4, 0.9649155295194426, 2.012513838029808E-4, 0.993147811925238, 1.0526352892878042E-4, 0.9647051840397924, 2.0686206403286816E-4, 0.9642787372484862, 4.5058316078276704E-4, 0.9651322147002409, 2.8524824222827123E-4,0.9669175,0.9669175,0.9948061195,0.9666935977106096,0.9732807598157224,0.960195
18.197009, 94973.400000, 954.192978, 0.9647362266144806, 2.8181690645167213E-4, 0.9647381541649633, 2.820711133873589E-4, 0.9931305569918031, 8.476901553926768E-5, 0.9645293559391386, 2.80560909044547E-4, 0.9640218776066021, 2.989699351329585E-4, 0.9650374341289064, 3.618890232207637E-4,0.967465,0.967465,0.994755149425,0.9672501610565308,0.9736796773670557,0.960905
19.498446, 95978.000000, 1089.383679, 0.9650061727003874, 2.0794058711595266E-4, 0.9650075028311218, 2.0836631221242264E-4, 0.9931026951066103, 1.0823537571919891E-4, 0.9647972733574344, 2.1923419172359784E-4, 0.964386235080082, 2.498221796703914E-4, 0.9652087507043481, 3.451109968389243E-4,0.9672025,0.9672025,0.994807771625,0.9669881706982585,0.9733489359330912,0.96071
20.892961, 96134.000000, 1017.451326, 0.9649170253844478, 1.8405670470725144E-4, 0.9649184610087433, 1.8501231776111847E-4, 0.9931260463016803, 1.0297808525198317E-4, 0.9647078476268979, 1.894834377625039E-4, 0.9642910000105733, 2.3208721458339008E-4, 0.9651252032861833, 4.0021545475539224E-4,0.967105,0.967105,0.9947782187,0.9668899502267225,0.973252550632719,0.96061
22.387211, 96402.200000, 880.103039, 0.9648629360017429, 8.979491419358267E-5, 0.9648645143421646, 8.920290315663438E-5, 0.9931201650389415, 1.1773554585074045E-4, 0.9646541091107281, 8.696461666701171E-5, 0.9642198610277477, 3.426465514419452E-4, 0.9650889377381429, 2.8286876944003743E-4,0.96689,0.96689,0.99480287875,0.9666680089395373,0.9731929298252726,0.96023
23.988329, 96299.600000, 806.027692, 0.9648634368293605, 1.0315833250709264E-4, 0.9648650690608619, 1.0201753822949973E-4, 0.9930999221326315, 9.234967748239585E-5, 0.9646551551963698, 1.1517679321212817E-4, 0.9642049211942577, 3.550167858785498E-4, 0.9651059717290241, 2.3742368663582614E-4,0.96728,0.96728,0.994850685,0.9670539903739654,0.9737802652390802,0.96042
25.703958, 96415.400000, 790.867271, 0.9647667770991564, 1.735279162723531E-4, 0.9647686807155879, 1.7319456166830106E-4, 0.9931237654793852, 9.562285953987939E-5, 0.9645593309288489, 1.7520839552543247E-4, 0.9640716997098089, 3.2808718122738E-4, 0.9650475744448765, 2.60931475083167E-4,0.96693,0.96693,0.9948450714,0.9667066012946873,0.9732814368829694,0.96022
27.542287, 96814.000000, 1033.228532, 0.9648954897968893, 2.1859045800311203E-4, 0.9648972014953874, 2.1892035730181983E-4, 0.9931400843080219, 9.564587115746711E-5, 0.9646877450587221, 2.1561488376004956E-4, 0.9642296551695162, 3.080494208585412E-4, 0.965146409873738, 3.6406664911960634E-4,0.966985,0.966985,0.994797051875,0.9667552789777362,0.9735291731732544,0.960075
29.512092, 96994.800000, 686.424766, 0.9647602663401271, 1.3740030212002974E-4, 0.9647618041218896, 1.3812951927814286E-4, 0.9931052727200637, 1.0046254805581521E-4, 0.9645507097238886, 1.345778106361454E-4, 0.964119834130576, 2.3090931154513505E-4, 0.9649820976924885, 3.2467815950571046E-4,0.966705,0.966705,0.994782815,0.9664866605937684,0.9728664498414339,0.96019
31.622777, 97084.800000, 791.829628, 0.9648534202770078, 2.4382950857000025E-4, 0.9648552927300905, 2.44575102389478E-4, 0.9931463377716142, 1.1414343945246425E-4, 0.9646465248908804, 2.4725261027665923E-4, 0.9641574415649554, 2.8629467999906284E-4, 0.9651362678488263, 4.4456494375484174E-4,0.9673875,0.9673875,0.99476518695,0.9671783439971217,0.9734212538807097,0.961015
33.884416, 97282.200000, 846.532551, 0.96489749310736, 2.4063398963136896E-4, 0.964898912281793, 2.4042935123686054E-4, 0.993167851761623, 1.0306966834743654E-4, 0.9646881393106526, 2.4119230325038855E-4, 0.9642737289945181, 3.597677373561033E-4, 0.9651030194909532, 3.102263559627593E-4,0.9668875,0.9668875,0.99482242045,0.9666706089879893,0.9730441698708694,0.96038
36.307805, 97521.200000, 801.935509, 0.9648599310360371, 2.559096810130266E-4, 0.9648618466546264, 2.563672076259796E-4, 0.9931333323291156, 9.182310887584944E-5, 0.9646533866898009, 2.6281203946784356E-4, 0.964155020745985, 2.63946542897772E-4, 0.9651523428727856, 3.7498086556789705E-4,0.9672075,0.9672075,0.99480464075,0.9669862251742303,0.9735555116334463,0.960505
38.904514, 97786.200000, 730.749040, 0.9648849724169188, 2.383508035787277E-4, 0.9648863429776883, 2.3820119395043173E-4, 0.9931215810418875, 1.0321210584845534E-4, 0.9646754017372821, 2.4648743352842116E-4, 0.9642634599987344, 3.5957435319155124E-4, 0.9650878181257792, 3.320181576786304E-4,0.966755,0.966755,0.9948062374,0.9665241842504065,0.9732815526104988,0.95986
41.686938, 97717.600000, 754.794966, 0.9647903159971853, 2.8372492333199036E-4, 0.9647923310148823, 2.841157469364611E-4, 0.9931260842892498, 7.891498387509564E-5, 0.9645839202446773, 2.8971533566738913E-4, 0.9640705621160265, 3.0512842193911786E-4, 0.9650979146986819, 4.0114614454638366E-4,0.96727,0.96727,0.99492134185,0.9670535417694252,0.9734916806841902,0.9607
44.668359, 98029.000000, 727.575701, 0.9649821329747408, 2.1134094691289848E-4, 0.9649836166624992, 2.1294941856255464E-4, 0.993111171942, 9.082144691016537E-5, 0.9647734933075454, 2.0924373799036754E-4, 0.9643537167837758, 2.0850242232241535E-4, 0.9651938448502122, 4.961282835241042E-4,0.9671775,0.9671775,0.994850388525,0.9669477039114444,0.9737652051780001,0.960225
47.863009, 97930.200000, 644.464553, 0.9648539211046254, 2.1061215620915916E-4, 0.9648562840937075, 2.119145655058073E-4, 0.9931419621500979, 9.456166186063029E-5, 0.9646495898798323, 2.119788330003015E-4, 0.9640910628049136, 1.8703297038755284E-4, 0.9652089082427903, 4.400256334340417E-4,0.9670425,0.9670425,0.99494364585,0.9668161028617744,0.9735034546385429,0.96022
51.286138, 98140.200000, 648.795006, 0.9649195295225359, 2.4275936581996245E-4, 0.9649218184224649, 2.4279608580154698E-4, 0.9931082911505186, 1.0516191900967364E-4, 0.9647149007243755, 2.4751304457540396E-4, 0.9641743304580409, 3.8466356197299064E-4, 0.9652562681666998, 3.9777929880155827E-4,0.9672775,0.9672775,0.994797473975,0.9670697927175661,0.9732475174324099,0.96097
54.954087, 98257.600000, 708.245607, 0.9648964914521245, 2.470273522650712E-4, 0.9648981213338541, 2.4731579796478356E-4, 0.993136101162946, 1.0742455448053112E-4, 0.9646886067087117, 2.5011415740120975E-4, 0.9642334150463607, 2.7232279246184216E-4, 0.9651442944150459, 3.3863193686702503E-4,0.9671325,0.9671325,0.99484112415,0.9669108856566857,0.9734746935196963,0.960435
58.884366, 98283.400000, 581.830422, 0.9646636066099228, 2.4250815891069328E-4, 0.9646659402668618, 2.4323660685363549E-4, 0.9931237111585626, 1.363121644695034E-4, 0.9644580564775993, 2.4477781118411365E-4, 0.9639025520977788, 2.640462952720361E-4, 0.9650143311107714, 4.184008719069758E-4,0.967495,0.967495,0.9948671371,0.9672839816818479,0.9736044980245162,0.961045
63.095734, 98496.600000, 625.399904, 0.9648764583474192, 2.905896615157172E-4, 0.9648775053938463, 2.903230595366852E-4, 0.9931444273853234, 1.2602959818925371E-4, 0.9646647904630109, 3.0207372136883644E-4, 0.9643077007756629, 4.2697225663232375E-4, 0.9650222893277511, 3.7340050421816334E-4,0.967365,0.967365,0.994886442225,0.9671422242806226,0.9737895867969669,0.960585
67.608298, 98545.800000, 548.672726, 0.9650031677346815, 2.381623585587865E-4, 0.9650044704404079, 2.383693197030518E-4, 0.9931425918872545, 9.940418295115188E-5, 0.9647932833397549, 2.399873841971376E-4, 0.964410515899923, 4.6014428558658027E-4, 0.9651766987429029, 4.847826009119101E-4,0.9669725,0.9669725,0.99484552665,0.9667501415717612,0.9733029266438616,0.960285
72.443596, 98686.000000, 590.397832, 0.9650432339440925, 2.1092871070587616E-4, 0.9650448629329793, 2.1188668987000685E-4, 0.9931370975089532, 8.866743166016159E-5, 0.9648359456159301, 1.973137218948504E-4, 0.9643908902481588, 2.5000940652283713E-4, 0.9652815626324689, 4.010176932701452E-4,0.9669725,0.9669725,0.99483779035,0.9667452871746206,0.9734420861066473,0.96014
77.624712, 98794.000000, 508.081096, 0.9649270419368005, 2.5801616187786367E-4, 0.9649291900991923, 2.587352420782718E-4, 0.993161368790148, 1.3419552335885553E-4, 0.9647216923372277, 2.626846340142883E-4, 0.9642019507686614, 3.213183526820895E-4, 0.9652421752226583, 4.5719937006704736E-4,0.9670775,0.9670775,0.994824537625,0.9668540131838924,0.9734621369163166,0.960335
83.176377, 98851.400000, 569.066815, 0.9649014997283011, 2.9015775550077054E-4, 0.9649030655705271, 2.8913489721887404E-4, 0.9931575280856707, 9.540931188561996E-5, 0.9646928431365979, 2.915099429648165E-4, 0.96426007316369, 5.138463454669399E-4, 0.9651261905985147, 2.960576398897397E-4,0.967145,0.967145,0.9948573794,0.9669323751723583,0.9732307474117147,0.960715
89.125094, 98852.200000, 390.477861, 0.9649350551786828, 1.5777580315797467E-4, 0.9649368955655699, 1.5788730917561678E-4, 0.9931031054942572, 1.013692553852079E-4, 0.9647282490319691, 1.659562164268951E-4, 0.9642493057832494, 3.110280140068646E-4, 0.9652078272843653, 3.339339459656336E-4,0.9671025,0.9671025,0.99477310305,0.9668830171964696,0.9733771136413156,0.960475
95.499259, 98874.800000, 532.924160, 0.964870949243625, 3.7250466032266803E-4, 0.9648731318961442, 3.727070795937009E-4, 0.9931454967620498, 1.2768206741520574E-4, 0.9646659338362443, 3.71274285122252E-4, 0.9641297107703652, 3.9459803665531997E-4, 0.9652028303727708, 4.403305196147526E-4,0.9669325,0.9669325,0.9948121035,0.966709704698696,0.9732671812206383,0.96024
102.329299, 99065.800000, 497.489457, 0.9647402332354215, 2.8045273365161726E-4, 0.964742015976672, 2.800383693550059E-4, 0.9931120729778591, 1.460491312440408E-4, 0.9645320986674818, 2.7968426272884165E-4, 0.964059551165634, 4.1430654918986055E-4, 0.9650052282371988, 3.1452699079247907E-4,0.9673025,0.9673025,0.99468895045,0.9670790490453957,0.973733431330309,0.960515
109.647820, 99130.200000, 438.143082, 0.9648689459331546, 1.7974339678184298E-4, 0.9648707520240398, 1.8059320209094643E-4, 0.9931424039546984, 1.0126671138103518E-4, 0.9646613814290568, 1.8286346300034736E-4, 0.9641931685220431, 3.1716136919882634E-4, 0.9651302874907376, 4.426616614581002E-4,0.967165,0.967165,0.9948232492,0.9669549990187642,0.9731791064428891,0.96081
117.489755, 99131.200000, 434.067921, 0.9648439045522726, 4.3519989236580017E-4, 0.9648451712578087, 4.36539687699968E-4, 0.9931457757873332, 1.234232321334819E-4, 0.9646335561050131, 4.354671196088361E-4, 0.9642380373379764, 2.6200588839679276E-4, 0.965029526972595, 6.58734178541255E-4,0.96725,0.96725,0.99488464145,0.9670229530316227,0.9737738661367024,0.960365
125.892541, 99207.800000, 381.868773, 0.9649385609720064, 3.0267810328377933E-4, 0.9649399080576112, 3.02416938388136E-4, 0.9931425751148154, 8.929701448595923E-5, 0.964729406137247, 3.00525724589079E-4, 0.9643170010285603, 4.22875371411588E-4, 0.965142294386441, 3.567005327577146E-4,0.96741,0.96741,0.99486740545,0.9671951280889829,0.9736143479582531,0.96086
134.896288, 99227.600000, 418.205978, 0.9648579277255666, 4.289804161583083E-4, 0.9648590540934597, 4.291063426288291E-4, 0.9931316890559888, 8.503631330353266E-5, 0.9646468911303341, 4.4295589265753245E-4, 0.9642679175854638, 4.5587258354935637E-4, 0.9650262214770573, 4.912048967223586E-4,0.9671,0.9671,0.994795318325,0.9668899165203214,0.9731036857724524,0.960755
144.543977, 99197.600000, 423.157937, 0.964922534488242, 3.8542386698097526E-4, 0.9649246308293273, 3.863183690577466E-4, 0.9930909614994766, 9.684941692629829E-5, 0.964717141573934, 3.8304962224942256E-4, 0.9641997858783717, 3.270796781408239E-4, 0.9652351796619149, 5.559324955828609E-4,0.9669475,0.9669475,0.994844819225,0.9667249732586674,0.9732775877359686,0.96026
154.881662, 99335.200000, 368.417372, 0.9649325510405946, 2.3881863988375827E-4, 0.9649337232192451, 2.3953779277810923E-4, 0.9931371513860444, 1.2858958409070522E-4, 0.9647223089234194, 2.4359413934346903E-4, 0.9643370262931009, 2.396663423644089E-4, 0.9651080096902159, 4.092198727306997E-4,0.96723,0.96723,0.994811689075,0.9670081296720445,0.9735999189093305,0.960505
165.958691, 99349.400000, 317.783322, 0.9650141859422696, 3.769452372438909E-4, 0.9650163159755044, 3.760915332813917E-4, 0.9931193347268146, 1.1685179090843198E-4, 0.9648090347888475, 3.839608496924033E-4, 0.9642972108216789, 6.283930725226605E-4, 0.9653217431031909, 4.7735260712188803E-4,0.9674325,0.9674325,0.994894540925,0.9672188488473626,0.9736059536052444,0.960915
177.827941, 99420.200000, 243.578653, 0.9650026669070639, 2.4690547578876045E-4, 0.9650041507986874, 2.474109424493277E-4, 0.9931362511670185, 1.0344221569940685E-4, 0.964794257426812, 2.527916296011119E-4, 0.9643700706840074, 2.8797832862374685E-4, 0.9652189336818413, 3.961106579016451E-4,0.9671775,0.9671775,0.994838730975,0.9669701551489475,0.9731174900880556,0.9609
190.546072, 99479.600000, 210.556976, 0.9649686106290645, 1.8245941271813413E-4, 0.9649712117419569, 1.8315250289110887E-4, 0.9931074118902181, 1.212348192227037E-4, 0.964766050427081, 1.7962587709391314E-4, 0.9641779170685, 3.1648231377309776E-4, 0.9653551140282722, 4.111018575703195E-4,0.9672325,0.9672325,0.994884173975,0.9670253366776775,0.9731779813354803,0.96095
204.173794, 99528.000000, 312.970925, 0.9649095129701832, 2.7268672557083883E-4, 0.9649109794838321, 2.7306328791863857E-4, 0.9931158918071137, 6.434871775954596E-5, 0.964700724271266, 2.692584355108808E-4, 0.9642737887757367, 3.764471102841054E-4, 0.9651282393101756, 4.442704819122829E-4,0.9671525,0.9671525,0.994780545675,0.9669146994019515,0.9739657577679137,0.959965
218.776162, 99532.600000, 217.515609, 0.9649190286949183, 3.2748688622787E-4, 0.9649203094970531, 3.2739400254351103E-4, 0.9931287605509057, 1.29427497602891E-4, 0.9647093083920748, 3.302428603122703E-4, 0.9643079802129817, 3.8025404590527915E-4, 0.965111019473665, 3.470462512673055E-4,0.96723,0.96723,0.994843232125,0.9670147713832759,0.9734079740615026,0.960705
234.422882, 99528.200000, 229.583449, 0.9648243722751847, 2.222963874944549E-4, 0.9648260203196971, 2.2317001577016376E-4, 0.9931146264814433, 9.02894671008563E-5, 0.9646163362124882, 2.3218316645097194E-4, 0.9641525014884484, 2.1301747228662216E-4, 0.9650807276906749, 4.10908736490596E-4,0.96699,0.96699,0.994865147725,0.9667676757507727,0.9733230625772841,0.9603
251.188643, 99551.800000, 227.211267, 0.9650046702175346, 2.443145742012696E-4, 0.9650063929166082, 2.448146930216001E-4, 0.9931073374616372, 1.423481596899942E-4, 0.9647976454637666, 2.516681986551564E-4, 0.9643356146980567, 2.925123866939278E-4, 0.965260245294137, 4.034044677828073E-4,0.9669125,0.9669125,0.9948964564,0.9666892345948721,0.9732565034284585,0.96021
269.153480, 99623.400000, 208.071718, 0.9648939873140364, 1.2181956203493439E-4, 0.9648962476274054, 1.2145744878360953E-4, 0.9931325483448733, 9.81649847019296E-5, 0.964689136799322, 1.3408927571701549E-4, 0.9641500826506633, 3.636666458454477E-4, 0.965229004459696, 3.2616833442796183E-4,0.9671675,0.9671675,0.994801590025,0.9669456224909706,0.9735245673162203,0.960455
288.403150, 99585.600000, 235.657888, 0.9649425675929473, 2.671782737182103E-4, 0.9649445619478237, 2.6684533728893456E-4, 0.9931134589235695, 9.773079438311219E-5, 0.9647371803665923, 2.717870259874332E-4, 0.9642210126366922, 4.3678678277056526E-4, 0.9652541010911971, 3.868124811509236E-4,0.966965,0.966965,0.99483016955,0.9667478635489748,0.9731442640890023,0.960435
309.029543, 99628.600000, 205.397760, 0.9648313838618318, 2.3365312617581877E-4, 0.9648333618892295, 2.3307333350660865E-4, 0.9931333256625778, 1.1243619434632205E-4, 0.9646244005342683, 2.3667442843162024E-4, 0.9641343752541083, 4.518485846836108E-4, 0.965115153364053, 3.584506303692342E-4,0.9668825,0.9668825,0.994789116975,0.9666701052456781,0.9729097345670571,0.96051
331.131121, 99696.600000, 149.490602, 0.9648559244150959, 3.5385376264674713E-4, 0.9648577639640046, 3.545801360250044E-4, 0.9931416479631932, 7.71947382108895E-5, 0.9646486625141752, 3.5464469245544535E-4, 0.9641706377497534, 3.1725426363892487E-4, 0.9651272735380957, 5.089374464312521E-4,0.967375,0.967375,0.9948625571,0.967152457902288,0.9737949211820163,0.9606
354.813389, 99700.600000, 160.594645, 0.964796325928597, 2.87827335554391E-4, 0.9647979646461879, 2.8892344725294097E-4, 0.993104417272035, 1.0146493906288765E-4, 0.9645875639548798, 2.90947650467036E-4, 0.9641402028316971, 2.771649142643789E-4, 0.965035527133562, 5.220463081032805E-4,0.966955,0.966955,0.9948775975,0.9667247351673581,0.9735083556420865,0.960035
380.189396, 99712.200000, 178.134107, 0.9648388962760963, 2.517693858683038E-4, 0.9648399393347586, 2.5160847711107646E-4, 0.9931033760539814, 1.0981974370803675E-4, 0.9646271764433976, 2.526778970723214E-4, 0.9642676885797842, 3.859539935536087E-4, 0.9649870762666284, 3.4251955452748833E-4,0.9672825,0.9672825,0.99481524375,0.9670779719004314,0.9731615320355416,0.96107
407.380278, 99757.400000, 122.628871, 0.9648919840035658, 2.970165354043407E-4, 0.9648940071192358, 2.972713205900048E-4, 0.9930791962545997, 8.199332892015347E-5, 0.9646860080514916, 2.96505926680521E-4, 0.9641788853003783, 3.455724600371917E-4, 0.9651937727710994, 4.009149743625327E-4,0.9669925,0.9669925,0.994771125675,0.9667620781064731,0.9735583870362577,0.96006
436.515832, 99739.200000, 168.304961, 0.9650422322888573, 2.0266507974728051E-4, 0.9650436126034181, 2.0274571478597937E-4, 0.9931198439202745, 1.2509048303299098E-4, 0.9648334442524222, 2.1414338720118423E-4, 0.9644253117251207, 3.3408017386207117E-4, 0.9652420749312128, 3.565354994957E-4,0.9669575,0.9669575,0.994755901025,0.9667437454237109,0.9730384087444094,0.96053
467.735141, 99747.200000, 149.932518, 0.9649746205604762, 2.8808255844055524E-4, 0.9649761545156557, 2.871446976363547E-4, 0.9931456799229631, 9.713955764260258E-5, 0.9647661243683618, 2.969197065047949E-4, 0.9643391101886649, 4.920719824964565E-4, 0.9651936799435061, 3.016834371961507E-4,0.96721,0.96721,0.99484677185,0.9669923143128936,0.973454869731762,0.960615
501.187234, 99738.200000, 172.459155, 0.9648008333771557, 2.580919778012593E-4, 0.9648029628474676, 2.58590559437251E-4, 0.9931462610456923, 8.929252925923272E-5, 0.9645949249009271, 2.6240597327155575E-4, 0.9640703885817015, 2.9530205491999027E-4, 0.965120149316995, 4.0413807720651973E-4,0.967185,0.967185,0.9948134326,0.9669613281918589,0.9735975102893174,0.960415
537.031796, 99786.400000, 126.501541, 0.9648734533817134, 2.2169529218982198E-4, 0.9648754965709042, 2.214249721545316E-4, 0.9931336820576183, 8.803616128098985E-5, 0.96466732901733, 2.2354071722861343E-4, 0.9641607901117704, 4.0268091155798793E-4, 0.9651746034195783, 3.6499129571902875E-4,0.96747,0.96747,0.9948247952,0.9672542052123494,0.9737135445167305,0.96088
575.439937, 99783.800000, 135.890250, 0.9649996619413581, 1.8336721070592946E-4, 0.9650014087245967, 1.8365988379760284E-4, 0.9931382309979002, 1.1356363055547217E-4, 0.9647922775924538, 1.8799399267238102E-4, 0.964340035808403, 3.899824174418493E-4, 0.9652452244900342, 4.3491329795527584E-4,0.9670725,0.9670725,0.994790420375,0.9668486454785942,0.9734666673424599,0.96032
616.595002, 99828.400000, 106.112393, 0.964801835032391, 3.326377746455504E-4, 0.9648040734452106, 3.330193838121573E-4, 0.9931460708663746, 1.0368341870997292E-4, 0.9645966316580384, 3.344701995277721E-4, 0.964053645965941, 3.44824454233622E-4, 0.9651403191284439, 4.3750113349499004E-4,0.967325,0.967325,0.994797501925,0.9671075811111447,0.973585804333286,0.960715
660.693448, 99799.200000, 119.472842, 0.9649310485577416, 2.312750142447551E-4, 0.9649330292398892, 2.327882913570462E-4, 0.9931213415375068, 1.1942003174857226E-4, 0.9647250664069901, 2.3302757780904499E-4, 0.9642237763062201, 1.85362208408714E-4, 0.9652270544418606, 4.945028673621966E-4,0.9673125,0.9673125,0.994895999,0.9670892830623705,0.9737387663657514,0.96053
707.945784, 99844.800000, 112.734023, 0.964939061799624, 2.4831859563613056E-4, 0.9649401900702248, 2.4863526925597096E-4, 0.9931205738560316, 1.2951838274896587E-4, 0.9647283851810686, 2.5232959609841166E-4, 0.9643562216696371, 3.3177891046504333E-4, 0.9651009851767374, 4.0125852105339887E-4,0.9672975,0.9672975,0.99480989325,0.9670831288768102,0.9734643734643734,0.960785
758.577575, 99855.800000, 87.903128, 0.964959595731947, 1.7278189886140867E-4, 0.9649609246201848, 1.7216974905268157E-4, 0.993124755881788, 8.927963198399976E-5, 0.9647502844035474, 1.8113647562337227E-4, 0.9643436245719329, 3.201500006072543E-4, 0.965157361871045, 1.8667520862134703E-4,0.9670275,0.9670275,0.994849279625,0.9667964865552079,0.9736178929808282,0.96007
812.830516, 99852.200000, 81.869164, 0.9648644384845959, 2.343851847559091E-4, 0.9648662350151991, 2.3434601934470376E-4, 0.9931394123126299, 1.0637441734067484E-4, 0.9646571527986112, 2.4204716063426512E-4, 0.964179692431794, 3.4051954619537057E-4, 0.9651352017902319, 3.354013313173614E-4,0.966925,0.966925,0.994851784025,0.9667076006321278,0.9731037347761768,0.960395
870.963590, 99856.400000, 77.000260, 0.9649676089738293, 3.27348991845531E-4, 0.964969616549911, 3.279682150966325E-4, 0.9931231963390778, 1.1727759062254684E-4, 0.9647620603309403, 3.27050084960333E-4, 0.9642553786515254, 3.1538160168782597E-4, 0.9652693839360944, 4.6881285348900916E-4,0.96697,0.96697,0.994761066925,0.9667594209316017,0.9729624340392776,0.960635
933.254301, 99867.000000, 70.673899, 0.9649160237292126, 2.0589802425084207E-4, 0.9649178989124925, 2.066002242932858E-4, 0.9931249486435914, 1.146450345332269E-4, 0.9647089780634206, 2.044365184829969E-4, 0.9642348754450534, 3.268826255921893E-4, 0.965183766608963, 4.339783085427308E-4,0.967075,0.967075,0.99485706825,0.9668560844377111,0.9733276583670284,0.96047


==> exe_results/exe.256gram.64stride.exact.lasso.csv <==
Reading in dataset /data1/kilograms/exe_tests/exe.train.256gram.64stride.exact.jsat
Using alpha: 0.5
Reading in evaluation sets
Reading.../data1/kilograms/exe_tests/exe.test.256gram.64stride.exact.jsat
N = 1996695     D = 100000
Sparsity: 0.005567400784796726
Priors: [0.49682199835227714, 0.5031780016477229]
Number of Nans? (should be zero): 0
Lambdas: [5.008276176381477E-4, 4.673995281187133E-4, 4.3620261980727187E-4, 4.0708797095405206E-4, 3.799165996955891E-4, 3.545588006100774E-4, 3.3089352555477707E-4, 3.088078058298754E-4, 2.881962129104124E-4, 2.6896035517204824E-4, 2.510084082082008E-4, 2.3425467649650935E-4, 2.1861918432217601E-4, 2.0402729400540093E-4, 1.9040934961051195E-4, 1.7770034443596853E-4, 1.6583961069797465E-4, 1.54770529926383E-4, 1.4444026269042664E-4, 1.3479949636408764E-4, 1.2580220972705316E-4, 1.1740545327753725E-4, 1.0956914420828206E-4, 1.0225587506702462E-4, 9.543073518806072E-5, 8.90611440424766E-5, 8.311669571154134E-5, 7.756901374083108E-5, 7.239161568221126E-5, 6.755978667706657E-5, 6.305046147729965E-5, 5.884211434092493E-5, 5.491465627665631E-5, 5.124933914697818E-5, 4.782866617192083E-5, 4.463630840632876E-5, 4.165702679190729E-5, 3.887659941196283E-5, 3.6281753601576094E-5, 3.386010258912769E-5, 3.160008636673069E-5, 2.9490916507307795E-5, 2.752252466489003E-5, 2.5685514512299846E-5, 2.3971116886787367E-5, 2.2371147929501696E-5, 2.0877970018973166E-5, 1.948445531211728E-5, 1.81839517187203E-5, 1.69702511469805E-5, 1.5837559868524657E-5, 1.478047086143044E-5, 1.3793937999234571E-5, 1.2873251962712706E-5, 1.2014017759444943E-5, 1.1212133743853427E-5, 1.0463772037562282E-5, 9.765360256614298E-6, 9.113564458317304E-6, 8.505273226315212E-6, 7.937582817912159E-6, 7.407783302748824E-6, 6.91334562666248E-6, 6.451909538978854E-6, 6.021272325605138E-6, 5.619378294140887E-6, 5.244308960812244E-6, 4.894273892386226E-6, 4.5676021593478764E-6, 4.26273435954103E-6, 3.978215174196768E-6, 3.712686420814992E-6, 3.46488056973618E-6, 3.233614693454214E-6, 3.0177848197864894E-6, 2.8163606619456095E-6, 2.6283807003562015E-6, 2.4529475927392333E-6, 2.2892238905535162E-6, 2.1364280413462895E-6, 1.9938306579297173E-6, 1.8607510365738035E-6, 1.7365539075949619E-6, 1.6206464028288162E-6, 1.512475225511166E-6, 1.4115240090571937E-6, 1.3173108521308372E-6, 1.2293860182376524E-6, 1.1473297888599795E-6, 1.0707504598860798E-6, 9.992824717690394E-7, 9.325846644895042E-7, 8.703386489921481E-7, 8.122472873217646E-7, 7.580332742037263E-7, 7.074378132978519E-7, 6.602193818066404E-7, 6.161525775405775E-7, 5.750270429368951E-7, 5.366464608954336E-7, 5.008276176381474E-7, 4.6739952811871167E-7, 4.36202619807272E-7, 4.0708797095405103E-7, 3.799165996955885E-7, 3.545588006100775E-7, 3.308935255547778E-7, 3.088078058298749E-7, 2.881962129104135E-7, 2.6896035517204855E-7, 2.510084082082004E-7, 2.3425467649650982E-7, 2.186191843221755E-7, 2.0402729400540027E-7, 1.90409349610512E-7, 1.7770034443596827E-7, 1.6583961069797378E-7, 1.5477052992638277E-7, 1.4444026269042644E-7, 1.3479949636408744E-7, 1.2580220972705297E-7, 1.1740545327753739E-7, 1.0956914420828188E-7, 1.0225587506702483E-7, 9.543073518806076E-8, 8.90611440424764E-8, 8.311669571154135E-8, 7.756901374083082E-8, 7.239161568221128E-8, 6.75597866770666E-8, 6.305046147729956E-8, 5.884211434092484E-8, 5.4914656276656474E-8, 5.12493391469781E-8, 4.7828666171920924E-8, 4.4636308406328735E-8, 4.1657026791907225E-8, 3.887659941196288E-8, 3.628175360157611E-8, 3.386010258912763E-8, 3.16000863667307E-8, 2.94909165073078E-8, 2.7522524664889965E-8, 2.568551451229982E-8, 2.3971116886787354E-8, 2.2371147929501673E-8, 2.087797001897313E-8, 1.948445531211731E-8, 1.818395171872027E-8, 1.697025114698052E-8, 1.583755986852464E-8, 1.4780470861430444E-8, 1.379393799923456E-8, 1.2873251962712711E-8, 1.2014017759444946E-8, 1.121213374385342E-8, 1.0463772037562272E-8, 9.765360256614282E-9, 9.113564458317282E-9, 8.505273226315213E-9, 7.937582817912168E-9, 7.407783302748832E-9, 6.913345626662488E-9, 6.451909538978833E-9, 6.021272325605128E-9, 5.619378294140883E-9, 5.244308960812242E-9, 4.894273892386223E-9, 4.567602159347874E-9, 4.262734359541023E-9, 3.978215174196769E-9, 3.7126864208149848E-9, 3.464880569736173E-9, 3.2336146934542115E-9, 3.017784819786487E-9, 2.816360661945611E-9, 2.6283807003562007E-9, 2.4529475927392335E-9, 2.289223890553515E-9, 2.1364280413462875E-9, 1.993830657929715E-9, 1.8607510365738015E-9, 1.7365539075949591E-9, 1.6206464028288163E-9, 1.5124752255111656E-9, 1.411524009057194E-9, 1.3173108521308375E-9, 1.2293860182376531E-9, 1.1473297888599775E-9, 1.0707504598860778E-9, 9.992824717690382E-10, 9.325846644895027E-10, 8.703386489921474E-10, 8.122472873217643E-10, 7.580332742037257E-10, 7.074378132978519E-10, 6.60219381806639E-10, 6.161525775405765E-10, 5.750270429368946E-10, 5.366464608954329E-10]
C, Average NNZ, Stnd Dev NNZ, Accuracy, Accuracy Dev, WeightedAccuracy, WeightedAccuracy Dev, AUC, AUC Dev, F1 Score, F1 Score Dev, Precision, Precision Dev, Recall, Recall Dev, exe.test.256gram.64stride.exact.jsat Accuracy, exe.test.256gram.64stride.exact.jsat WeightedAccuracy, exe.test.256gram.64stride.exact.jsat AUC, exe.test.256gram.64stride.exact.jsat F1 Score, exe.test.256gram.64stride.exact.jsat Precision, exe.test.256gram.64stride.exact.jsat Recall
0.001000, 3733.800000, 226.347874, 0.8581591079258475, 6.129373023301724E-4, 0.8585671366974641, 6.355405758851628E-4, 0.9413182190919775, 2.3053818043709614E-4, 0.8660332066703591, 5.05290439390065E-4, 0.8158463915940513, 8.156497103165644E-4, 0.9227996275224927, 1.5303252716286704E-4,0.9077175,0.9077175,0.9682127686,0.9079056028062682,0.9060587500062246,0.90976
0.001072, 4552.800000, 121.343150, 0.8595849641532632, 5.154521149735708E-4, 0.8599843760767296, 4.993875427856113E-4, 0.9427243470926877, 3.0622484608755957E-4, 0.8672055017738991, 5.9543274671143E-4, 0.8178974579704533, 5.4366094099812E-4, 0.9228406883410564, 9.590180291420955E-4,0.910095,0.910095,0.9689851293,0.9104505114694662,0.9068644959025339,0.914065
0.001148, 4484.000000, 209.809437, 0.8612952904674975, 3.7250062016387945E-4, 0.8616925047769881, 3.8068263165509994E-4, 0.9439789181167271, 2.3514674328742934E-4, 0.8687830032197604, 3.7116037369381286E-4, 0.8196094055613822, 7.206884414654901E-4, 0.9242348452500879, 8.152746276280493E-4,0.910865,0.910865,0.9695820456,0.9112086226304202,0.9077093297874452,0.914735
0.001230, 4496.400000, 300.299584, 0.8629625456066149, 6.465248099024932E-4, 0.863357204460719, 6.340237078506672E-4, 0.9450387608847807, 1.719670948726046E-4, 0.8703103733144614, 7.673458838566078E-4, 0.8213275316400124, 9.943216100911693E-4, 0.92551073033351, 0.0020295113299557905,0.9122625,0.9122625,0.96994993845,0.9125172933830219,0.909874978251684,0.915175
0.001318, 4797.000000, 65.796656, 0.8650079255970491, 5.513873250765137E-4, 0.8654025900088754, 5.43499727455726E-4, 0.946062888229903, 3.6987508528210286E-4, 0.8722433476365798, 5.912964722158472E-4, 0.8231686913884436, 6.83589120800765E-4, 0.9275411668781597, 9.871307988145608E-4,0.912745,0.912745,0.970892444425,0.9130532263127215,0.9098392397898897,0.91629
0.001413, 4815.200000, 138.226481, 0.8670427882075129, 4.8355678078133965E-4, 0.8674312651882754, 4.156440988493595E-4, 0.9470822479241352, 2.5699815144151355E-4, 0.8740377001686206, 5.604685059651929E-4, 0.8256271648839493, 9.389628670807643E-4, 0.928480000229869, 6.989863712694602E-4,0.91353,0.91353,0.9713322475,0.9138092580040669,0.9108675780939512,0.91677
0.001514, 4825.400000, 143.630916, 0.8686734829305427, 3.6387254790362216E-4, 0.8690596508993176, 3.1267471443162533E-4, 0.9481477314763398, 1.9851537513646385E-4, 0.8755441322640193, 4.5717056118008663E-4, 0.827277469037335, 6.626616850365915E-4, 0.9297924020781929, 5.898053108188471E-4,0.915125,0.915125,0.9718024661,0.9153712696054481,0.9127229524169335,0.918035
0.001622, 4929.400000, 123.629446, 0.8698764708681095, 5.778422216257494E-4, 0.8702582831337239, 5.510938933299296E-4, 0.9490169401930817, 3.045897079654285E-4, 0.8766016974327971, 6.024773066110421E-4, 0.8287710009806994, 9.088411832313558E-4, 0.9302925323013564, 8.546793216101911E-4,0.9161325,0.9161325,0.972114555525,0.9163602093300988,0.9138789292303408,0.918855
0.001738, 5037.000000, 152.855487, 0.8714831258654927, 5.315699493283237E-4, 0.8718571512839393, 5.221534409467322E-4, 0.9498960823043359, 2.2488544074659756E-4, 0.8779840715279551, 5.672362341928067E-4, 0.8309361558757213, 9.178800078365249E-4, 0.9306816979285534, 0.0012780034010038445,0.9157075,0.9157075,0.97236937205,0.9159916582160841,0.9129141358708338,0.91909
0.001862, 5166.000000, 155.079335, 0.8725378688282387, 4.6203512500388524E-4, 0.8729105311209769, 4.070633147052537E-4, 0.9507654816222295, 2.1132461609381814E-4, 0.8789597154903058, 5.643445409122886E-4, 0.8320152311664462, 7.253983297993801E-4, 0.9315190746604692, 7.868665184041492E-4,0.917285,0.917285,0.9727832325,0.9175056723265266,0.9150644054309445,0.91996
0.001995, 5280.600000, 124.499960, 0.8734989570264864, 5.743084433349124E-4, 0.8738685670233565, 5.110834318243244E-4, 0.9513775337001201, 1.9634478241261358E-4, 0.8798149918411473, 6.807583680720176E-4, 0.8331795121467129, 8.767096530187485E-4, 0.931981689370091, 9.930785066789053E-4,0.9182,0.9182,0.973317084,0.9183278169664475,0.9168951182797843,0.919765
0.002138, 5279.200000, 94.359737, 0.8747650492438754, 5.236473085041304E-4, 0.8751328196442225, 4.683540757123243E-4, 0.9521328870020189, 2.5911009734132495E-4, 0.8809874458414159, 5.830433262276377E-4, 0.8344826894921219, 9.763878068654618E-4, 0.9329826675686018, 7.984463254157228E-4,0.9178025,0.9178025,0.973343861625,0.9180301711994934,0.9154944284499604,0.92058
0.002291, 5529.400000, 208.815325, 0.8761082689143811, 5.678055671143926E-4, 0.8764709968091957, 5.274458267434328E-4, 0.9527532158053938, 2.1137561876673176E-4, 0.8821789564421927, 6.514848124431551E-4, 0.83614923411038, 6.858052739155792E-4, 0.9335721601119268, 8.540844070836575E-4,0.9179025,0.9179025,0.973965417425,0.9179740676259963,0.9171745304443746,0.918775
0.002455, 5563.800000, 154.104380, 0.8772671840215956, 5.983684989459207E-4, 0.8776267933058494, 5.523017277319215E-4, 0.9534821666346607, 2.625218409659103E-4, 0.8832180677658854, 6.291583992731844E-4, 0.837541364410795, 0.0010240656598974132, 0.9341653155491605, 6.823245175994138E-4,0.91811,0.91811,0.974116109875,0.9181194162671292,0.918013856812933,0.918225
0.002630, 5623.400000, 107.160814, 0.8779888766186122, 3.2566660021712113E-4, 0.878341231160193, 2.880873428625562E-4, 0.9540418488607527, 2.1603907507726226E-4, 0.8837836054726141, 4.405981616911189E-4, 0.8388615392537261, 6.278460776738603E-4, 0.9337902092978105, 9.444344467990513E-4,0.9186375,0.9186375,0.9743292504,0.9187376558391782,0.9176080960432533,0.91987
0.002818, 5772.800000, 179.249993, 0.8787125725260994, 5.307813528170325E-4, 0.8790605731872798, 4.907818593909706E-4, 0.9545020380813817, 2.506047443625006E-4, 0.8843964595951286, 6.33092194685318E-4, 0.8399412536585273, 7.028480080069956E-4, 0.9338213062671923, 0.0010693665130353195,0.91854,0.91854,0.97462098215,0.9185351121067264,0.9185902308276993,0.91848
0.003020, 5874.400000, 107.659835, 0.8796871830700231, 3.689729996667319E-4, 0.8800307055377509, 3.057819954081082E-4, 0.9551158084680328, 2.3212825915248876E-4, 0.8852444980955287, 4.8145021939610276E-4, 0.841281604014714, 7.48204958829257E-4, 0.934056375221642, 7.827744943701258E-4,0.918735,0.918735,0.974936397125,0.9187484065129253,0.9185968630351984,0.9189
0.003236, 5970.400000, 160.440145, 0.8805205602257731, 3.759691276611271E-4, 0.880859858395351, 3.591158563901912E-4, 0.9555236789110733, 2.097730804444927E-4, 0.8859708631092367, 4.55038578696784E-4, 0.8424284569955146, 4.260972069099356E-4, 0.9342600195498614, 7.125006869175981E-4,0.919645,0.919645,0.97515276055,0.9197300861087248,0.9187572346625155,0.920705
0.003467, 6063.400000, 72.604683, 0.8814045209709045, 2.9090885913586134E-4, 0.8817402834605087, 2.4873547518899534E-4, 0.9561446044687564, 1.8398480320734297E-4, 0.8867459017892412, 3.755861143791796E-4, 0.8436272020868995, 6.697733133683298E-4, 0.9345104039085019, 6.114182286327389E-4,0.9198025,0.9198025,0.975214478975,0.9198664065407838,0.9191339812998268,0.9206
0.003715, 6262.000000, 86.918352, 0.881874297276249, 2.6438006375801117E-4, 0.8822079259639676, 2.0612135917604484E-4, 0.95658069517842, 3.117035003425993E-4, 0.8871625297350796, 3.927244516426618E-4, 0.844238853338303, 6.064523747342494E-4, 0.934685476949209, 7.349218503589914E-4,0.9196275,0.9196275,0.975608132575,0.9196678668968843,0.9192061977712399,0.92013
0.003981, 6503.800000, 116.477294, 0.8822143592286252, 4.326078109530511E-4, 0.8825471457321076, 4.185852562547095E-4, 0.9569022002750698, 1.9312499936528264E-4, 0.8874723486747881, 4.6426204164450984E-4, 0.8446367436053223, 6.393795073991922E-4, 0.9348852739724183, 5.705828713527132E-4,0.9198575,0.9198575,0.975538263625,0.9199273633754549,0.9191261249120285,0.92073
0.004266, 6576.800000, 157.634260, 0.8825874758037656, 5.231158251558389E-4, 0.8829163886042781, 4.8376920879199335E-4, 0.9573655363512772, 2.347649657269655E-4, 0.8877693372741324, 6.239292418037383E-4, 0.8453211554778772, 5.285834241231368E-4, 0.9347061641451837, 8.157371985666147E-4,0.9201075,0.9201075,0.976079140125,0.9201795379669848,0.919350572217148,0.92101
0.004571, 6835.200000, 99.644167, 0.8830782868690511, 3.233989394190247E-4, 0.8834039363364358, 2.879228973262217E-4, 0.957799885733922, 1.4979107484321735E-4, 0.8881753140142141, 3.854444817245061E-4, 0.8461432509484315, 6.696379012946611E-4, 0.9346020238965623, 4.4959643883784017E-4,0.91992,0.91992,0.97609796235,0.9198935648764092,0.920197330237957,0.91959
0.004898, 6905.000000, 188.380466, 0.8836106666266005, 2.1837117923029594E-4, 0.8839365985550499, 1.5658688570139483E-4, 0.9581643576778115, 2.5092134227043E-4, 0.8886997392555391, 3.730984762085852E-4, 0.846536267219486, 3.8692217721193745E-4, 0.9352837834776292, 6.619212213961424E-4,0.92046,0.92046,0.97627945005,0.9205200073944172,0.9198260626454055,0.921215
0.005248, 7077.400000, 198.392137, 0.8842001407325606, 3.0941501499120663E-4, 0.8845228088910538, 2.5109143797151E-4, 0.9585336531366518, 1.9330157768882234E-4, 0.8892070327526674, 4.225760736117871E-4, 0.8474109368733005, 7.747720186937531E-4, 0.935341255848855, 8.98520720475998E-4,0.92028,0.92028,0.976536831375,0.9203134683432959,0.9199272611006755,0.9207
0.005623, 7366.000000, 109.465976, 0.8844355297128506, 2.7793270594722434E-4, 0.8847569008014782, 2.4322881672145586E-4, 0.9588867306917708, 2.4487944593193947E-4, 0.8894031352530195, 3.7818524979378495E-4, 0.8478003066975651, 6.131226650568694E-4, 0.935300512092963, 7.729073191195361E-4,0.9208425,0.9208425,0.9767085929,0.9208771162616355,0.920474584738354,0.92128
0.006026, 7524.400000, 216.321612, 0.8848296810479317, 2.229836191791494E-4, 0.8851511515109758, 1.9007630398076335E-4, 0.9591731209125378, 1.5477808505657252E-4, 0.8897930319871996, 3.681036902761608E-4, 0.8480826403105131, 3.4318973061233066E-4, 0.9358190058948266, 8.257988166167483E-4,0.921065,0.921065,0.9769389868,0.9210807838432313,0.9208966413434626,0.921265
0.006457, 7608.200000, 198.195257, 0.8853585550121575, 4.656118700419922E-4, 0.8856753009126679, 4.1100608780444547E-4, 0.9596108392541792, 3.069078986568264E-4, 0.8902130560023223, 5.843697612936321E-4, 0.8490849276787558, 6.410087361536168E-4, 0.935528789323398, 8.111746876823269E-4,0.9208425,0.9208425,0.976959229075,0.9208767208182461,0.9204787858502396,0.921275
0.006918, 8002.200000, 202.782050, 0.8854702395708909, 4.46330986502726E-4, 0.8857874549179521, 4.2223464375092394E-4, 0.9598381226888263, 2.4001386242919283E-4, 0.8903287728270428, 5.326782706303074E-4, 0.8491348549970326, 4.3540031076196674E-4, 0.9357235582215988, 7.796443621841646E-4,0.9213625,0.9213625,0.977066347525,0.9213748834558557,0.9212298126090281,0.92152
0.007413, 8325.800000, 244.561158, 0.8858253263517964, 4.2257090953233295E-4, 0.8861411757705184, 3.9887155117011207E-4, 0.9600399318459104, 2.673210401550653E-4, 0.8906455419151313, 4.973127272413894E-4, 0.8496015126166385, 4.728228788712625E-4, 0.935856679330947, 6.451422868792267E-4,0.92154,0.92154,0.977164209825,0.9215443150626715,0.921493635700073,0.921595
0.007943, 8467.000000, 105.975469, 0.8864503592186088, 5.138266809464722E-4, 0.8867643358463088, 4.726945904580849E-4, 0.9604716601279975, 2.3107245860512723E-4, 0.8912076772199772, 5.711820147448985E-4, 0.8503972426600201, 8.186841652986029E-4, 0.9361330258361171, 5.66718912071794E-4,0.921765,0.921765,0.977344828675,0.9217868996680929,0.9215289437914768,0.922045
0.008511, 8760.000000, 97.108187, 0.8867839104119557, 3.15682735651583E-4, 0.8870935613243006, 2.8687965096865493E-4, 0.9606975962423805, 2.488419354608162E-4, 0.8914540603510414, 3.5082098167324183E-4, 0.8511559254543444, 7.573646439313989E-4, 0.9357584129284152, 4.5570687666545177E-4,0.922025,0.922025,0.9779637846,0.9219766255078149,0.922548960711282,0.921405
0.009120, 8850.200000, 397.987638, 0.8875561865983539, 2.861755477125021E-4, 0.8878619144973051, 2.718761476697562E-4, 0.9612724608488712, 1.8896243260201745E-4, 0.8921416807983995, 3.647217152681023E-4, 0.8521907027431983, 3.41614348561354E-4, 0.936022884394456, 5.436102205184474E-4,0.92253,0.92253,0.978075159125,0.9224175053828051,0.9237589008123558,0.92108
0.009772, 9230.600000, 408.962883, 0.8876443322590581, 5.559885865679837E-4, 0.8879490565586788, 5.374855674028703E-4, 0.9613724015055874, 3.7403280709613244E-4, 0.8922069246242419, 5.770921766617049E-4, 0.8523925515351788, 7.436261066538118E-4, 0.9359231600908695, 5.16365354940248E-4,0.9226075,0.9226075,0.978175732825,0.9224821148207225,0.9239790722988869,0.92099
0.010471, 9525.800000, 309.555423, 0.8882428212621356, 6.090195625795388E-4, 0.888545075957649, 5.610393579250633E-4, 0.9615558038651736, 3.746920637479539E-4, 0.8927314712776517, 6.511764906793269E-4, 0.8532526218707407, 9.990655703390442E-4, 0.9360413089512502, 3.434231019397761E-4,0.9226925,0.9226925,0.978257143475,0.9226191816746367,0.9234950230687152,0.921745
0.011220, 9267.800000, 75.827172, 0.8891277836625022, 5.629124188962186E-4, 0.8894241283274165, 5.286512389121478E-4, 0.9621943647454213, 1.9484911105303128E-4, 0.8934906756876847, 6.139210417936684E-4, 0.8546383704063907, 8.227178323488555E-4, 0.9360441606771458, 6.318069459623915E-4,0.9230775,0.9230775,0.978351251175,0.9229887445280686,0.9240549466520329,0.921925
0.012023, 9668.800000, 243.867505, 0.889313590708646, 4.095490091688004E-4, 0.8896105172140505, 3.619394825069653E-4, 0.9624036515918064, 1.9427105661433072E-4, 0.893680285581301, 5.255877282158862E-4, 0.8547367300495117, 5.864706982216507E-4, 0.9363424026783737, 7.84192072477436E-4,0.9234225,0.9234225,0.978410381375,0.9233249309746653,0.9245028597781354,0.92215
0.012882, 9892.800000, 147.259499, 0.8897948860491963, 4.4969579240818595E-4, 0.8900905930721233, 4.140512247225272E-4, 0.9626406485777583, 2.349316640383953E-4, 0.894116130526968, 5.073732242593687E-4, 0.8553506300815392, 7.487606935580302E-4, 0.9365626762908569, 5.166527967679465E-4,0.92396,0.92396,0.97846975545,0.9239204386280866,0.9244013774325298,0.92344
0.013804, 10378.200000, 170.985847, 0.8900938801369263, 4.6492990645734586E-4, 0.8903880755965119, 4.417912330046539E-4, 0.9627727477046768, 2.0074337724899203E-4, 0.8943834383068514, 4.91436958517064E-4, 0.855755053914487, 7.404887699139204E-4, 0.9366643372754997, 3.697505405716416E-4,0.923835,0.923835,0.978749046325,0.9237805030596877,0.9244419519913476,0.92312
0.014791, 10632.600000, 86.675487, 0.8904980480243603, 5.943108439702741E-4, 0.8907907866602752, 5.469876108303534E-4, 0.9629620128163922, 2.225144340588603E-4, 0.894751961566406, 6.949350752534844E-4, 0.8562511282906791, 7.026354994259048E-4, 0.9368784035998632, 8.410476425056184E-4,0.9237125,0.9237125,0.97876640745,0.9235835472359607,0.9251473723817886,0.922025
0.015849, 10967.800000, 166.020963, 0.8908115661130017, 3.813512093482241E-4, 0.8911015956589926, 3.3855817730973393E-4, 0.9631675814233251, 1.621229281050713E-4, 0.8950105357809788, 4.992584669571075E-4, 0.8568190910342228, 4.6572596499262916E-4, 0.9367657297747621, 7.274453160251953E-4,0.92428,0.92428,0.9787492754,0.9242542464437908,0.92456870672057,0.92394
0.016982, 11211.000000, 152.319401, 0.891186185170995, 2.3348774754690366E-4, 0.8914767932706272, 2.1575566004714014E-4, 0.9633459196502979, 1.917366740977864E-4, 0.8953725049216233, 2.8342410663360446E-4, 0.8571556415173781, 5.533421069827695E-4, 0.9371566048103037, 3.4207599492107625E-4,0.924745,0.924745,0.9789863447,0.9246243990384615,0.9261085473515249,0.923145
0.018197, 11796.400000, 280.251744, 0.8913785029761682, 4.932463029861472E-4, 0.8916683841126047, 4.518186287841093E-4, 0.9635381309159434, 1.6469366499273865E-4, 0.8955442332033641, 5.48755541031937E-4, 0.8574175584267076, 8.262106409989459E-4, 0.9372198664367494, 4.3640700020838977E-4,0.9240625,0.9240625,0.97892061045,0.9239097488207577,0.9257719744775272,0.922055
0.019498, 12204.600000, 189.780505, 0.8918352577634542, 3.334534198723326E-4, 0.8921233712680529, 3.352361233173679E-4, 0.9636984386314627, 1.3662485348152085E-4, 0.8959650500593733, 3.496401581181076E-4, 0.857961131584345, 4.1786667452136067E-4, 0.9374918710744018, 3.013966279360494E-4,0.924895,0.924895,0.979247382525,0.9247784065301217,0.9262162704383589,0.923345
0.020893, 12866.600000, 111.126235, 0.8920020333601275, 3.1585669596352877E-4, 0.8922886657236088, 2.836503404573694E-4, 0.9638049945647001, 1.9273538725654105E-4, 0.8961019131653153, 4.0990725037600735E-4, 0.8582681546910319, 4.0261939480830085E-4, 0.9374250929559041, 4.858746426637715E-4,0.92496,0.92496,0.979204525325,0.9248216718762523,0.9265296290348483,0.92312
0.022387, 13004.600000, 74.034046, 0.8922018635795652, 3.9377601295348744E-4, 0.892486181319353, 3.8667072953300365E-4, 0.9639777770129342, 2.0614269067114737E-4, 0.8962567004806603, 4.2765742345428917E-4, 0.8587016998976738, 4.5319159410768436E-4, 0.9372468984745378, 4.4997317328152373E-4,0.9248925,0.9248925,0.97918102705,0.9247606430269046,0.9263869863872874,0.92314
0.023988, 13464.200000, 233.040254, 0.89232807213921, 4.3486894051407324E-4, 0.8926147882622166, 4.1728591032259E-4, 0.9641599005603634, 1.9532540861578137E-4, 0.8964164133732944, 4.8193849379148535E-4, 0.8585637014390158, 5.232625906227826E-4, 0.9377608540921456, 4.7538241501983826E-4,0.9249625,0.9249625,0.97945571515,0.9248209754863531,0.926568530517398,0.92308
0.025704, 14118.600000, 255.311261, 0.8927016895419682, 3.1128199154459735E-4, 0.892985765387091, 2.759850309105714E-4, 0.9642568632250725, 2.4852969301343607E-4, 0.8967330219705414, 4.1798475076968984E-4, 0.8591922596668695, 4.09152756641952E-4, 0.937704402782189, 5.990066502356097E-4,0.92491,0.92491,0.97946572965,0.9247647960563888,0.9265565081213484,0.92298
0.027542, 14872.200000, 171.220793, 0.8928213873425836, 4.038844822379393E-4, 0.8931040951343625, 3.89709643780169E-4, 0.9643896739881468, 2.0086380144605044E-4, 0.8968290996268994, 4.5547683252487083E-4, 0.8594314065095319, 5.030946362059589E-4, 0.9376297773845416, 6.051039780543665E-4,0.92527,0.92527,0.979383371425,0.9251041055938904,0.9271623291179927,0.923055
0.029512, 15233.400000, 388.081229, 0.8929866604564042, 3.686125289275191E-4, 0.893268794274354, 3.547480436102326E-4, 0.9645296189018462, 1.7042966191413485E-4, 0.8969773966038506, 4.2308257889628147E-4, 0.8596561127295768, 4.229855714261244E-4, 0.9376863549813891, 4.791773912734102E-4,0.925035,0.925035,0.979525180025,0.9248569108787827,0.9270592608966501,0.922665
0.031623, 16004.400000, 242.861771, 0.893049263908609, 3.7641652000987324E-4, 0.8933303180549685, 3.538338928539171E-4, 0.9646238152667939, 1.7936588543271254E-4, 0.897020185624761, 4.414764409883937E-4, 0.8598306990679412, 5.338012082749099E-4, 0.9375724062635367, 5.593191662958291E-4,0.92533,0.92533,0.979694334875,0.9251387294537543,0.9275145996039763,0.922775
0.033884, 16877.000000, 199.797898, 0.893272132198458, 2.7192034128955953E-4, 0.89355312726687, 2.6145121598674054E-4, 0.9647234534712255, 1.8777399010032428E-4, 0.8972328290876321, 3.4165493757320337E-4, 0.8600499348553982, 3.3026373464280527E-4, 0.9377762174564375, 4.94320099111041E-4,0.925265,0.925265,0.9795774614,0.9251302344219595,0.9268014853472502,0.923465
0.036308, 17563.600000, 261.483154, 0.8933978399304852, 3.8163458814446244E-4, 0.893678994056884, 3.483503490715461E-4, 0.9648726303045316, 1.5140829605473117E-4, 0.8973532809729612, 4.432559092682531E-4, 0.8601695751154896, 6.231626008622668E-4, 0.9378971774297714, 3.116571636724955E-4,0.9251375,0.9251375,0.9797530748,0.9249936753725269,0.9267741789763744,0.92322
0.038905, 18210.600000, 207.096692, 0.8936587711192747, 2.2756760460521677E-4, 0.8939370559703624, 2.0171916204481428E-4, 0.9649288831986025, 1.6854085554195709E-4, 0.897565390084598, 3.393079341530315E-4, 0.8606742678716577, 2.8402856480264424E-4, 0.9377608553317417, 5.758028381085214E-4,0.9253625,0.9253625,0.979677346925,0.9252187330142199,0.9270043316552143,0.92344
0.041687, 18846.600000, 259.409792, 0.893652761187863, 3.4491209361486023E-4, 0.8939320439456552, 3.316343985886395E-4, 0.9649923908820522, 2.1930360641118893E-4, 0.8975720325166202, 3.8123903970763704E-4, 0.8605861159856888, 5.45451014166184E-4, 0.9378800571096354, 3.787298213061799E-4,0.925525,0.925525,0.979792857225,0.9253540607992302,0.9274828715517068,0.923235
0.044668, 19968.000000, 356.986274, 0.8938345616130656, 4.32521991255978E-4, 0.8941124632638517, 4.219146331906827E-4, 0.9650088206599433, 1.594134380672013E-4, 0.8977273520380175, 4.7538123516217487E-4, 0.8608871170800505, 5.059597916968759E-4, 0.9378617802890833, 6.091705809218329E-4,0.9256725,0.9256725,0.979804436125,0.9254994725249391,0.9276589759432564,0.92335
0.047863, 20758.800000, 310.904101, 0.8939502527927401, 3.344216180042979E-4, 0.89422691790074, 3.3886372775902856E-4, 0.965206669827831, 1.689287109221045E-4, 0.89781966149481, 3.590051072601987E-4, 0.8611246828314876, 3.559033194232903E-4, 0.9377812793200289, 4.597615879409491E-4,0.9256225,0.9256225,0.9797147054,0.9254273059733853,0.9278623594517298,0.923005
0.051286, 21397.600000, 248.750156, 0.8941901492215887, 3.2117462452655056E-4, 0.894466397817, 2.860489524538952E-4, 0.9653031350077359, 2.1960887615392381E-4, 0.8980429812535735, 4.0316904919963833E-4, 0.8613980557923723, 5.081580019167209E-4, 0.9379443775777405, 3.6300396718033553E-4,0.925225,0.925225,0.979843542625,0.9250511185951408,0.9272072416010287,0.922905
0.054954, 22541.800000, 429.714975, 0.8940554265924441, 3.580038283135494E-4, 0.8943306242741732, 3.321899668936176E-4, 0.9653068035315633, 1.8355397795084472E-4, 0.8978957899761812, 4.282593277592667E-4, 0.8613916012234609, 5.018646346458367E-4, 0.9376309842292052, 4.5961187667948255E-4,0.92561,0.92561,0.979903127925,0.9253824163699282,0.928222155146393,0.92256
0.058884, 23240.600000, 471.155431, 0.8942968255041457, 4.2189071661993284E-4, 0.8945729923457545, 4.1711963063537907E-4, 0.9653679939950637, 1.6483800137999255E-4, 0.8981472295779163, 4.500390048315209E-4, 0.861487755470405, 4.4045180454714984E-4, 0.9380653682770944, 4.6509441526588395E-4,0.925365,0.925365,0.979929717875,0.9251843201331215,0.9274294844096989,0.92295
0.063096, 24318.800000, 338.799882, 0.8943759562677325, 4.1330994484587547E-4, 0.8946516381375105, 4.0406890175436426E-4, 0.9654361569439243, 1.8385262927546182E-4, 0.8982168297902167, 4.3258139514597895E-4, 0.8616067170923479, 5.912973363581609E-4, 0.9380763711147282, 4.062099118890806E-4,0.9257525,0.9257525,0.9799190048,0.9255427166040319,0.9281652109637809,0.922935
0.067608, 25308.400000, 336.962075, 0.8945457368301117, 4.0034582184833074E-4, 0.8948209096005335, 3.7303067504197956E-4, 0.9654897725114496, 1.6601742536402752E-4, 0.89836713488199, 4.5362607449544827E-4, 0.8618534683029605, 6.379462414467452E-4, 0.9381118364539823, 4.2188547204377195E-4,0.9256,0.9256,0.97994898835,0.92539895017071,0.9279064155799761,0.922905
0.072444, 25808.600000, 331.693594, 0.8946489073193453, 4.731599233579846E-4, 0.894923080632077, 4.4670871760126094E-4, 0.9655649920790188, 2.2167469024056348E-4, 0.898450508081009, 5.306002483591737E-4, 0.8620580572444059, 6.550035702447287E-4, 0.9380513406730577, 5.908516029259692E-4,0.925315,0.925315,0.97992891685,0.9251022905050343,0.9277445892670367,0.922475
0.077625, 27156.800000, 425.257287, 0.8946318791803455, 4.534069623294497E-4, 0.8949058369948719, 4.466346780500594E-4, 0.9656197360414215, 1.8834852099707623E-4, 0.8984362527952159, 4.878375301607543E-4, 0.8620283947177063, 4.759325753839698E-4, 0.9380552309181086, 6.052854086154942E-4,0.925555,0.925555,0.979876543775,0.9253523315802403,0.9278783796012348,0.92284
0.083176, 28309.400000, 368.388165, 0.8946804594592563, 3.5237556377236515E-4, 0.894953738370336, 3.3544623872909215E-4, 0.9655839968269614, 1.7645785973670152E-4, 0.8984719334089576, 4.096936106695982E-4, 0.8621493951246866, 4.390093989608763E-4, 0.9379896860072853, 4.236838410390693E-4,0.9258475,0.9258475,0.97990679455,0.9256532691656953,0.9280842401548088,0.923235
0.089125, 29030.200000, 328.823600, 0.8946569205612274, 5.330453056351823E-4, 0.8949317263713269, 5.090408283588274E-4, 0.9656883869476649, 1.7333650593812607E-4, 0.8984677322756808, 5.832463992140184E-4, 0.8620002882324187, 6.621300072947125E-4, 0.9381571939738814, 5.99837475442553E-4,0.9259725,0.9259725,0.9800378744,0.9257648271038229,0.9283692258184543,0.923175
0.095499, 30183.600000, 316.228145, 0.8948883029205762, 4.8776444786599815E-4, 0.8951605120487187, 4.6212894953408137E-4, 0.9657805275957612, 1.7383198074135387E-4, 0.8986529862192507, 5.405823169434406E-4, 0.8624736000096039, 6.532671138743713E-4, 0.9380008052630396, 5.467361547061812E-4,0.926055,0.926055,0.980068331175,0.9258351010746865,0.9285965777057954,0.92309
0.102329, 31107.000000, 358.225627, 0.8947831291208722, 4.1089052739496854E-4, 0.8950552492952333, 3.9109862864477137E-4, 0.9657830146962849, 2.0088180021933543E-4, 0.8985515912022588, 4.7364437554983484E-4, 0.8623762024291344, 4.7239447418176965E-4, 0.9378949625594146, 5.525666712212688E-4,0.926285,0.926285,0.980183495625,0.9260565146302073,0.9289358233885412,0.923195
0.109648, 32084.000000, 351.323782, 0.8949103393357524, 4.7406607927967124E-4, 0.8951822404938831, 4.767400691267082E-4, 0.9658169803545184, 1.488567880586613E-4, 0.8986733692917944, 4.815653702428112E-4, 0.862501683837914, 5.073091608534763E-4, 0.9380119630740097, 5.863635370601634E-4,0.9261525,0.9261525,0.98014687355,0.9259676040912178,0.9282918176290571,0.923655
0.117490, 32863.000000, 395.573508, 0.8949023260938702, 3.8448624602676213E-4, 0.8951738479710878, 3.573774167775685E-4, 0.9657877977939286, 1.4888897840208116E-4, 0.8986581354538039, 4.651574288843119E-4, 0.8625436553806743, 4.7244980330166E-4, 0.937929122857625, 5.825029699970554E-4,0.92611,0.92611,0.9801557455,0.92586275227885,0.9289712381585173,0.922775
0.125893, 34164.000000, 358.707680, 0.8950345445849266, 4.558587889272503E-4, 0.8953060491212556, 4.446297877223813E-4, 0.9658359805070734, 2.124702181225447E-4, 0.8987844467660915, 4.8584634009922126E-4, 0.8626755259424728, 5.395768266666743E-4, 0.9380482675960122, 4.389175669743745E-4,0.92564,0.92564,0.980127041625,0.9254098895091357,0.9282825030437801,0.922555
0.134896, 35134.800000, 295.650063, 0.8949328765785461, 4.8215057379348325E-4, 0.8952064879229035, 4.603454897323979E-4, 0.9658719478215275, 2.10918509061343E-4, 0.8987175924169787, 5.430943592385296E-4, 0.8623658830151578, 5.395764563290007E-4, 0.9382689728275212, 6.223301248807966E-4,0.9264975,0.9264975,0.9801392618,0.9262239753887538,0.9296836039230897,0.92279
0.144544, 36163.000000, 245.494603, 0.8951287001770426, 4.933429133619753E-4, 0.8954007026468135, 4.893653034037278E-4, 0.9658608087600555, 1.8044738097363936E-4, 0.8988850353480599, 5.286546674311336E-4, 0.8626947119939322, 4.0716326419433177E-4, 0.9382447490073249, 6.806432908420369E-4,0.9258175,0.9258175,0.980134568375,0.9255690868272861,0.9286789318702338,0.92248
0.154882, 37431.400000, 153.073316, 0.8949704386498689, 4.8123410122752336E-4, 0.8952424844616788, 4.7973790372409376E-4, 0.9659292397055111, 1.7779380405437504E-4, 0.8987321196493092, 4.863080577643255E-4, 0.8625518348886466, 5.518411412090677E-4, 0.9380805638002336, 4.5141233462234095E-4,0.9265375,0.9265375,0.980244852075,0.9262985229607,0.9293216509061262,0.923295
0.165959, 38257.400000, 200.054593, 0.8950816223809845, 4.819564896291709E-4, 0.8953542335287332, 4.631802153185933E-4, 0.9659265260878745, 1.463509174263338E-4, 0.8988419352326643, 5.179237246424309E-4, 0.8626357074545832, 6.784385026753145E-4, 0.9382208778514262, 5.422550408715307E-4,0.9262375,0.9262375,0.9801473365,0.9259774959545404,0.9292530023414487,0.922725
0.177828, 39620.400000, 359.242870, 0.8951317051427484, 3.433026282123962E-4, 0.8954019817300576, 3.4681210896949586E-4, 0.9659276794579073, 1.5167912143388492E-4, 0.8988609449267912, 3.607477253336301E-4, 0.862884675748699, 3.704320269200712E-4, 0.9379676625083239, 3.620770033071545E-4,0.9261325,0.9261325,0.98015577025,0.9259308467302231,0.928465494618196,0.92341
0.190546, 40424.400000, 417.368231, 0.8950400536887206, 5.628166088323065E-4, 0.8953126245738996, 5.670569688808609E-4, 0.9659946117315587, 1.45532321992398E-4, 0.8988016708126338, 5.239061028797598E-4, 0.8626014592124409, 7.948132828819738E-4, 0.9381737764263681, 4.5263858001943905E-4,0.9255575,0.9255575,0.980129003925,0.9253381809064126,0.9280724254998114,0.92262
0.204174, 41630.600000, 178.944237, 0.8950851281743081, 3.7568614900430474E-4, 0.8953568536455851, 3.721563177530092E-4, 0.966020911204096, 2.093347995647535E-4, 0.8988386278518627, 3.9399603429761686E-4, 0.8626858722237032, 4.6955306482643425E-4, 0.9381540769633074, 3.1717272259211294E-4,0.9254375,0.9254375,0.980048154225,0.925240696132569,0.9276892840806849,0.922805
0.218776, 42787.200000, 292.531981, 0.8952378805976877, 3.067609019564419E-4, 0.8955084186002631, 2.891114420480938E-4, 0.9659680391881877, 1.668015025615438E-4, 0.8989627314238626, 3.7198910205503557E-4, 0.8629861110505461, 4.371590413246278E-4, 0.938069610786416, 4.5230289755784496E-4,0.9264775,0.9264775,0.980133564625,0.9262275959813869,0.9293865941755393,0.92309
0.234423, 43535.400000, 494.120471, 0.8952298673558055, 4.193946139625317E-4, 0.8955010611240782, 4.092729442697033E-4, 0.9660229111411525, 1.7692440969248712E-4, 0.8989659446421175, 4.59554390378221E-4, 0.8629033544841981, 4.959175046074523E-4, 0.9381744172820408, 5.510841242866343E-4,0.925895,0.925895,0.980159358825,0.9256440486642418,0.9287893279637554,0.92252
0.251189, 44989.200000, 285.047645, 0.8952524045985992, 5.168031425921313E-4, 0.8955232245046811, 5.211894336737219E-4, 0.9660173278142908, 1.7910994666190365E-4, 0.8989830097972353, 5.308040970463173E-4, 0.8629568852555238, 4.4085029932586445E-4, 0.9381482850864419, 7.077030095595651E-4,0.9263425,0.9263425,0.980184456025,0.9261225298325765,0.9288965791287115,0.923365
0.269153, 45988.000000, 532.112770, 0.8953255254307744, 4.6622881935109035E-4, 0.8955960141210253, 4.442201886529603E-4, 0.9660708721945228, 1.891866908711976E-4, 0.899052893671674, 5.278740814951363E-4, 0.8630273561458834, 5.439670712074886E-4, 0.9382172485070065, 6.321026974677809E-4,0.926075,0.926075,0.9802585091,0.9258343324086661,0.9288582903040734,0.92283
0.288403, 47081.800000, 423.189508, 0.895226361562482, 4.345250373536334E-4, 0.8954963305333574, 4.3125100347175664E-4, 0.9660846147891113, 2.3010609520509093E-4, 0.8989464777531166, 4.543825702372343E-4, 0.8630116645172471, 4.897939273369724E-4, 0.938003952095819, 4.7765490345866166E-4,0.9259825,0.9259825,0.980290901475,0.9257610824283425,0.9285387335455995,0.923
0.309030, 48120.800000, 317.388343, 0.8952849583937457, 4.981142960720201E-4, 0.8955564866264213, 5.111996670088227E-4, 0.9660771489726038, 2.051810097533947E-4, 0.8990273638259885, 4.847888412079908E-4, 0.862898704184496, 4.198224357937191E-4, 0.9383135871664934, 5.738560417198182E-4,0.9260875,0.9260875,0.9802733318,0.9258619349370459,0.9286961158650388,0.923045
0.331131, 49561.000000, 387.494000, 0.8952248590796291, 5.368171230426434E-4, 0.8954958744314334, 5.11104564936587E-4, 0.9660348165301705, 1.4619200637463602E-4, 0.898960448407429, 5.741468274036041E-4, 0.8629028712172848, 7.334014655943231E-4, 0.9381629870175121, 4.126490354033126E-4,0.926365,0.926365,0.98025765055,0.9261526889808198,0.9288307769675634,0.92349
0.354813, 50714.600000, 219.771336, 0.8952614194957167, 4.1222220365382206E-4, 0.8955304210844914, 4.027027351050881E-4, 0.9660499930015529, 2.0806215430048346E-4, 0.8989695693086308, 4.6898822641198485E-4, 0.863116842131532, 3.508102508393353E-4, 0.9379300099073966, 6.433273400886343E-4,0.926535,0.926535,0.98039638845,0.9263132027402482,0.9291182921185537,0.923525
0.380189, 51969.400000, 323.431971, 0.8953390477764506, 3.894571579633E-4, 0.8956087335550167, 3.99489933476297E-4, 0.9660283246635032, 1.925594933770304E-4, 0.8990498379029903, 3.9414180282116093E-4, 0.8631533883041277, 3.6594861358038295E-4, 0.9380616005281727, 4.923623674539543E-4,0.925895,0.925895,0.9801482408,0.9256667970669957,0.9285261505644659,0.922825
0.407380, 53241.200000, 204.190499, 0.8952433897014818, 4.886101548004595E-4, 0.8955141451260236, 4.950525492006414E-4, 0.966063031095883, 1.9549146692226095E-4, 0.8989711632614978, 4.7397352575912844E-4, 0.8629716271849256, 5.833549731212459E-4, 0.9381051301096655, 4.975455284472675E-4,0.9261975,0.9261975,0.980254095025,0.9259328952683462,0.9292645955350983,0.922625
0.436516, 54523.800000, 411.222762, 0.8952649252890401, 4.048391341112335E-4, 0.8955344367019628, 4.151571827335219E-4, 0.9660979165276036, 1.7492754624757656E-4, 0.8989793485776886, 4.185989662145853E-4, 0.8630774965932473, 3.317772018338432E-4, 0.9379978525067283, 6.382347723395845E-4,0.9263475,0.9263475,0.980240485,0.926115317384882,0.9290440418027301,0.923205
0.467735, 55612.800000, 258.130510, 0.8953540726049798, 4.643063692643805E-4, 0.8956244994773714, 4.368438357583947E-4, 0.9661028927210463, 1.830852131505731E-4, 0.899074248103384, 5.300745459529057E-4, 0.8630962970816507, 5.830368576433133E-4, 0.9381822562377776, 5.631519950468829E-4,0.9259925,0.9259925,0.980220798,0.9257938129341311,0.9282859713767223,0.923315
0.501187, 56530.000000, 86.355081, 0.8954211835057432, 4.1707425335942814E-4, 0.8956910769093277, 3.9523432543963016E-4, 0.9661058990248691, 1.6135178885444632E-4, 0.8991290815776749, 4.828473148442488E-4, 0.8632272907426832, 5.724050261152117E-4, 0.9381471649741904, 6.799334842416665E-4,0.92614,0.92614,0.98024962655,0.9258783505775388,0.9291699397748101,0.92261
0.537032, 58125.600000, 191.169663, 0.8953640891573326, 4.447095439605434E-4, 0.8956340502761566, 4.386738772475595E-4, 0.966110946704519, 1.7810259152462735E-4, 0.8990779034584971, 4.6433071734400044E-4, 0.8631489599987926, 5.458159261223132E-4, 0.9381279960100141, 4.6886638965450345E-4,0.9261875,0.9261875,0.98018552855,0.9259447840296572,0.9289995923277081,0.92291
0.575440, 59283.200000, 422.930443, 0.8953866264001261, 4.809129232152784E-4, 0.895656949128815, 4.7321161877144507E-4, 0.9661251144846075, 1.6900265414437492E-4, 0.8991036890643198, 4.983428231135283E-4, 0.8631417888575399, 5.844377169896587E-4, 0.9381925869661984, 4.5656168596607666E-4,0.925985,0.925985,0.98016909615,0.9257466467360226,0.9287374947160772,0.922775
0.616595, 60471.400000, 296.179405, 0.8952458938395699, 4.715062612560014E-4, 0.895514785017561, 4.7046567159491254E-4, 0.966043827447098, 1.7056197058920797E-4, 0.8989477981558014, 4.440026824698737E-4, 0.8631524971728546, 7.391037028863318E-4, 0.9378407717113539, 2.4106251537679967E-4,0.9261575,0.9261575,0.9802500259,0.9259328914934539,0.9287579167651808,0.923125
0.660693, 61480.400000, 187.223503, 0.8954196810228904, 5.945711911840864E-4, 0.8956893154745771, 5.873963059063336E-4, 0.9661200899748031, 1.7707088481687828E-4, 0.8991279190185744, 6.37702994677007E-4, 0.8632234344439421, 4.8707690096932825E-4, 0.9381489913407706, 8.873419593779469E-4,0.9262475,0.9262475,0.980312447,0.9260335520493026,0.9287276896848268,0.923355
0.707946, 62746.800000, 317.307674, 0.8954291967476256, 3.4618891705292057E-4, 0.8956987266925347, 3.5151158833816724E-4, 0.966086630181193, 1.49613734108326E-4, 0.8991342594522493, 3.5415468862617423E-4, 0.8632544231608932, 4.147703284171887E-4, 0.9381260793042268, 3.488988048330026E-4,0.9258725,0.9258725,0.980121506125,0.9256473974959188,0.9284668668789521,0.922845
0.758578, 64289.000000, 389.428812, 0.8953856247448909, 4.963643875097695E-4, 0.8956563953463761, 4.784476784103303E-4, 0.9662085625107985, 2.274620123437836E-4, 0.8991102110130585, 5.333494003307517E-4, 0.8630882740397195, 6.236407586710365E-4, 0.9382700386457679, 4.91939901717492E-4,0.9264425,0.9264425,0.980293402825,0.9262161680956333,0.9290748743541628,0.923375
0.812831, 65191.800000, 301.806163, 0.8953926363315379, 6.508204307229176E-4, 0.8956621152737595, 6.160260363087382E-4, 0.9661402711894367, 1.6668724511162053E-4, 0.8990960631211896, 6.77863247326127E-4, 0.8632393594615204, 0.001013725593216499, 0.9380611564417167, 4.508044121718308E-4,0.9263775,0.9263775,0.980193860425,0.926126514834149,0.9292945565114956,0.92298
0.870964, 66473.400000, 248.974376, 0.8954312000580961, 5.763078910418769E-4, 0.8957009566142426, 5.652558249065552E-4, 0.9661662638309931, 1.1657789054186537E-4, 0.8991369983466578, 5.833417929605155E-4, 0.8632501819296167, 7.392156380492402E-4, 0.9381371557606399, 4.763805835775968E-4,0.926615,0.926615,0.980219002025,0.9263879066921452,0.9292635561413924,0.92353
0.933254, 67596.400000, 285.988531, 0.8953120030850981, 4.0981350217456585E-4, 0.8955827136085928, 4.0589949261557847E-4, 0.9661673569363465, 1.4000184582900919E-4, 0.8990384344986515, 4.253253734596136E-4, 0.8630266687762538, 5.313816633254553E-4, 0.9381865419706863, 4.1193893805578505E-4,0.925935,0.925935,0.980151382775,0.9257169793343463,0.928450001508857,0.923
1.000000, 68727.400000, 162.068627, 0.8953695982611265, 4.3607104095417517E-4, 0.8956388537909128, 4.249757506221832E-4, 0.9661909578257439, 2.0094816062193118E-4, 0.8990736360037992, 4.7181373292957767E-4, 0.8632196393624552, 4.922314128946216E-4, 0.9380351154081712, 4.493348151976503E-4,0.92647,0.92647,0.980396168675,0.9262309884024239,0.929251550044287,0.92323
1.071519, 69959.200000, 314.405725, 0.8954327025409489, 5.657654329280404E-4, 0.8957005005868849, 5.800045467393457E-4, 0.9661782147327607, 1.7881816864981592E-4, 0.899117245564485, 5.284241878348189E-4, 0.8634000276310678, 5.728700020676273E-4, 0.9379171732456422, 5.372655181041846E-4,0.92618,0.92618,0.980267633225,0.9259333580824144,0.929037389010812,0.92285
1.148154, 71165.800000, 347.985287, 0.8953936379867731, 6.333253852799854E-4, 0.8956634273452962, 6.258366120027733E-4, 0.9662023535544317, 1.6637406411015065E-4, 0.8991062840239368, 6.444797022161409E-4, 0.8631767802319468, 7.07323169925047E-4, 0.9381570082913285, 6.972018625893917E-4,0.9262825,0.9262825,0.98033444215,0.9260756967616909,0.9286809700273028,0.923485
1.230269, 72494.600000, 267.152840, 0.8953791139858616, 5.282898170086337E-4, 0.8956491267122331, 5.075150278474885E-4, 0.9661746162481839, 2.3234650954489044E-4, 0.8990943054860431, 5.80974348313929E-4, 0.8631477844795844, 5.718046742319602E-4, 0.9381650050646865, 6.078712570368674E-4,0.9260625,0.9260625,0.9802435934,0.925818256609888,0.9288867190449107,0.92277
1.318257, 73507.800000, 263.398861, 0.8955368746854176, 3.351296526428448E-4, 0.8958068464169481, 3.3749174518077444E-4, 0.9662061973396062, 2.0236384011428527E-4, 0.899251683381926, 3.6166992460767244E-4, 0.8632599190389868, 4.624720674263212E-4, 0.938375592907083, 6.115738143557073E-4,0.9262725,0.9262725,0.980302950475,0.9260189298821712,0.9292147672293573,0.922845
1.412538, 74354.000000, 318.361430, 0.8953986462629496, 4.073566948396228E-4, 0.8956683897135049, 4.10137408541081E-4, 0.9661874045834253, 9.587337080967915E-5, 0.899107658420084, 4.348516702076504E-4, 0.8632055369529793, 4.1213564352408856E-4, 0.9381260706062362, 6.565122438033464E-4,0.92646,0.92646,0.9801500643,0.926239086062758,0.9290298890353216,0.923465
1.513561, 75467.400000, 172.736331, 0.8953911338486849, 5.062512614367427E-4, 0.8956613528263772, 5.139684693406178E-4, 0.9661475875046828, 1.2516373242699483E-4, 0.8991088938503669, 4.724745090691601E-4, 0.8631419707118188, 6.329937433791553E-4, 0.9382037218948864, 3.0010227810669567E-4,0.92636,0.92636,0.980270326975,0.9261361926637712,0.9289594945368935,0.92333
1.621810, 76419.200000, 359.329041, 0.8953665932954207, 4.6462229138678724E-4, 0.8956356340114271, 4.500966647085419E-4, 0.9661199209075818, 1.7586440992732719E-4, 0.8990692521885653, 4.983220171608173E-4, 0.863227126815682, 5.788629287879945E-4, 0.9380168106680893, 4.6547845414978903E-4,0.9260225,0.9260225,0.98026983695,0.9258160832516477,0.928406582632349,0.92324
1.737801, 77720.800000, 184.106925, 0.8954286959200077, 4.1216195989114267E-4, 0.8956982135471581, 4.03940609700748E-4, 0.9662757743565384, 1.4499850212812415E-4, 0.899135370599749, 4.378208647112093E-4, 0.8632422310149892, 5.359879655374485E-4, 0.9381429697512497, 4.3815002147251067E-4,0.92612,0.92612,0.98034728,0.9258273890498014,0.9295088246263015,0.922175
1.862087, 78664.200000, 279.335211, 0.895461750542772, 4.170225297838412E-4, 0.8957299444404352, 4.253958566926553E-4, 0.9662068042795815, 1.8148814408757634E-4, 0.8991495764815042, 4.2375653638290376E-4, 0.8633958022705894, 4.6522084300395627E-4, 0.9379927570965512, 6.501056158094681E-4,0.9264675,0.9264675,0.980138866475,0.9262689792265675,0.9287764612437979,0.923775
1.995262, 79626.400000, 231.749520, 0.8954357075066547, 5.462204265070154E-4, 0.895705243808211, 5.40110239770418E-4, 0.9662111243961924, 2.0147727059738134E-4, 0.8991397551453902, 5.684096368840119E-4, 0.8632646138327715, 5.524812351542708E-4, 0.9381259968530926, 6.226982823680773E-4,0.926375,0.926375,0.980338931575,0.92610787998615,0.9294801414224846,0.92276
2.137962, 80411.400000, 164.918889, 0.8954887952341244, 4.099377304608854E-4, 0.8957570996249054, 4.046798080534314E-4, 0.9661836933269109, 1.4012257529398396E-4, 0.8991746668524787, 4.2952720177904076E-4, 0.8634272841932447, 5.010466976844059E-4, 0.9380099410757209, 3.698143706801888E-4,0.926065,0.926065,0.980309340225,0.925817601701675,0.9289259359930738,0.92273
2.290868, 81386.800000, 256.215066, 0.895547392065388, 4.645132280347485E-4, 0.8958156897149234, 4.3140085391950056E-4, 0.9661655173562252, 1.755536951259124E-4, 0.8992275841396788, 5.332140721414864E-4, 0.863504484938533, 6.255500982802525E-4, 0.9380340417784454, 4.6886070148073963E-4,0.9260975,0.9260975,0.980304605575,0.9258567196972167,0.9288830957066144,0.92285
2.454709, 82149.400000, 209.548658, 0.8954662579913307, 3.713852070256648E-4, 0.8957353421249173, 3.5867922755588086E-4, 0.9662109300257139, 1.0864120436425321E-4, 0.8991620970065812, 4.082428245077295E-4, 0.8633426057165968, 5.290309964045963E-4, 0.9380826423198728, 3.9718916395470126E-4,0.92657,0.92657,0.98018498485,0.9262699185685741,0.9300707761175973,0.9225
2.630268, 83005.400000, 212.526328, 0.8953695982611265, 4.371768998058156E-4, 0.8956384576665954, 4.384164906802273E-4, 0.9661663462829019, 1.5807801057695015E-4, 0.899069554244041, 4.4534453363436876E-4, 0.8632488362361149, 4.70478361643848E-4, 0.937991775841982, 4.3961297032707393E-4,0.9264175,0.9264175,0.98035714575,0.9261744293084982,0.9292440722155393,0.923125
2.818383, 83641.400000, 143.280983, 0.895465757163713, 6.000546086286178E-4, 0.895734679715285, 5.912190645405044E-4, 0.9661664366519369, 1.5792611072600746E-4, 0.8991626890340421, 5.988589979597432E-4, 0.8633353138878984, 7.434393458043601E-4, 0.9380924920103073, 4.4548768534869365E-4,0.92658,0.92658,0.980320824475,0.9263014193652005,0.9298295111039458,0.9228
3.019952, 84447.200000, 153.045614, 0.8954787786817716, 4.4690439794927003E-4, 0.8957483125032828, 4.3662443275946063E-4, 0.9662083198047607, 1.8754983992822966E-4, 0.8991840503798315, 4.927048058336622E-4, 0.863284999232563, 4.3331899632156727E-4, 0.9381983555906517, 5.904469482870941E-4,0.9262425,0.9262425,0.98025106175,0.9260081307541638,0.9289599613551851,0.923075
3.235937, 85253.200000, 217.205341, 0.8956054880690341, 4.99210840578017E-4, 0.8958751199524826, 4.876271936427925E-4, 0.9662362234315612, 1.592753689141013E-4, 0.89930091866392, 5.159609635054194E-4, 0.86344057456168, 7.006877796077442E-4, 0.9382693636569943, 5.344859648704244E-4,0.92575,0.92575,0.980302705725,0.9255471158908024,0.928083052636871,0.923025
3.467369, 85900.800000, 176.492946, 0.8953350411555094, 5.567356225253002E-4, 0.8956035075982518, 5.437247942908363E-4, 0.9661428117757531, 2.1009907343439991E-4, 0.8990278493362014, 5.975686780563228E-4, 0.8632727400265914, 5.430379400790873E-4, 0.9378727690242814, 6.721688858781827E-4,0.9259275,0.9259275,0.9800963025,0.9256678951237196,0.9289235308630786,0.922435
3.715352, 86606.400000, 162.974354, 0.8953806164687146, 3.5713118075898965E-4, 0.895650357631343, 3.565832548143232E-4, 0.9661514623943382, 2.0219666436904502E-4, 0.8990890339525194, 3.597684017454077E-4, 0.863198348794277, 5.265531974880441E-4, 0.938093889148394, 2.119393139545866E-4,0.9262075,0.9262075,0.98030339535,0.9259414446398687,0.9292919627523758,0.922615
3.981072, 87249.000000, 281.668600, 0.8954392132999782, 4.7096280427409216E-4, 0.8957095846151137, 4.739466410477992E-4, 0.9661834270327866, 1.60329013183821E-4, 0.899157533530292, 4.739889700961918E-4, 0.8631693942797618, 5.058596763928268E-4, 0.9382772248451546, 5.099603328519029E-4,0.9260075,0.9260075,0.98048125255,0.9257727563419313,0.9287191486149898,0.922845
4.265795, 87982.000000, 212.111292, 0.8953941388143909, 3.589624083887572E-4, 0.8956637504843078, 3.509071248719072E-4, 0.9662358412016102, 1.2956954438017164E-4, 0.8991002094665973, 3.771665307928359E-4, 0.8632234503104375, 5.965366755684154E-4, 0.9380887732308727, 3.9826469404711563E-4,0.9262325,0.9262325,0.980277966775,0.9260225890965615,0.9286651748673723,0.923395
4.570882, 88432.200000, 134.876833, 0.8953941388143909, 5.71530556423647E-4, 0.8956643153391685, 5.733777975513589E-4, 0.9662152593140751, 1.687473270490368E-4, 0.8991108704796449, 5.453717605254664E-4, 0.8631508467312333, 7.254749186675749E-4, 0.9381976219481502, 4.178000010146234E-4,0.9262075,0.9262075,0.98037427575,0.925965963957411,0.9290067691688266,0.922945
4.897788, 88921.400000, 188.819067, 0.8954417174380664, 4.647977108917204E-4, 0.8957132129252783, 4.523209184402885E-4, 0.9661934687551479, 1.5734308614180246E-4, 0.8991743809747215, 4.7799491821103854E-4, 0.8630717663249252, 6.852659632063778E-4, 0.9384294678791516, 3.776658611474068E-4,0.9262125,0.9262125,0.980244898025,0.925979891810013,0.928908187961337,0.92307
5.248075, 89492.000000, 171.742831, 0.8953305337069507, 4.912493492858897E-4, 0.8955997618563426, 4.810417372117595E-4, 0.9661650255414646, 2.1005485806197238E-4, 0.8990360472194625, 5.376871633666289E-4, 0.8631821097855064, 4.8343297472945546E-4, 0.9379977619904585, 7.198067237615019E-4,0.92618,0.92618,0.980163126725,0.9259871966472661,0.9284120266588929,0.923575
5.623413, 89946.800000, 196.243115, 0.8953395486040682, 5.92805176070874E-4, 0.8956115339231727, 5.679401765540158E-4, 0.9661587756968906, 1.949840796487457E-4, 0.8990803486370549, 6.141223941217704E-4, 0.8629454007097213, 8.52766823821351E-4, 0.9383740249886312, 3.874949612490606E-4,0.9262375,0.9262375,0.98036318055,0.9259819526916679,0.9292011338290899,0.922785
6.025596, 90492.200000, 124.745180, 0.895465757163713, 4.4560319328456694E-4, 0.8957348365026985, 4.401378921658742E-4, 0.9661958120996136, 1.6328856513559277E-4, 0.899161230852617, 4.607581002397163E-4, 0.8633452152154453, 5.699513121194919E-4, 0.9380776798627564, 4.552846297730147E-4,0.9266025,0.9266025,0.980348460225,0.9263519123818793,0.9295254204864101,0.9232
6.456542, 90742.800000, 166.253301, 0.8954907985445949, 4.0482426403246855E-4, 0.8957607082001606, 3.9695286655173093E-4, 0.9662395437186966, 1.0575769223054255E-4, 0.8991972586914114, 4.03933551543879E-4, 0.8632870456475802, 6.677209969623174E-4, 0.9382249123878355, 1.9507358301522462E-4,0.9261675,0.9261675,0.980257268025,0.9259522060390586,0.928660158823559,0.92326
6.918310, 91202.000000, 237.108414, 0.8952689319099812, 5.664411279375585E-4, 0.8955398715508996, 5.515617413341666E-4, 0.9661939589694688, 1.8445990724798325E-4, 0.8990003240110532, 5.657858165425622E-4, 0.8629634730165148, 8.210532804611263E-4, 0.938178349447982, 3.1832426441878606E-4,0.926555,0.926555,0.980291177575,0.9263306769111946,0.929168636999326,0.92351
7.413102, 91705.000000, 115.594117, 0.8954251901266843, 5.94989533301548E-4, 0.8956944250775287, 5.766220639251876E-4, 0.9661836030572957, 2.2450627242571238E-4, 0.8991260265461853, 6.310357956650867E-4, 0.8632788284062425, 6.84105248983403E-4, 0.9380793804481844, 6.357418685396973E-4,0.926075,0.926075,0.98034841145,0.9258454917971121,0.9287288314667793,0.92298
7.943282, 91948.800000, 134.838273, 0.8956099955175928, 4.470991117732237E-4, 0.8958787000436198, 4.3868754324515903E-4, 0.9661718801247918, 2.069873002313589E-4, 0.899298162010943, 4.7192413576649926E-4, 0.8634937048471997, 5.400216440310218E-4, 0.9382003885360625, 4.619488888879165E-4,0.92623,0.92623,0.980165698325,0.9260247185940986,0.9286087787219066,0.923455
8.511380, 92555.400000, 168.715856, 0.8954116677810081, 4.466596227851259E-4, 0.8956815785697732, 4.26033242207238E-4, 0.9661492478861463, 1.3176986411759403E-4, 0.89912217626816, 5.090340028438637E-4, 0.86320253594911, 5.182991412267835E-4, 0.9381611422090765, 6.197231694088651E-4,0.9261875,0.9261875,0.980292325325,0.9259600121372918,0.9288226149689844,0.923115
9.120108, 92813.800000, 97.172836, 0.8955118333045358, 4.954585131048866E-4, 0.8957805886358227, 5.062896078781292E-4, 0.966152122446543, 1.4730296880301075E-4, 0.8992055500030206, 4.6545330732380345E-4, 0.8633903038734372, 5.773083446121895E-4, 0.9381209094014478, 4.384405752289731E-4,0.9263975,0.9263975,0.980252428175,0.9261839871829266,0.9288785624839697,0.923505
9.772372, 93195.400000, 131.158835, 0.895501816752183, 3.997200567640563E-4, 0.8957706945664355, 3.828264701185497E-4, 0.9661571487799012, 1.631616289486842E-4, 0.8991941663739114, 4.619643456211739E-4, 0.8633899110734505, 4.6460681179024993E-4, 0.9380966253465164, 6.049187460662261E-4,0.9261775,0.9261775,0.980232980475,0.9259462672193925,0.9288557038706724,0.923055
10.471285, 93455.200000, 187.605330, 0.8952408855633935, 4.803106577967216E-4, 0.895511104024217, 4.758457556000482E-4, 0.9661788318809578, 1.9467183007372833E-4, 0.8989630203832777, 5.076932170036395E-4, 0.863007098971944, 4.7044937264466177E-4, 0.9380453395083912, 5.834446177449133E-4,0.926485,0.926485,0.980368084,0.926252695992376,0.9291888900070444,0.923335
11.220185, 93682.200000, 131.598480, 0.8955158399254769, 5.337624229773238E-4, 0.8957862772465225, 5.208045356121283E-4, 0.9662182688904709, 2.1413984417353133E-4, 0.8992271643242973, 5.447712982311262E-4, 0.8632695518208484, 7.290680063546745E-4, 0.9383106513890176, 4.3415572913208905E-4,0.926405,0.926405,0.9803321378,0.9261561462127369,0.929298471699253,0.923035
12.022644, 94065.000000, 184.670517, 0.8954767753713011, 5.300767643997879E-4, 0.895746955625335, 5.157459930411519E-4, 0.9662081164994115, 1.8094595328853753E-4, 0.8991877214181233, 5.416903335738531E-4, 0.8632455817659872, 7.302684668988492E-4, 0.9382530378193993, 3.7520954665995097E-4,0.9260775,0.9260775,0.98024334265,0.9257923571322808,0.9293772642759608,0.922235
12.882496, 94328.200000, 199.730218, 0.8955288614435354, 4.013801383224624E-4, 0.895798528023113, 4.021185755493313E-4, 0.9661723373697584, 1.821794184754083E-4, 0.8992333531793097, 4.2853104603775033E-4, 0.8633254264632221, 3.9536566419786983E-4, 0.9382580212112943, 5.624544668092387E-4,0.925955,0.925955,0.98023714425,0.9257273543410554,0.9285822089408071,0.92289
13.803843, 94452.000000, 235.758351, 0.8953325370174212, 4.2602565038227713E-4, 0.8956009035408348, 4.3836067930897495E-4, 0.9661427333898288, 1.3461548843284157E-4, 0.8990251262584769, 4.342293908248588E-4, 0.8632745004376657, 3.488932754627089E-4, 0.9378649346298928, 6.716165745119611E-4,0.9257825,0.9257825,0.98027534495,0.9255362110179418,0.9286178067919286,0.922475
14.791084, 94856.800000, 120.418271, 0.8955749375843581, 5.75204388975105E-4, 0.895844321214929, 5.747775207309192E-4, 0.9661850706950565, 2.1105202115364325E-4, 0.8992774889879721, 5.989875901330522E-4, 0.8633694653278944, 4.5625443991619826E-4, 0.9383020805270895, 7.901642693171067E-4,0.9261375,0.9261375,0.9803492729,0.9259221185597124,0.9286299833531989,0.92323
15.848932, 94925.200000, 145.582142, 0.895384122262038, 6.282051521531428E-4, 0.895652663671432, 6.156936357789476E-4, 0.9661360080804681, 1.722733779401412E-4, 0.8990747531917176, 6.241814761159881E-4, 0.8633233711985714, 8.340326758215302E-4, 0.9379152445311865, 3.857523558345175E-4,0.9262075,0.9262075,0.98024509325,0.9259808162497649,0.9288341089171174,0.923145
16.982437, 95207.400000, 202.220276, 0.895322019637451, 4.598923059001584E-4, 0.8955915593931424, 4.5429610799811054E-4, 0.9662426321396442, 1.2255287961366134E-4, 0.8990307904969249, 4.572442201433979E-4, 0.8631559868449405, 6.504835864110893E-4, 0.9380171377619337, 2.57326067863549E-4,0.92582,0.92582,0.980127835575,0.9255519871537535,0.9289081385979049,0.92222
18.197009, 95453.200000, 122.489836, 0.8952644244614225, 5.80095897894058E-4, 0.895534556951542, 5.748828966371096E-4, 0.9661648663324056, 1.7061091614950822E-4, 0.8989836708124276, 5.885652839760449E-4, 0.8630436432902735, 6.899093889475542E-4, 0.9380473936205119, 6.766921736987885E-4,0.9263075,0.9263075,0.980328318325,0.926065549510774,0.929116064643089,0.923035
19.498446, 95527.000000, 99.293504, 0.8954622513703896, 5.124545911216982E-4, 0.895731660073143, 5.003213023036358E-4, 0.966161419728512, 1.6939026251109655E-4, 0.8991628599018144, 5.414679033763515E-4, 0.8633064230246743, 6.001114338073307E-4, 0.9381269772618095, 5.448226006626319E-4,0.9261,0.9261,0.9803212902,0.9258568103379083,0.9289136736994685,0.92282
20.892961, 95719.200000, 87.355366, 0.8955589111005937, 4.252159199843446E-4, 0.8958279033880945, 4.1971907429326835E-4, 0.9662658838504651, 1.6818033234819004E-4, 0.8992511062225118, 4.586975810630566E-4, 0.8634307694506271, 4.7612028707229363E-4, 0.9381723318560169, 5.831761682057585E-4,0.9262425,0.9262425,0.9804214454,0.9260025633115376,0.9290247253438549,0.923
22.387211, 95866.200000, 113.109504, 0.8954472265418604, 4.4279506271847056E-4, 0.8957148442541005, 4.551874633450769E-4, 0.9661942820197504, 1.7412413014944222E-4, 0.8991314921850668, 4.463313784963178E-4, 0.8634105630174147, 4.3104117262419885E-4, 0.9379360402534234, 7.518624151363277E-4,0.925935,0.925935,0.98041101565,0.9256931311418668,0.9287260063010196,0.92268
23.988329, 96093.600000, 118.757905, 0.8954296975752432, 5.027620845401176E-4, 0.8956995099198941, 4.992921138401204E-4, 0.9662160269428585, 1.671859924362244E-4, 0.8991387338459941, 5.09800570421378E-4, 0.8632269118730124, 5.910301066503063E-4, 0.9381683532050763, 4.8592733797531547E-4,0.9257775,0.9257775,0.980176950775,0.9255584557560622,0.9282980339296761,0.922835
25.703958, 96316.600000, 104.545875, 0.8954116677810081, 5.238412685429746E-4, 0.8956811670517096, 5.143861607748044E-4, 0.9662487864150879, 1.9414570726143134E-4, 0.8991168277166244, 5.530460603975166E-4, 0.8632403820184349, 5.614199688781298E-4, 0.9381047362974675, 6.113142248114512E-4,0.9258025,0.9258025,0.980341163975,0.9256059136267587,0.9280648225873743,0.92316
27.542287, 96400.800000, 119.847236, 0.8953640891573326, 5.47618759104099E-4, 0.895633569479568, 5.275232892577312E-4, 0.9662109952410821, 1.860685326049368E-4, 0.8990694062650484, 5.953571298547786E-4, 0.8632059314534111, 6.186654776110822E-4, 0.938042170771447, 6.269695945113364E-4,0.9265675,0.9265675,0.9802315152,0.9262860971759692,0.9298494001703003,0.92275
29.512092, 96540.000000, 82.134037, 0.8954031537115081, 5.041958759855487E-4, 0.895672630230948, 5.077069232913958E-4, 0.9662163185656899, 1.392134656606628E-4, 0.8991103296291483, 5.131152858204382E-4, 0.8632215099254317, 4.582296031524781E-4, 0.938112827524429, 6.050627686471007E-4,0.9262475,0.9262475,0.980330564,0.9260001555198251,0.9291161414052944,0.922905
31.622777, 96613.400000, 137.454865, 0.8957657529066783, 4.0698954469860075E-4, 0.8960342199847666, 3.9408954504398713E-4, 0.9662879781703573, 2.0781711491607872E-4, 0.8994425483324793, 4.594273476166877E-4, 0.8636778671183037, 4.3060060483990603E-4, 0.9382972530492978, 5.423201811831025E-4,0.926115,0.926115,0.9803024022,0.9259056835560459,0.9285362296977925,0.92329
33.884416, 96846.200000, 63.954359, 0.8954587455770661, 4.8817104274700724E-4, 0.895728098708997, 5.002033561040374E-4, 0.9662559297192452, 1.6389967509028295E-4, 0.8991612239076903, 4.6920006966940704E-4, 0.8632929856961515, 4.690854304804461E-4, 0.9381392071317428, 4.89090665276896E-4,0.92626,0.92626,0.980294169075,0.9260136253724904,0.9291179253830512,0.92293
36.307805, 96926.600000, 50.921901, 0.8952919699803926, 6.255876243026939E-4, 0.8955623937637907, 6.118694880540438E-4, 0.9662300450038094, 1.8116274548783733E-4, 0.8990136162028083, 6.460932835575931E-4, 0.8630449559097457, 7.176434409420594E-4, 0.9381108385906636, 6.058691070649123E-4,0.9262775,0.9262775,0.9802330605,0.9260410161491369,0.9290210898697169,0.92308
38.904514, 97018.000000, 106.965415, 0.895380115641097, 4.1179300295001147E-4, 0.8956488230140922, 4.073918088451233E-4, 0.9662006834988922, 1.2835247893156374E-4, 0.8990747588098934, 4.3007556815672884E-4, 0.863292491769142, 4.939851171934998E-4, 0.9379515673129364, 3.655479041087329E-4,0.9260475,0.9260475,0.98030344645,0.9258032070592426,0.9288716196151658,0.922755
41.686938, 97087.800000, 119.613377, 0.895485289440801, 5.317350758043988E-4, 0.895754804180285, 5.37734533256675E-4, 0.9662260204197203, 1.6092488824822265E-4, 0.8991840028455895, 5.070335744363683E-4, 0.8633375156073578, 6.73405720553605E-4, 0.9381364774845314, 5.185443776777269E-4,0.926635,0.926635,0.980303754975,0.9264061230426627,0.9293052788343497,0.923525
44.668359, 97166.600000, 93.566233, 0.8954682613018011, 5.758746712219394E-4, 0.8957392836511102, 5.76370464837493E-4, 0.9662266556992023, 1.7245507776195233E-4, 0.8991939589973379, 5.837293292273858E-4, 0.8631375721922518, 5.680535415561903E-4, 0.9383942241791747, 7.017021535778526E-4,0.9264275,0.9264275,0.98029882195,0.9261548266975809,0.9296000967142346,0.922735
47.863009, 97253.600000, 81.634797, 0.8955153390978591, 3.543347431090681E-4, 0.8957841958447551, 3.5796523370474904E-4, 0.9661838403921708, 1.6873000384881847E-4, 0.8992057271218685, 3.9655917166457106E-4, 0.863413678717564, 3.455030247282524E-4, 0.9380938660923366, 6.983772524453434E-4,0.9264375,0.9264375,0.980289823325,0.9262089321673885,0.9290957481598503,0.92334
51.286138, 97398.600000, 173.030171, 0.8954031537115081, 5.110959947525927E-4, 0.8956719892659155, 4.953824689262464E-4, 0.9661609698796862, 2.2312880277963092E-4, 0.8990993188114608, 5.385809193602793E-4, 0.863296965949577, 6.40065374862392E-4, 0.9379997816443331, 4.3880522324482525E-4,0.9263375,0.9263375,0.9802777598,0.926123813129477,0.9288182133643126,0.923445
54.954087, 97453.200000, 163.246317, 0.8954176777124199, 4.018822555803306E-4, 0.8956859514925057, 3.896789916508091E-4, 0.9661860696956701, 1.611902868237537E-4, 0.899103722296959, 4.466803270499321E-4, 0.8633767174470908, 4.6786612211154006E-4, 0.9379152314688302, 4.801608081520633E-4,0.926035,0.926035,0.98007359935,0.9258180177017777,0.9285419705275864,0.92311
58.884366, 97505.200000, 126.414240, 0.8953976446077142, 5.315557932435265E-4, 0.8956680561975257, 5.30158549309976E-4, 0.9662523991374549, 1.5067468522755512E-4, 0.8991157210184351, 5.356556688405612E-4, 0.8631426757210887, 6.166737400128174E-4, 0.938217854442194, 5.940153387866005E-4,0.92585,0.92585,0.980253745675,0.9255996427980153,0.9287353891691081,0.922485
63.095734, 97560.400000, 106.726941, 0.8952909683251573, 4.19443055021537E-4, 0.8955599702219935, 4.349088713891506E-4, 0.9661797500890069, 1.6789700853827878E-4, 0.898996200015459, 4.032561044734356E-4, 0.863159614250189, 3.907645652164134E-4, 0.9379374719527235, 4.87488917275335E-4,0.9263825,0.9263825,0.980370177975,0.9261159633377409,0.9294812069078401,0.922775
67.608298, 97653.200000, 86.933078, 0.8952203516310704, 4.627023820575145E-4, 0.8954907103021318, 4.722802948532529E-4, 0.9662330563860447, 1.6312140956520948E-4, 0.8989471707346913, 4.6868284483862944E-4, 0.8629616866582787, 3.8028515583229315E-4, 0.9380645351466939, 6.361044020438759E-4,0.9262575,0.9262575,0.9803061157,0.926017983220677,0.9290355048941898,0.92302
72.443596, 97749.800000, 110.233207, 0.8954141719190962, 5.490299772778111E-4, 0.8956834941166077, 5.479332011146813E-4, 0.9661621181261545, 2.4330782668479658E-4, 0.8991141013483279, 5.470824071441074E-4, 0.863279602110018, 6.50254322382022E-4, 0.9380525974419743, 5.689699566035565E-4,0.92584,0.92584,0.98033155,0.9256559985965264,0.9279583940505503,0.923365
77.624712, 97751.200000, 81.856948, 0.8954752728884483, 4.886019411222701E-4, 0.8957446861991736, 4.967199013490375E-4, 0.966209286530774, 2.1095361877866866E-4, 0.8991795643180976, 4.6420291504454565E-4, 0.8632920261034427, 5.909252022685768E-4, 0.9381804034221171, 4.323415660785083E-4,0.9260975,0.9260975,0.98018117695,0.9258630418699136,0.9288097214884142,0.922935
83.176377, 97759.400000, 116.714352, 0.8953996479181848, 5.059251423482152E-4, 0.8956680091293749, 4.914030865592307E-4, 0.9662140929392284, 2.014808351087788E-4, 0.8990881656286263, 5.564154551187544E-4, 0.8633464111952158, 5.029094162784019E-4, 0.9379171417985711, 6.624935822960509E-4,0.9259425,0.9259425,0.980238483775,0.9256933870801863,0.9288177228315858,0.92259
89.125094, 97770.200000, 118.313820, 0.8956079922071222, 5.861253887934833E-4, 0.8958775667696651, 5.784190261029826E-4, 0.9662736283072666, 1.4315296281542668E-4, 0.899303026411998, 5.719996095189106E-4, 0.8634461569777002, 8.275609904994191E-4, 0.9382673632863167, 4.2172923540998635E-4,0.9258025,0.9258025,0.98027324185,0.925573079016067,0.9284438563745491,0.92272
95.499259, 97909.800000, 144.841154, 0.8955689276529466, 5.739571901938499E-4, 0.8958384185121471, 5.505910570596703E-4, 0.966241487588734, 1.4944994579019403E-4, 0.8992664925733095, 6.125522583362934E-4, 0.8633994157304589, 7.204831412291344E-4, 0.9382427686771596, 5.136664978975249E-4,0.9259975,0.9259975,0.980244256575,0.925713912862352,0.9292750147375209,0.92218
102.329299, 98027.400000, 45.451513, 0.8953660924678031, 5.588877185097296E-4, 0.8956358729355485, 5.425260438156729E-4, 0.9662446513820975, 2.2751374519318246E-4, 0.8990773585158458, 5.916200466221669E-4, 0.8631668147892617, 6.42294572416718E-4, 0.9381056392479425, 5.507094701901982E-4,0.926905,0.926905,0.98043913335,0.9266291255119249,0.9301396501692729,0.923145
109.647820, 98003.400000, 82.133063, 0.8954387124723606, 4.4588455251105054E-4, 0.8957077320374787, 4.461646309700152E-4, 0.966208798539302, 1.7241283932615119E-4, 0.8991380559452669, 4.575423175506173E-4, 0.8633001174242647, 5.207960494377528E-4, 0.9380805081866279, 5.477752711776606E-4,0.92613,0.92613,0.9801641787,0.9259144109358233,0.9286245951437365,0.92322
117.489755, 98030.800000, 46.343932, 0.8954001487458024, 4.4556604059273316E-4, 0.8956701326223948, 4.5362952469011524E-4, 0.9661782635506991, 1.1097113714018375E-4, 0.8991151367739573, 4.367597086558275E-4, 0.8631663310177815, 4.766035336337372E-4, 0.9381884970189958, 4.4935361957043726E-4,0.925835,0.925835,0.98017390765,0.9256368221309791,0.9281168628791459,0.92317
125.892541, 98127.200000, 91.030544, 0.895274941841393, 4.954180110570059E-4, 0.8955448938654422, 4.945136835324989E-4, 0.9661677098083338, 2.0624787533690542E-4, 0.89899092520529, 4.957366498469139E-4, 0.863073812920147, 5.771773377172271E-4, 0.9380273102629845, 4.3214241733928433E-4,0.926015,0.926015,0.980243043575,0.925836637112255,0.928074036113707,0.92361
134.896288, 98160.400000, 130.051682, 0.8955118333045358, 3.361870434398617E-4, 0.8957810583476125, 3.322365298285991E-4, 0.9661450134891233, 8.87318606004117E-5, 0.8992096148382588, 3.769543961984835E-4, 0.8633601588545421, 3.6771110800365523E-4, 0.9381652804563494, 4.5973518079836853E-4,0.9260675,0.9260675,0.980169777325,0.9257834361016791,0.9293542064503777,0.92224
144.543977, 98116.200000, 115.263871, 0.8954527356456545, 4.8103808300460616E-4, 0.8957212652003157, 4.698438034153291E-4, 0.9662293065965507, 1.6259987698684345E-4, 0.8991401397656332, 5.030774784840208E-4, 0.8633918256802465, 6.365060835906118E-4, 0.9379768104190278, 5.025763283948239E-4,0.9261375,0.9261375,0.98029215885,0.9259429150091867,0.9283886825266777,0.92351
154.881662, 98181.400000, 64.775304, 0.8953781123306264, 5.339433134477665E-4, 0.8956467124449368, 5.16487984746466E-4, 0.9661942505072231, 2.1586276222104172E-4, 0.8990703275937271, 5.698892367311839E-4, 0.8633067474759807, 6.582611038990371E-4, 0.937925227157592, 5.767164218901431E-4,0.9263175,0.9263175,0.98031760055,0.9260700193899077,0.929190933298433,0.92297
165.958691, 98162.400000, 94.717686, 0.8953460593630975, 3.5790292334096825E-4, 0.8956152919564829, 3.563095001887302E-4, 0.9662366551177151, 1.2849350004247081E-4, 0.8990518893782493, 3.953796932960623E-4, 0.863191534952558, 3.495664861499247E-4, 0.9380210138958887, 5.07663564829931E-4,0.92601,0.92601,0.9803188985,0.9257624176629058,0.928870566679754,0.922675
177.827941, 98212.400000, 149.044423, 0.8953059931536865, 6.773952269121371E-4, 0.895575655465038, 6.794710912555955E-4, 0.9662199820545752, 2.2959988590941701E-4, 0.8990197949121917, 6.492202661669849E-4, 0.8631109784183536, 7.692563153239438E-4, 0.9380463035095982, 5.32372814241091E-4,0.926005,0.926005,0.980293631975,0.9258102519112671,0.9282533299824076,0.92338
190.546072, 98263.600000, 81.396806, 0.8953585800535384, 6.389304283587266E-4, 0.8956279146630027, 6.374152574945179E-4, 0.9662046740658422, 1.7201188801643994E-4, 0.8990619983941925, 6.285615798050487E-4, 0.8632177394989367, 7.323118212310711E-4, 0.9380121855773973, 6.074939470099535E-4,0.92621,0.92621,0.9801789813,0.9259467406630572,0.9292620531982395,0.922655
204.173794, 98309.800000, 94.822782, 0.8954317008857137, 3.9541410881390295E-4, 0.895701427673959, 3.9005489202855576E-4, 0.9662441943617932, 1.3649588092218615E-4, 0.899139980333471, 4.349351332090576E-4, 0.8632327600588011, 4.454673599120462E-4, 0.9381642538557781, 5.978414911188893E-4,0.9267775,0.9267775,0.9803837743,0.9265116559152735,0.9298877377828589,0.92316
218.776162, 98237.800000, 63.113865, 0.8954612497151544, 4.238984363955737E-4, 0.8957317396431221, 4.0528642122734563E-4, 0.9662371213178338, 1.6508705116315096E-4, 0.8991832355720778, 4.97107835342013E-4, 0.8631565425956522, 3.793490185380163E-4, 0.9383483722047833, 6.628903312809184E-4,0.926425,0.926425,0.980062241625,0.9261858421284963,0.9292062565423947,0.923185
234.422882, 98259.600000, 68.689446, 0.8953831206068028, 5.111745112082511E-4, 0.89565189314863, 5.104337431739569E-4, 0.9661905555354009, 1.4943633428570198E-4, 0.8990813202651479, 5.238878251686633E-4, 0.8632698467934482, 5.49967605700178E-4, 0.9379927474771691, 6.452560828923664E-4,0.9259725,0.9259725,0.9802307854,0.9257659437384522,0.9283563028252224,0.92319
251.188643, 98287.400000, 59.254029, 0.8955108316493006, 4.3497851691645596E-4, 0.8957797642295713, 4.2629097329065175E-4, 0.9662025095033432, 1.7896502110462806E-4, 0.899200400897552, 4.592754615617486E-4, 0.8634165568125741, 5.814834660895347E-4, 0.9380787862625795, 4.955412156612352E-4,0.9264675,0.9264675,0.980296868775,0.9262242243798927,0.9292987250919816,0.92317
269.153480, 98324.600000, 55.593525, 0.8954827853027127, 4.100319475023972E-4, 0.8957514218653158, 3.9835879621619386E-4, 0.9661492507315014, 1.638713831142573E-4, 0.8991675359033648, 4.5238907598634144E-4, 0.8634302813893336, 5.492879293625871E-4, 0.9379911357100476, 5.951396691510246E-4,0.9262475,0.9262475,0.98030729225,0.9260053525161089,0.9290556693559346,0.922975
288.403150, 98244.800000, 70.937719, 0.8953240229479216, 5.865831091634412E-4, 0.8955936452167744, 5.648043384662134E-4, 0.9661873610338748, 2.0881706909370797E-4, 0.8990343048054907, 6.379890307352307E-4, 0.8631438680015148, 6.332351799982965E-4, 0.9380390101441103, 6.7688413118963E-4,0.92584,0.92584,0.98026888695,0.9255981941309255,0.9286260694514343,0.92259
309.029543, 98347.600000, 43.605504, 0.8953064939813041, 3.518056461453791E-4, 0.8955754044706115, 3.4007048629239523E-4, 0.9661459339504124, 1.3034092393049104E-4, 0.8990084694019176, 3.997604796637707E-4, 0.8631909407715905, 4.355134599209465E-4, 0.9379272065259959, 4.4197360585692763E-4,0.925865,0.925865,0.9803225851,0.9255911755259354,0.9290226063829787,0.922185
331.131121, 98321.200000, 47.855616, 0.8954332033685667, 5.395533796769164E-4, 0.8957029351588985, 5.260396695970754E-4, 0.9661947726157363, 1.3622842179639367E-4, 0.8991424412685175, 5.799624051337413E-4, 0.863226207545711, 5.409802570900319E-4, 0.9381771683526947, 6.314016955677184E-4,0.9257925,0.9257925,0.980234151325,0.9255708873169863,0.9283432842577549,0.922815
354.813389, 98354.600000, 75.743251, 0.8954637538532424, 4.8522055079317655E-4, 0.8957330088026749, 4.83936093487357E-4, 0.9662238912373843, 1.3926162460947954E-4, 0.8991650766139248, 4.8580642473109245E-4, 0.8633038480584772, 6.188486023768056E-4, 0.9381349839891036, 5.188169094153462E-4,0.926145,0.926145,0.98025581645,0.9259223968023912,0.9287216169176752,0.92314
380.189396, 98317.400000, 24.352413, 0.8953981454353318, 5.283733739672656E-4, 0.8956686156700417, 5.262931216554386E-4, 0.9662231080923384, 1.5801820979425714E-4, 0.8991173137704624, 5.160912800968436E-4, 0.8631362170627046, 6.947159083950025E-4, 0.9382289394899587, 4.008298046059518E-4,0.9263,0.9263,0.9803482616,0.9260889840494612,0.928748151947621,0.923445
407.380278, 98343.200000, 76.729134, 0.8953260262583921, 5.357558816799015E-4, 0.8955948937819009, 5.17501180702921E-4, 0.9661539912235213, 1.5921355675156386E-4, 0.8990274994372218, 5.848146401930514E-4, 0.8632065040857855, 5.587941781497218E-4, 0.9379501879876786, 6.212133712010506E-4,0.926345,0.926345,0.980251434175,0.9261155889035455,0.9290091468016382,0.92324
436.515832, 98320.000000, 80.019998, 0.895518344063565, 5.521669342987792E-4, 0.8957889203489838, 5.497206430178569E-4, 0.9662353388050617, 1.706813393486809E-4, 0.899236828496706, 5.390561019663269E-4, 0.8632225946079508, 6.928430627822586E-4, 0.9383870656203861, 3.637398715381157E-4,0.9265175,0.9265175,0.980264259125,0.9262399779169124,0.9297513791279377,0.922755
467.735141, 98354.400000, 53.805576, 0.8955694284805642, 3.7790886991223983E-4, 0.8958371802535107, 3.7381002465070327E-4, 0.9662110450264443, 2.025675154232619E-4, 0.8992453454439475, 4.11735063392638E-4, 0.8635508806051184, 4.013199660333697E-4, 0.9380179188065281, 4.7574551693302115E-4,0.92588,0.92588,0.9802381865,0.9256543609855913,0.9284808789351363,0.922845
501.187234, 98328.000000, 37.555293, 0.8955584102729761, 5.152895589128607E-4, 0.8958280071972812, 4.978650666589276E-4, 0.9662588940609386, 2.1446153327313002E-4, 0.8992603489091942, 5.659281470625391E-4, 0.8633616394458772, 5.300166515224542E-4, 0.9382739480184499, 6.252172895028676E-4,0.925705,0.925705,0.980184752225,0.9254896651322322,0.9281798797046932,0.922815
537.031796, 98344.400000, 58.022754, 0.8954742712332129, 4.8497959847197274E-4, 0.8957442681649169, 4.937073603935768E-4, 0.9662489308030946, 1.5006528181444055E-4, 0.8991830501004724, 4.51334714630659E-4, 0.8632607036301095, 6.450002233988068E-4, 0.938225066202517, 3.8354924748229395E-4,0.9260075,0.9260075,0.980181083075,0.9258062494516376,0.9283311967423271,0.923295
575.439937, 98337.000000, 31.742716, 0.8953756081925383, 4.6894851634461193E-4, 0.8956439244100018, 4.5462935885036003E-4, 0.966191513524084, 1.8914288577163857E-4, 0.8990648686899133, 5.069197051221877E-4, 0.863325642814976, 5.44416994156214E-4, 0.9378909290758738, 4.962318533690384E-4,0.92621,0.92621,0.980197198625,0.9259868503538168,0.9287956376953027,0.923195
616.595002, 98311.600000, 54.463199, 0.8953370444659801, 5.002563483447066E-4, 0.8956064131930475, 4.8295493359434177E-4, 0.9661524840801942, 1.845238154176849E-4, 0.8990386728940785, 5.332863993001865E-4, 0.8632140627352932, 6.756369674842314E-4, 0.9379658247414507, 5.408053778380885E-4,0.92639,0.92639,0.98033148565,0.926130718823069,0.9294044190215311,0.92288
660.693448, 98371.600000, 71.157853, 0.8954377108171252, 5.110660571778162E-4, 0.8957067450678385, 5.03550560684028E-4, 0.966228587883653, 1.6978416874996054E-4, 0.8991345824718457, 5.516088583979354E-4, 0.8633150807811141, 5.180336029310167E-4, 0.938055367943879, 7.758168969365222E-4,0.9261275,0.9261275,0.9801074897,0.9258886762592454,0.9288917070519498,0.922905
707.945784, 98393.200000, 65.600000, 0.8955854549643286, 5.020391567266868E-4, 0.8958546887605656, 5.079120393269539E-4, 0.9661475800295234, 1.9706091047721395E-4, 0.8992793366885872, 4.992257349779467E-4, 0.8634382303898429, 5.22703643533177E-4, 0.9382249579600019, 5.909748924687806E-4,0.92647,0.92647,0.980117242725,0.9262698225682728,0.9287983751772123,0.923755
758.577575, 98386.400000, 58.735339, 0.8952974790841866, 4.6221641040042615E-4, 0.8955680865735705, 4.519153570475898E-4, 0.9662178410136274, 1.7228580669897156E-4, 0.8990205203355744, 4.858804613340333E-4, 0.8630398510325957, 6.486783715830141E-4, 0.938132182835294, 5.796459183806162E-4,0.9264175,0.9264175,0.98039259615,0.9261370052775415,0.9296809266378142,0.92262
812.830516, 98322.400000, 68.831969, 0.8953690974335089, 4.940034248375461E-4, 0.8956404732841966, 4.8084220451715857E-4, 0.966191906010132, 1.7143336700205795E-4, 0.8991033689688009, 5.160013957195253E-4, 0.8630107697872026, 6.322110762762776E-4, 0.9383467284621556, 4.127728297712231E-4,0.92607,0.92607,0.98029561255,0.9257965603247968,0.9292334505304091,0.922385
870.963590, 98396.000000, 53.859075, 0.8955794450329169, 6.724315339308043E-4, 0.8958484929092027, 6.804413504317097E-4, 0.9662487827898418, 1.6820357180761785E-4, 0.899270858742776, 6.219079994869283E-4, 0.863453318306864, 8.153013260967527E-4, 0.9381887569524627, 4.7303032075971934E-4,0.9256,0.9256,0.98026938055,0.9253592836899,0.9283629409692516,0.922375
933.254301, 98403.200000, 79.138865, 0.8953415519145388, 5.744809330559318E-4, 0.8956106096928075, 5.620471555073986E-4, 0.9662235678640739, 1.6048070764611186E-4, 0.8990414618607808, 5.873528048413693E-4, 0.8632294948753595, 7.206443622486069E-4, 0.9379535600925129, 4.908872275545686E-4,0.926,0.926,0.98009115455,0.9257579709854125,0.9287957482787776,0.92274


==> exe_results/exe.32gram.8stride.exact.lasso.csv <==
Reading in dataset /datafs/kilograms/exe.train.32gram.8stride.exact.jsat
Using alpha: 0.5
Reading in evaluation sets
Reading.../datafs/kilograms/exe.test.32gram.8stride.exact.jsat
N = 1996695     D = 100000
Sparsity: 0.026553366908816822
Priors: [0.49682199835227714, 0.5031780016477229]
Number of Nans? (should be zero): 0
Lambdas: [5.008276176381477E-4, 4.673995281187133E-4, 4.3620261980727187E-4, 4.0708797095405206E-4, 3.799165996955891E-4, 3.545588006100774E-4, 3.3089352555477707E-4, 3.088078058298754E-4, 2.881962129104124E-4, 2.6896035517204824E-4, 2.510084082082008E-4, 2.3425467649650935E-4, 2.1861918432217601E-4, 2.0402729400540093E-4, 1.9040934961051195E-4, 1.7770034443596853E-4, 1.6583961069797465E-4, 1.54770529926383E-4, 1.4444026269042664E-4, 1.3479949636408764E-4, 1.2580220972705316E-4, 1.1740545327753725E-4, 1.0956914420828206E-4, 1.0225587506702462E-4, 9.543073518806072E-5, 8.90611440424766E-5, 8.311669571154134E-5, 7.756901374083108E-5, 7.239161568221126E-5, 6.755978667706657E-5, 6.305046147729965E-5, 5.884211434092493E-5, 5.491465627665631E-5, 5.124933914697818E-5, 4.782866617192083E-5, 4.463630840632876E-5, 4.165702679190729E-5, 3.887659941196283E-5, 3.6281753601576094E-5, 3.386010258912769E-5, 3.160008636673069E-5, 2.9490916507307795E-5, 2.752252466489003E-5, 2.5685514512299846E-5, 2.3971116886787367E-5, 2.2371147929501696E-5, 2.0877970018973166E-5, 1.948445531211728E-5, 1.81839517187203E-5, 1.69702511469805E-5, 1.5837559868524657E-5, 1.478047086143044E-5, 1.3793937999234571E-5, 1.2873251962712706E-5, 1.2014017759444943E-5, 1.1212133743853427E-5, 1.0463772037562282E-5, 9.765360256614298E-6, 9.113564458317304E-6, 8.505273226315212E-6, 7.937582817912159E-6, 7.407783302748824E-6, 6.91334562666248E-6, 6.451909538978854E-6, 6.021272325605138E-6, 5.619378294140887E-6, 5.244308960812244E-6, 4.894273892386226E-6, 4.5676021593478764E-6, 4.26273435954103E-6, 3.978215174196768E-6, 3.712686420814992E-6, 3.46488056973618E-6, 3.233614693454214E-6, 3.0177848197864894E-6, 2.8163606619456095E-6, 2.6283807003562015E-6, 2.4529475927392333E-6, 2.2892238905535162E-6, 2.1364280413462895E-6, 1.9938306579297173E-6, 1.8607510365738035E-6, 1.7365539075949619E-6, 1.6206464028288162E-6, 1.512475225511166E-6, 1.4115240090571937E-6, 1.3173108521308372E-6, 1.2293860182376524E-6, 1.1473297888599795E-6, 1.0707504598860798E-6, 9.992824717690394E-7, 9.325846644895042E-7, 8.703386489921481E-7, 8.122472873217646E-7, 7.580332742037263E-7, 7.074378132978519E-7, 6.602193818066404E-7, 6.161525775405775E-7, 5.750270429368951E-7, 5.366464608954336E-7, 5.008276176381474E-7, 4.6739952811871167E-7, 4.36202619807272E-7, 4.0708797095405103E-7, 3.799165996955885E-7, 3.545588006100775E-7, 3.308935255547778E-7, 3.088078058298749E-7, 2.881962129104135E-7, 2.6896035517204855E-7, 2.510084082082004E-7, 2.3425467649650982E-7, 2.186191843221755E-7, 2.0402729400540027E-7, 1.90409349610512E-7, 1.7770034443596827E-7, 1.6583961069797378E-7, 1.5477052992638277E-7, 1.4444026269042644E-7, 1.3479949636408744E-7, 1.2580220972705297E-7, 1.1740545327753739E-7, 1.0956914420828188E-7, 1.0225587506702483E-7, 9.543073518806076E-8, 8.90611440424764E-8, 8.311669571154135E-8, 7.756901374083082E-8, 7.239161568221128E-8, 6.75597866770666E-8, 6.305046147729956E-8, 5.884211434092484E-8, 5.4914656276656474E-8, 5.12493391469781E-8, 4.7828666171920924E-8, 4.4636308406328735E-8, 4.1657026791907225E-8, 3.887659941196288E-8, 3.628175360157611E-8, 3.386010258912763E-8, 3.16000863667307E-8, 2.94909165073078E-8, 2.7522524664889965E-8, 2.568551451229982E-8, 2.3971116886787354E-8, 2.2371147929501673E-8, 2.087797001897313E-8, 1.948445531211731E-8, 1.818395171872027E-8, 1.697025114698052E-8, 1.583755986852464E-8, 1.4780470861430444E-8, 1.379393799923456E-8, 1.2873251962712711E-8, 1.2014017759444946E-8, 1.121213374385342E-8, 1.0463772037562272E-8, 9.765360256614282E-9, 9.113564458317282E-9, 8.505273226315213E-9, 7.937582817912168E-9, 7.407783302748832E-9, 6.913345626662488E-9, 6.451909538978833E-9, 6.021272325605128E-9, 5.619378294140883E-9, 5.244308960812242E-9, 4.894273892386223E-9, 4.567602159347874E-9, 4.262734359541023E-9, 3.978215174196769E-9, 3.7126864208149848E-9, 3.464880569736173E-9, 3.2336146934542115E-9, 3.017784819786487E-9, 2.816360661945611E-9, 2.6283807003562007E-9, 2.4529475927392335E-9, 2.289223890553515E-9, 2.1364280413462875E-9, 1.993830657929715E-9, 1.8607510365738015E-9, 1.7365539075949591E-9, 1.6206464028288163E-9, 1.5124752255111656E-9, 1.411524009057194E-9, 1.3173108521308375E-9, 1.2293860182376531E-9, 1.1473297888599775E-9, 1.0707504598860778E-9, 9.992824717690382E-10, 9.325846644895027E-10, 8.703386489921474E-10, 8.122472873217643E-10, 7.580332742037257E-10, 7.074378132978519E-10, 6.60219381806639E-10, 6.161525775405765E-10, 5.750270429368946E-10, 5.366464608954329E-10]
C, Average NNZ, Stnd Dev NNZ, Accuracy, Accuracy Dev, WeightedAccuracy, WeightedAccuracy Dev, AUC, AUC Dev, F1 Score, F1 Score Dev, Precision, Precision Dev, Recall, Recall Dev, exe.test.32gram.8stride.exact.jsat Accuracy, exe.test.32gram.8stride.exact.jsat WeightedAccuracy, exe.test.32gram.8stride.exact.jsat AUC, exe.test.32gram.8stride.exact.jsat F1 Score, exe.test.32gram.8stride.exact.jsat Precision, exe.test.32gram.8stride.exact.jsat Recall
0.001000, 3543.200000, 90.439814, 0.9318744224831533, 7.380904429604359E-4, 0.9318852425816895, 7.353507325509736E-4, 0.9812598439376383, 8.84522473751269E-5, 0.931589256174863, 7.045072093455134E-4, 0.9295534408150896, 0.0012110613970527867, 0.9336350027876701, 6.645436252149745E-4,0.9423375,0.9423375,0.987536619425,0.941390517283,0.957108976578122,0.92618
0.001072, 3802.600000, 77.826988, 0.932567067078347, 6.045564003783671E-4, 0.9325759190366643, 5.998656005565722E-4, 0.9816541241661074, 2.069222798529281E-4, 0.9322636789387836, 5.495538829037601E-4, 0.9305174051578906, 0.0013053760015028797, 0.9340180577702071, 5.67395505143991E-4,0.9413375,0.9413375,0.98813427085,0.9404167904544981,0.95541200811066,0.925885
0.001148, 3911.600000, 547.005521, 0.9329957755190452, 4.325846181192609E-4, 0.9330053548464067, 4.311658791987981E-4, 0.9820277652480252, 1.8913910824408278E-4, 0.9327010870165969, 4.0809845160037355E-4, 0.930856469479733, 0.0011511872400078896, 0.9345553871495774, 0.0010930577730384628,0.9430025,0.9430025,0.988258705125,0.942078507389125,0.9576023014270294,0.92705
0.001230, 4114.200000, 529.391878, 0.93374751777312, 0.001278172915975309, 0.9337560753726581, 0.0012719534253779437, 0.9824466489659928, 3.981824356803216E-4, 0.9334475312753246, 0.0012093279695427734, 0.931740376718022, 0.002169959439136091, 0.9351632844823314, 6.08344342896066E-4,0.9441275,0.9441275,0.988526787225,0.9431668781580668,0.9596665269433189,0.927225
0.001318, 3802.600000, 720.588815, 0.935326627251533, 7.690804521447919E-4, 0.9353325394560514, 7.625736997812304E-4, 0.9829826807819687, 3.736920728091026E-4, 0.9350056624206016, 6.9183566954048E-4, 0.9336911024600107, 0.0017204206395134139, 0.9363265153081821, 6.305866018981047E-4,0.9440925,0.9440925,0.988644357825,0.9432904856939264,0.9570192906356287,0.92995
0.001413, 3560.800000, 87.130706, 0.9366112500907751, 4.424794287182011E-4, 0.9366117382548925, 4.3731063957526997E-4, 0.98356308011376, 1.1636534661932467E-4, 0.9362406166417608, 3.953707258063791E-4, 0.9357361520725457, 0.0012779288772482077, 0.9367477766936853, 8.315467719001652E-4,0.9450925,0.9450925,0.9890642618,0.9442774179307826,0.9585060958336123,0.930465
0.001514, 3729.200000, 20.874865, 0.9374130751066136, 5.141029037955292E-4, 0.9374113712384877, 5.104346355186268E-4, 0.9838948576876924, 1.642666309971833E-4, 0.9370237755304766, 4.76392072327334E-4, 0.9368650964424081, 0.0010479493893567724, 0.937183410586212, 4.4814298212340794E-4,0.9455075,0.9455075,0.989131586375,0.9446890360103634,0.959094398730427,0.93071
0.001622, 3957.600000, 71.971105, 0.9384047137895373, 4.5115256775149314E-4, 0.9384056780905844, 4.516628097421596E-4, 0.9841563526501993, 1.1183638198750535E-4, 0.938045699611427, 4.7778988681485945E-4, 0.9375138893630066, 5.407064312737804E-4, 0.9385784950942883, 7.226008326711884E-4,0.9459975,0.9459975,0.989315974225,0.9452167010314507,0.9590836803071555,0.931745
0.001738, 4243.200000, 96.832639, 0.9393878384029609, 3.4753756035703397E-4, 0.9393878933970761, 3.489548861653413E-4, 0.9845636844131755, 1.447493406187665E-4, 0.9390263458068239, 3.7941263625918263E-4, 0.9386203146941743, 4.34076639574718E-4, 0.9394332876818406, 7.908235225177445E-4,0.946195,0.946195,0.989502221125,0.9454553748834191,0.9586331304991366,0.932635
0.001862, 4657.200000, 134.398512, 0.9399102016081574, 6.55168669746161E-4, 0.9399093881971847, 6.499056668762707E-4, 0.9847672527586713, 1.9015181012753464E-4, 0.9395443368875679, 6.015913592355627E-4, 0.9392676438718667, 0.0013706785623667495, 0.939822558627155, 3.571463948893155E-4,0.9480075,0.9480075,0.989895096,0.9472182813519145,0.9618181724470284,0.933055
0.001995, 4878.800000, 45.656982, 0.9407505903505543, 4.7549250294569447E-4, 0.9407505514058219, 4.757277610849428E-4, 0.9850329341009955, 1.122631606058997E-4, 0.9403952786792488, 4.925655051411242E-4, 0.9400201667143234, 5.705653213075205E-4, 0.9407710462330094, 7.035697694604881E-4,0.9475825,0.9475825,0.98998535015,0.9468246178661371,0.9607151863879897,0.93333
0.002138, 5147.000000, 65.790577, 0.9413475768707789, 5.372211430642252E-4, 0.9413469318568579, 5.378216039931025E-4, 0.9853008222949079, 1.2928555349253965E-4, 0.940990387108914, 5.56901776777967E-4, 0.9407017609410108, 7.381185776941024E-4, 0.9412800745167946, 9.52767825225761E-4,0.9496675,0.9496675,0.99013825515,0.9489348426549925,0.9629519049114336,0.93532
0.002291, 5486.000000, 84.092806, 0.942214008649293, 2.3213994882710317E-4, 0.942215023815905, 2.3078507919253668E-4, 0.9854646484237065, 1.1872947400548853E-4, 0.9418758640041901, 2.4338532803366627E-4, 0.9413658198375694, 6.27184378272935E-4, 0.9423870615345337, 5.383484903468426E-4,0.948755,0.948755,0.9903416132,0.9480413479135932,0.9614304957173557,0.93502
0.002455, 5933.600000, 120.277346, 0.94278294882293, 2.8455207670793464E-4, 0.9427824546142519, 2.848800942531773E-4, 0.9857685234779197, 1.489564164156293E-4, 0.9424354923284085, 3.030347434828703E-4, 0.9421311727360824, 6.004657539748997E-4, 0.9427407664694009, 7.330360512862557E-4,0.95041,0.95041,0.990517065075,0.9497107276682267,0.9632942120367418,0.936505
0.002630, 6143.000000, 54.062926, 0.943383441136478, 4.2068446665876583E-4, 0.9433814804925781, 4.164774371075137E-4, 0.9859812754232842, 9.302819446328725E-5, 0.9430269407733836, 3.8123402855221733E-4, 0.9429393173356833, 0.0010686592004125533, 0.9431158346506848, 5.755209204269764E-4,0.9497775,0.9497775,0.99075436295,0.9490658222006992,0.9627078714681783,0.935805
0.002818, 6628.200000, 91.006373, 0.943379434515537, 3.5171651309558725E-4, 0.9433804003527527, 3.479223603304312E-4, 0.986213226371927, 1.2054236865915748E-4, 0.9430480435215063, 3.0733444640182445E-4, 0.9425437828661665, 8.561968497358089E-4, 0.9435534947795116, 2.615725888991868E-4,0.950865,0.950865,0.9908645191,0.9502042098649073,0.9631571918722905,0.937595
0.003020, 7004.000000, 92.280009, 0.9444572155486941, 2.6604555135243063E-4, 0.9444576344649096, 2.618224539281821E-4, 0.9863987718732545, 1.0673100560829479E-4, 0.9441285621326069, 2.2074436921037884E-4, 0.9436833535041188, 9.366474040674658E-4, 0.9445754487296977, 6.371897096873066E-4,0.9511825,0.9511825,0.991090410625,0.9504764175228317,0.9644255958661225,0.936925
0.003236, 7573.600000, 205.613813, 0.9449795787538908, 4.1581180908061184E-4, 0.9449789515707385, 4.1618993083106514E-4, 0.9865818643170112, 1.2501806358428485E-4, 0.9446435563015951, 4.3714233374250077E-4, 0.9443698397371335, 6.303707607799734E-4, 0.9449181282938268, 8.022107725722558E-4,0.9514425,0.9514425,0.99112981275,0.9507591602463182,0.9643299785547882,0.937565
0.003467, 8016.600000, 66.662133, 0.9453261514652963, 1.2434854860998398E-4, 0.9453268098194417, 1.22084316085535E-4, 0.9867289136307493, 1.0065255913990544E-4, 0.9450038111832002, 1.2074995491183195E-4, 0.944534479377286, 7.012336725048787E-4, 0.9454746245922288, 7.042222679170062E-4,0.951465,0.951465,0.991122740225,0.9508172633584305,0.9636782860546803,0.938295
0.003715, 8634.600000, 139.274693, 0.9457203028003777, 2.9252363225606184E-4, 0.9457207317582684, 2.882191236226846E-4, 0.9869659731912404, 1.120251133741238E-4, 0.9453984700292628, 2.4222257278860862E-4, 0.9449647194439205, 8.944281695788278E-4, 0.9458335811420417, 4.7496016960384E-4,0.9519575,0.9519575,0.99134261005,0.9512828898167373,0.9648309943896205,0.93811
0.003981, 9052.600000, 159.740540, 0.9460368258547248, 1.5924113186781903E-4, 0.9460387022548558, 1.6036101531076172E-4, 0.9870931574891616, 1.2648218671152658E-4, 0.9457290246786364, 1.9387586451543123E-4, 0.9450771983173244, 6.239813757699952E-4, 0.9463828177419635, 8.334564979912052E-4,0.9523425,0.9523425,0.99154546425,0.9516764811007714,0.9651647667967524,0.93856
0.004266, 9737.200000, 202.644911, 0.9463718795309248, 2.068751514826433E-4, 0.9463729963649575, 2.0755019121126644E-4, 0.9872522774711626, 8.669387935026588E-5, 0.9460589048202168, 2.3482603294613412E-4, 0.9455306905297738, 5.603415973028007E-4, 0.9465885075745742, 7.424440149926262E-4,0.952985,0.952985,0.991558107375,0.952326389064932,0.965856618365437,0.93917
0.004571, 10292.200000, 154.926305, 0.9466823926538606, 5.133407345324274E-4, 0.9466863282677138, 5.13469111476811E-4, 0.9874234898202122, 1.318996781415506E-4, 0.9463949113989052, 5.29976586032775E-4, 0.945449042118226, 7.487912002428675E-4, 0.9473435341310722, 9.023348404940948E-4,0.9531775,0.9531775,0.99174530675,0.9525642746606758,0.9652053852352576,0.94025
0.004898, 11012.400000, 184.696075, 0.9471872268924397, 2.011893796949112E-4, 0.9471899075799655, 2.0056902075882432E-4, 0.9875737685317683, 1.0111310868295067E-4, 0.9468909428186677, 1.9269046731384664E-4, 0.9461521213594285, 3.497746132480628E-4, 0.9476310576427658, 2.8791247139866867E-4,0.9531675,0.9531675,0.991718777625,0.9525430856494324,0.9654148929068436,0.94001
0.005248, 11749.600000, 152.904676, 0.9479585014236026, 4.1845158987346216E-4, 0.9479605358615106, 4.176977181844265E-4, 0.9876952477211484, 8.384317338031464E-5, 0.9476620141620284, 4.2646412572992467E-4, 0.947003449768778, 7.699793825464977E-4, 0.9483223589158613, 7.671843331112643E-4,0.9532625,0.9532625,0.9918163886,0.9526431913346792,0.9654359780047133,0.940185
0.005623, 12328.800000, 151.038273, 0.9479915560463666, 4.015532023523341E-4, 0.9479949175068578, 4.003662301206392E-4, 0.9878174475191411, 1.3331861293630764E-4, 0.9477069342475662, 3.9728130850454714E-4, 0.9468393810942487, 9.01477066952528E-4, 0.9485773981393664, 8.667608490063484E-4,0.954105,0.954105,0.9919419824,0.9534741089169133,0.9667636296357207,0.940545
0.006026, 13001.200000, 170.747064, 0.9484438033850939, 2.584513144661789E-4, 0.9484459296256817, 2.58661690626719E-4, 0.9879412991160731, 1.1207552528289539E-4, 0.9481509255365657, 2.719344191658095E-4, 0.9474765031930821, 7.03062410468584E-4, 0.9488274024906733, 8.305716886603047E-4,0.9543175,0.9543175,0.99202775025,0.9537255338923175,0.9662464145153759,0.941525
0.006457, 13892.200000, 182.158612, 0.948698223814854, 2.4446544681833816E-4, 0.9487014335553811, 2.4389835854859076E-4, 0.9880473162992847, 9.69646719202715E-5, 0.9484147370560274, 2.4088475576156002E-4, 0.9475954740973338, 4.990547587007866E-4, 0.9492358235217349, 5.012380007663287E-4,0.95432,0.95432,0.992043485225,0.9537335730382599,0.9661365618427128,0.941645
0.006918, 14955.800000, 205.506594, 0.9490212576282306, 3.2706919421034364E-4, 0.9490242229200435, 3.276236408770551E-4, 0.9881459166362438, 9.903606652811507E-5, 0.9487372849148233, 3.4473131568695604E-4, 0.9479572857908011, 4.789921799925688E-4, 0.9495190224082901, 6.623262898932619E-4,0.954785,0.954785,0.992097537775,0.9542133537212093,0.966431802098397,0.9423
0.007413, 15509.400000, 179.577950, 0.949202056398198, 3.9616889134037485E-4, 0.9492067126853947, 3.953078445276306E-4, 0.9882532018511002, 6.979479104644E-5, 0.9489337656787784, 3.851673549791439E-4, 0.9478859355921916, 7.759179735083956E-4, 0.9499847511832262, 6.96868387060223E-4,0.95441,0.95441,0.9921470517,0.9538291709708129,0.9661380329079644,0.94183
0.007943, 16441.000000, 184.652105, 0.9495571431791034, 1.434187021469488E-4, 0.9495612349939796, 1.43108908419323E-4, 0.9883269484535768, 7.902532524937983E-5, 0.9492854738050456, 1.533805956881307E-4, 0.9483326050552924, 4.828967480310041E-4, 0.9502407893378741, 5.624656252047319E-4,0.9554225,0.9554225,0.9923121186,0.9548503409456336,0.9672653400433999,0.94275
0.008511, 17141.600000, 110.215425, 0.949669829393072, 1.7905830600713343E-4, 0.9496731848690156, 1.748824125764473E-4, 0.9884549058173034, 9.188683330474752E-5, 0.949394281704986, 1.410842915344468E-4, 0.9485289885679901, 9.694333522734711E-4, 0.9502628495630315, 8.397158500344883E-4,0.9553575,0.9553575,0.992275718775,0.9547835907252806,0.9672178244742796,0.942665
0.009120, 18136.400000, 165.291984, 0.9499928632064487, 4.0579215822873413E-4, 0.9499960824782514, 4.033207622217432E-4, 0.9885332904869315, 6.953897028663814E-5, 0.9497168610008524, 3.8488408677177206E-4, 0.9488936715349745, 8.660253757086174E-4, 0.9505422318531705, 5.080634864129325E-4,0.9556525,0.9556525,0.992220359725,0.955118749731178,0.9667542498322603,0.94376
0.009772, 19208.600000, 244.447622, 0.9501421098365048, 2.65714421750116E-4, 0.9501463611363903, 2.660087986800586E-4, 0.9885759457832993, 9.072525299509475E-5, 0.949874924493462, 2.7690688785815434E-4, 0.9488958894135798, 5.618275560114639E-4, 0.9508566777481559, 7.057817242401217E-4,0.955975,0.955975,0.992422851375,0.9554204301510795,0.9676091147756174,0.943535
0.010471, 20386.400000, 174.452974, 0.9502658142580614, 2.8638144739275023E-4, 0.9502699804324998, 2.8637383611516395E-4, 0.9886525423584835, 1.0354018613310295E-4, 0.9499981292613333, 2.942975363433007E-4, 0.9490411086561161, 4.997441182458681E-4, 0.9509575438661108, 6.017540861450922E-4,0.955215,0.955215,0.992340002425,0.9546322512675315,0.96721782594862,0.94237
0.011220, 21167.600000, 137.411208, 0.9506309175913197, 2.054553358828453E-4, 0.9506346915540063, 2.0309864818547377E-4, 0.9887267291443298, 8.042892073014296E-5, 0.9503626030117054, 1.8116825986569924E-4, 0.9494576854933374, 7.060361100479833E-4, 0.9512700366864923, 5.617845607998234E-4,0.95554,0.95554,0.992411016425,0.9549845088390742,0.9670672189640324,0.9432
0.012023, 22226.600000, 232.264160, 0.9505728215876736, 2.1691907384067878E-4, 0.9505767759500554, 2.1488843181188014E-4, 0.9887581770617967, 1.4047326349197586E-4, 0.9503059506855387, 2.033073529201762E-4, 0.9493669840808907, 7.589371326832549E-4, 0.951247792871234, 6.859124824981682E-4,0.9565,0.9565,0.992552729975,0.9559729967713531,0.9676966579923365,0.94453
0.012882, 23436.200000, 93.236045, 0.950789679946111, 3.012951641826118E-4, 0.9507934144938609, 3.0005700678248403E-4, 0.9888287191427179, 1.0335457898002739E-4, 0.9505220856014814, 2.9740839092495184E-4, 0.9496186040966063, 7.54059197070342E-4, 0.9514282306915088, 7.092695712531087E-4,0.9566125,0.9566125,0.992599305675,0.9560898595533336,0.9677472226348219,0.94471
0.013804, 23275.800000, 2198.889483, 0.9514547790223343, 6.196858933482632E-4, 0.9514581523651845, 6.200470812021702E-4, 0.9890490240117714, 3.1712505180969865E-4, 0.9511878019876108, 6.28038868917357E-4, 0.9503400186567242, 8.568196334631553E-4, 0.9520380804700184, 9.933272448192807E-4,0.957665,0.957665,0.99318573135,0.9571681505463375,0.9685350122850123,0.946065
0.014791, 25686.800000, 176.679823, 0.9511507766584281, 3.247997421069507E-4, 0.951154080615028, 3.247257514402707E-4, 0.9889161549989293, 1.01137519730693E-4, 0.9508809020732935, 3.325395487430023E-4, 0.9500572206089387, 5.566190408684332E-4, 0.9517065215829451, 6.279363530930223E-4,0.956445,0.956445,0.992661135,0.9559166611842937,0.9676546827454074,0.94446
0.015849, 23191.800000, 2754.926380, 0.952392328322553, 9.483532965178847E-4, 0.9523959398903472, 9.438096769401179E-4, 0.9894164034172166, 3.884019430033618E-4, 0.9521334514861174, 9.013187060185987E-4, 0.9512487426191802, 0.00165899116958561, 0.9530212202231573, 4.548935119338563E-4,0.95837,0.95837,0.9931923228,0.9578616002064914,0.9697039564696117,0.946305
0.016982, 23174.800000, 2305.163196, 0.952947245322896, 7.41630839378554E-4, 0.9529503757335167, 7.411197063674427E-4, 0.9896417741631944, 3.180241060591098E-4, 0.9526856308921383, 7.461023295307548E-4, 0.9518945176131076, 9.351440402311413E-4, 0.9534786667196672, 9.036482828736948E-4,0.958365,0.958365,0.9931814856,0.9578797750080932,0.969174787094661,0.946845
0.018197, 26443.600000, 2893.120502, 0.9524844806041985, 0.0010419434225098386, 0.9524874724839872, 0.0010422987494800127, 0.9894087259409732, 4.1698513457602424E-4, 0.9522190055678055, 0.0010587996734275063, 0.9514490277145203, 0.0010635412550063189, 0.9529906785740074, 0.0012406833298764543,0.95832,0.95832,0.9931824436,0.957820382429882,0.9694410586801323,0.946475
0.019498, 24133.000000, 68.623611, 0.9535572533611794, 3.272654608912145E-4, 0.953559406156559, 3.27593664944496E-4, 0.9899012937628839, 7.777539451991487E-5, 0.9532913071222968, 3.385569844993154E-4, 0.9526555218099866, 4.5249666054406106E-4, 0.9539283004461522, 6.056086109711397E-4,0.95809,0.95809,0.99322995005,0.957585050020494,0.9692631557381247,0.946185
0.020893, 25427.400000, 105.501848, 0.9537355479930586, 2.167629141578122E-4, 0.953738723652884, 2.1726775991277194E-4, 0.9899323174353667, 7.965689201749588E-5, 0.9534787250158777, 2.3096655726506004E-4, 0.9526775819151666, 5.858600706389968E-4, 0.9542820574241139, 7.515899199581982E-4,0.9589925,0.9589925,0.993269673325,0.9584905469388582,0.9703683587565266,0.9469
0.022387, 26668.000000, 255.201881, 0.9538006555833516, 2.1427229363385678E-4, 0.9538022395976476, 2.1490466643011636E-4, 0.9899844343312513, 8.710753045253841E-5, 0.9535319288639137, 2.308565066831932E-4, 0.9529814375783525, 4.3351689056740015E-4, 0.9540835275027824, 6.065419520578289E-4,0.9584125,0.9584125,0.9932399794,0.9578949233452211,0.9699666295884316,0.94612
0.023988, 27665.200000, 135.608849, 0.9538577499317622, 1.9744680234994592E-4, 0.9538601673717011, 1.9743243589131788E-4, 0.9900015174189731, 5.125611325786317E-5, 0.9535956135438377, 2.0609424278115643E-4, 0.9529176086887535, 4.732336792643278E-4, 0.9542750613830305, 5.622215809696873E-4,0.9584975,0.9584975,0.993267523125,0.9580096774275142,0.9694041043649189,0.94688
0.025704, 29089.800000, 49.024076, 0.9539824560085541, 2.1697225813395343E-4, 0.9539851882522494, 2.1876054035602875E-4, 0.9900325454499818, 6.457239471135388E-5, 0.9537234188972394, 2.4442099674573664E-4, 0.9529941602033482, 4.2286089114793523E-4, 0.9544544381843296, 7.449770283039242E-4,0.95884,0.95884,0.993301671075,0.9583542017635721,0.9698004443670841,0.947175
0.027542, 30376.200000, 128.314302, 0.954065593393082, 2.3849388014143832E-4, 0.9540686132964276, 2.3882226765607685E-4, 0.990089638452422, 7.657841009169746E-5, 0.9538093125728222, 2.5357498097417354E-4, 0.9530342243778381, 5.986869487379073E-4, 0.9545864802686715, 7.414427291087882E-4,0.95873,0.95873,0.993353301375,0.95822747654281,0.9700391417505174,0.9467
0.029512, 31503.800000, 278.677161, 0.9540721041521113, 3.2877111148629757E-4, 0.9540747846174705, 3.293047307275403E-4, 0.9900973139513349, 8.718796829166902E-5, 0.9538127009939983, 3.384225519027416E-4, 0.9531026699880355, 4.1247049577512984E-4, 0.9545240999084024, 5.950298154926279E-4,0.9591525,0.9591525,0.993405889925,0.9586658942399396,0.9702239222493612,0.94738
0.031623, 32753.600000, 157.460598, 0.954288461682931, 2.62930206416842E-4, 0.9542900108467947, 2.612550960563226E-4, 0.9901394936898231, 6.482524043898306E-5, 0.9540229067263886, 2.4961579027600345E-4, 0.9534687975943468, 7.216769420820483E-4, 0.9545784731232099, 6.150525481949923E-4,0.9591675,0.9591675,0.993362737,0.9586689441386728,0.9705187652107083,0.947105
0.033884, 34006.200000, 204.463591, 0.9542498979563728, 3.0999328108543075E-4, 0.9542521496993771, 3.0996904322068696E-4, 0.9901593548537125, 8.229513050204507E-5, 0.9539886429279711, 3.2006082125422196E-4, 0.9533376920011897, 5.27482459560746E-4, 0.954640967763096, 6.234620598064032E-4,0.95908,0.95908,0.993402290275,0.9586085514004511,0.9697816254272323,0.94769
0.036308, 35527.600000, 292.813661, 0.954353569273224, 2.811137878164597E-4, 0.9543555403819746, 2.816228046938605E-4, 0.9902031665225153, 7.327963782222483E-5, 0.9540909582778283, 2.9597655121868706E-4, 0.9534798389349588, 5.097444787882518E-4, 0.9547034460973206, 6.879501773579396E-4,0.95939,0.95939,0.9934294197,0.9588867741151696,0.9709180744628506,0.94715
0.038905, 37007.200000, 197.861972, 0.9544241859673109, 1.5110061354893392E-4, 0.9544265906346434, 1.5235765410955514E-4, 0.9902134745659346, 7.747116116169237E-5, 0.9541649973543145, 1.778663313319929E-4, 0.9534909468647831, 4.286829018161138E-4, 0.9548405489745493, 6.338348359433806E-4,0.9589775,0.9589775,0.993410980475,0.9584757836560239,0.9703433469797661,0.946895
0.041687, 38234.400000, 310.567609, 0.9545123316280153, 1.8974031271873652E-4, 0.9545140167684062, 1.9094258763260923E-4, 0.9902392389237786, 8.230102125947278E-5, 0.9542489002580032, 2.0958855521075083E-4, 0.953674029927088, 5.791667796539326E-4, 0.9548253861027118, 7.951417282624864E-4,0.9595375,0.9595375,0.99347193095,0.9590527873704983,0.9706808695874837,0.9477
0.044668, 39479.200000, 131.039536, 0.9546565699818951, 1.9549349132975144E-4, 0.9546582551885212, 1.9532388593666728E-4, 0.9902758519025852, 7.70684656583902E-5, 0.9543939400251567, 2.025234910268322E-4, 0.9538208580789294, 6.16179336488555E-4, 0.9549685504986348, 7.094052140820003E-4,0.95923,0.95923,0.993440825825,0.9587419168766508,0.9703586865231374,0.9474
0.047863, 40740.400000, 271.935728, 0.9545388754917502, 1.7728590266636736E-4, 0.9545405746785368, 1.7628617867478945E-4, 0.9902668025992029, 7.445269389342185E-5, 0.9542757620390354, 1.7533518674099128E-4, 0.9536994201804381, 6.436803877369647E-4, 0.954853641291907, 6.697491767877263E-4,0.95962,0.95962,0.993358010575,0.9591334841285504,0.9708304735758407,0.947715
0.051286, 42123.400000, 234.928585, 0.9544963051442508, 3.7491756088201184E-4, 0.9544992951831649, 3.750339446079728E-4, 0.9902814211680365, 9.651341136217322E-5, 0.9542417686214695, 3.824859110094283E-4, 0.9534803549692269, 5.552229693722263E-4, 0.9550048951444298, 6.764476148828967E-4,0.9592575,0.9592575,0.99348453925,0.9587627561671149,0.9705483066172816,0.94726
0.054954, 43283.400000, 165.636469, 0.954720175089335, 2.1950309484000593E-4, 0.954721018487166, 2.1960995480841495E-4, 0.9902983218611727, 7.418416482746288E-5, 0.9544515480350949, 2.2878601534546288E-4, 0.9540111644824831, 5.3647314130575E-4, 0.954892976079528, 6.523812864125645E-4,0.9590975,0.9590975,0.993458001275,0.9586047935552918,0.970292820594246,0.947195
0.058884, 44749.200000, 169.528051, 0.954757737160658, 3.075261016697506E-4, 0.9547594283660643, 3.0579285822016143E-4, 0.9903210298923144, 6.726437587245263E-5, 0.9544956553242917, 2.9177666081843046E-4, 0.9539262496897557, 7.157920773823366E-4, 0.9550664165099085, 5.49223886625381E-4,0.9595825,0.9595825,0.9934348974,0.9590925307875073,0.9708619991906111,0.947605
0.063096, 46036.800000, 123.855400, 0.9547221783998057, 2.708333876008068E-4, 0.9547238851689157, 2.6962068755985436E-4, 0.99031751939186, 6.560618715745685E-5, 0.9544599654131083, 2.5926338450382117E-4, 0.9538881643926791, 6.645025551674609E-4, 0.9550331434176897, 5.929809148788931E-4,0.9593425,0.9593425,0.9935006344,0.9588425397516329,0.9707801025924844,0.947195
0.067608, 47101.800000, 125.241207, 0.954969587242919, 1.7553704355450283E-4, 0.9549705952881649, 1.762761418313127E-4, 0.990339551955012, 8.202867212657938E-5, 0.9547035965781161, 1.9321200848947256E-4, 0.9542381536034048, 5.071003265321269E-4, 0.9551701712508885, 6.814404550872658E-4,0.959265,0.959265,0.993425047775,0.9587858859238649,0.9701970821602253,0.94764
0.072444, 48332.400000, 333.591727, 0.9547387057111877, 2.4021250528941657E-4, 0.9547402878359827, 2.3917764300128476E-4, 0.9903316507249116, 7.661036988362275E-5, 0.9544759313970748, 2.3335230620801656E-4, 0.9539173065801488, 6.989940053128584E-4, 0.9550361131915601, 6.934160120408323E-4,0.96013,0.96013,0.99353849775,0.959655141009684,0.9712225795219466,0.94836
0.077625, 49330.800000, 255.124597, 0.9547321949521586, 3.5609653663591797E-4, 0.9547338003508127, 3.5548298826055386E-4, 0.9903431224074026, 6.022859554151781E-5, 0.9544691584780359, 3.5558348746758184E-4, 0.9539145078164586, 6.469918854404744E-4, 0.9550250570785929, 6.396456220113233E-4,0.959275,0.959275,0.993486025275,0.9587905833067711,0.9703325174860982,0.94752
0.083176, 50558.400000, 104.277706, 0.9547011436398648, 3.2879094698555494E-4, 0.9547025738554961, 3.276505237444436E-4, 0.9903698592246736, 5.124261335250489E-5, 0.9544367491979682, 3.192481471270457E-4, 0.9539081486122327, 6.952009116405359E-4, 0.9549666232123212, 6.130499260899296E-4,0.959605,0.959605,0.993572384325,0.9591298849121032,0.9705451753263373,0.94798
0.089125, 51698.600000, 109.187179, 0.9549640781391249, 3.152056402181955E-4, 0.9549649156213716, 3.153480866811371E-4, 0.9903659167891578, 8.13099319816853E-5, 0.9546967779891922, 3.2351190797524904E-4, 0.9542586545605282, 5.652614361083784E-4, 0.9551359187041231, 6.906312208990246E-4,0.9592975,0.9592975,0.993474416225,0.9588042842937065,0.9705651833144648,0.947325
0.095499, 52785.000000, 103.921124, 0.9548118265433629, 3.3310345675651777E-4, 0.9548134512901271, 3.321210845523723E-4, 0.9903729098345424, 7.996528054584647E-5, 0.9545491743684977, 3.2792902143003605E-4, 0.9539967187940477, 6.095196126378111E-4, 0.9551027219701211, 5.239453680889786E-4,0.9599675,0.9599675,0.993539168275,0.9594828131523349,0.971241963988423,0.948005
0.102329, 53719.200000, 199.866355, 0.9549540615867722, 2.0742125115303517E-4, 0.9549548000060047, 2.057051620047086E-4, 0.9903883230774169, 1.0225299714998937E-4, 0.954686315840398, 1.9204931017552363E-4, 0.9542590317693819, 6.761116204915964E-4, 0.9551147731756581, 6.088645700572277E-4,0.959585,0.959585,0.9935202407,0.9591071672493081,0.9705825133366782,0.9479
0.109648, 54754.800000, 131.688116, 0.9548308579928332, 2.9288097622177673E-4, 0.9548322532913728, 2.9205667455953156E-4, 0.9903785784157095, 7.036893699425382E-5, 0.9545672568091785, 2.9309846176761394E-4, 0.9540364516071154, 7.235069250290543E-4, 0.955099587707382, 7.350044926922798E-4,0.9598975,0.9598975,0.9934803995,0.9594082681519008,0.97125715368969,0.947845
0.117490, 55720.800000, 131.155480, 0.9548944631002731, 2.7407948669905296E-4, 0.9548962959197173, 2.7336555475787356E-4, 0.990409361788551, 7.559376685728493E-5, 0.9546338065941411, 2.6947869100907653E-4, 0.9540491756882012, 5.665467019036586E-4, 0.9552196527930045, 5.473709596680738E-4,0.9598375,0.9598375,0.993499405075,0.9593623442096716,0.9708482871960803,0.948145
0.125893, 56616.800000, 199.963397, 0.9550682502835937, 2.513635801427575E-4, 0.9550700275337469, 2.531060668474569E-4, 0.9903887596460874, 9.016029871705216E-5, 0.9548085169155158, 2.7800402844395725E-4, 0.9542217680372437, 5.51173810682142E-4, 0.9553969218754602, 8.619668428501035E-4,0.95954,0.95954,0.9934934469,0.9590583211483099,0.9706135365141786,0.947775
0.134896, 57537.000000, 162.045673, 0.9549776004848012, 3.0001371871014556E-4, 0.9549786184970062, 2.9899191348719374E-4, 0.9904093470711883, 8.268461134493936E-5, 0.9547116133953517, 2.9169686217548837E-4, 0.9542498902370502, 6.126626357565578E-4, 0.9551742977862725, 5.3412729667568E-4,0.9598475,0.9598475,0.993521246375,0.9593609489614409,0.9711286761504219,0.947875
0.144544, 58366.600000, 139.530068, 0.9550046451761537, 2.640439957174759E-4, 0.9550063907091246, 2.6229218755461145E-4, 0.9904026417892025, 6.522775789301066E-5, 0.9547444837746969, 2.5073035302800885E-4, 0.9541640529849488, 7.276100186825367E-4, 0.9553264524622896, 6.238251991366471E-4,0.959395,0.959395,0.9935504509,0.9589184540671792,0.9703061015561015,0.947795
0.154882, 59193.800000, 101.737702, 0.9549024763421554, 2.90114529534423E-4, 0.9549040326246893, 2.90420372201284E-4, 0.9903950671873065, 6.141876422786609E-5, 0.9546400147569931, 3.0288339985203554E-4, 0.954092010455202, 5.598629422849621E-4, 0.9551893201841221, 7.148784743872208E-4,0.95953,0.95953,0.99354637805,0.9590421925128277,0.9707431006576656,0.94762
0.165959, 59977.200000, 182.918998, 0.9550387014541529, 1.8758919447408386E-4, 0.9550388282919045, 1.8577920148252975E-4, 0.9904096675897118, 7.370410723467462E-5, 0.95476693043884, 1.6889412993511692E-4, 0.9544351394046668, 6.487073415216342E-4, 0.9550996741394819, 5.700212858406066E-4,0.959755,0.959755,0.99359983995,0.9592902987603494,0.9704964335785994,0.94834
0.177828, 60581.800000, 168.193222, 0.9550216733151533, 1.7367673521848215E-4, 0.9550233869850931, 1.7247199061402592E-4, 0.9904222171481603, 8.169938568809585E-5, 0.9547609289036745, 1.6510457009993832E-4, 0.9541935847801909, 5.602758569214702E-4, 0.9553295171443459, 5.323008516114806E-4,0.9595,0.9595,0.9935275052,0.9590134901278172,0.9706737959150227,0.94763
0.190546, 61573.200000, 102.900729, 0.9551468802195628, 3.320098053154953E-4, 0.9551478551056827, 3.320374579218773E-4, 0.9904078043267364, 7.796292633346363E-5, 0.9548817638620193, 3.415561740911614E-4, 0.9544201879291112, 6.322584685865095E-4, 0.9553445490842527, 7.497227107074894E-4,0.9594575,0.9594575,0.99348837195,0.9589761881272024,0.9704977292160547,0.947725
0.204174, 62003.200000, 128.815216, 0.9550757626978582, 1.0657159819215406E-4, 0.9550773216655986, 1.0636715481661868E-4, 0.9904070797654988, 5.1077608134865123E-5, 0.9548147179494233, 1.1649726107554113E-4, 0.9542593138183941, 6.441725676081322E-4, 0.9553717539774415, 7.430724259714108E-4,0.959535,0.959535,0.993546823475,0.9590625821985715,0.9703916390287843,0.947995
0.218776, 62715.000000, 163.280127, 0.9550717560769171, 4.0307321062414735E-4, 0.9550738902403101, 4.0329805751268197E-4, 0.9904199845233956, 9.28464836969838E-5, 0.9548140397252853, 4.11072006462923E-4, 0.9541869318403704, 5.470657802796936E-4, 0.9554424071935763, 6.736628424668874E-4,0.95982,0.95982,0.9935829746,0.959342477397028,0.9708809945622676,0.948075
0.234423, 63420.000000, 150.062654, 0.9551063131825341, 1.5282547748092311E-4, 0.9551074497251403, 1.528355370995561E-4, 0.9904109858824477, 7.697912859332344E-5, 0.9548416273449514, 1.56457159702055E-4, 0.9543666964029557, 4.252447681424523E-4, 0.9553174397720104, 5.079917984352048E-4,0.9599325,0.9599325,0.99355319795,0.9594615444931491,0.9708732397250106,0.948315
0.251189, 64184.200000, 81.494540, 0.9551568967719156, 3.312383146442213E-4, 0.955158173452085, 3.300890200654996E-4, 0.990443432024177, 7.013952376535474E-5, 0.9548941199829214, 3.2744500557469456E-4, 0.9543865238987148, 7.238961217624332E-4, 0.9554030482099195, 6.680481002139037E-4,0.95962,0.95962,0.9935108059,0.9591303819760734,0.9709028318511537,0.94764
0.269153, 64771.200000, 188.668386, 0.9550371989713, 1.9148127312943074E-4, 0.955038690672572, 1.9025137463503402E-4, 0.9904336297423152, 6.52049414557915E-5, 0.9547749367889405, 1.8179609911362867E-4, 0.954241641689844, 5.633177400204961E-4, 0.955309360939015, 5.066519739021279E-4,0.9598625,0.9598625,0.99350248195,0.9593804474602343,0.9710426984476551,0.947995
0.288403, 65380.600000, 156.423272, 0.9551123231139458, 2.3862530867569098E-4, 0.9551144772245632, 2.3712204771936748E-4, 0.9904137706881893, 6.816111129692469E-5, 0.9548555050667012, 2.300295613912473E-4, 0.9542168269041575, 6.806124546107539E-4, 0.9554958088354862, 6.141566110340489E-4,0.959665,0.959665,0.993507628475,0.959169728810471,0.9710937339865128,0.947535
0.309030, 66043.600000, 282.952010, 0.9551268471148573, 2.943937840383388E-4, 0.9551276136239734, 2.93765041570697E-4, 0.9904574874970653, 7.856945282752595E-5, 0.954860194469552, 2.923422983580431E-4, 0.9544303519352972, 6.560160161656564E-4, 0.9552911698691396, 6.724901635673248E-4,0.9597075,0.9597075,0.99354305905,0.959212647445128,0.9711397049403783,0.947575
0.331131, 66626.400000, 302.540972, 0.955008150969477, 3.7317875325437706E-4, 0.9550102835293277, 3.719834753947545E-4, 0.9904465131584311, 8.4887016062624E-5, 0.9547505435413765, 3.6506461355971786E-4, 0.9541166196650627, 7.202821719048146E-4, 0.955385961802444, 6.074432553424311E-4,0.9597775,0.9597775,0.99348283035,0.9593008107458609,0.9708061336814888,0.948065
0.354813, 67399.600000, 226.107585, 0.9551318553910336, 2.542932192908086E-4, 0.9551337157243835, 2.550593854422718E-4, 0.9904442542393073, 6.733961858114311E-5, 0.9548722973107917, 2.658803221000367E-4, 0.9542910958787664, 3.662341427984154E-4, 0.9554545370118358, 5.677701065961323E-4,0.9598475,0.9598475,0.993540089925,0.959365267309799,0.9710273337669587,0.94798
0.380189, 67916.200000, 259.374941, 0.95513686366721, 2.3298767764226073E-4, 0.9551378806701631, 2.3076058125511188E-4, 0.9904317117332815, 7.019041477964667E-5, 0.9548720739326457, 2.1436325313124328E-4, 0.9544057449544321, 6.984889716463153E-4, 0.9553395840746693, 5.439028489060649E-4,0.9594675,0.9594675,0.99348126815,0.9589952275331126,0.970300880788974,0.94795
0.407380, 68498.800000, 277.110375, 0.9549230102744787, 3.8004204135443553E-4, 0.9549249083296051, 3.7838374768954665E-4, 0.9904367388094382, 7.618333420663493E-5, 0.9546636471203535, 3.6458498604835526E-4, 0.9540579850018318, 8.403513595197731E-4, 0.9552710298276337, 6.829043660960118E-4,0.9599925,0.9599925,0.9935918866,0.9595050419423814,0.9713400107590235,0.947955
0.436516, 69129.400000, 457.370572, 0.9551654108414155, 2.31295619693544E-4, 0.955166828923996, 2.3092463025533536E-4, 0.9904616686655942, 4.493644334277046E-5, 0.9549032818360643, 2.370671033645473E-4, 0.9543814575806179, 5.499696799226045E-4, 0.9554262564457267, 6.024732761247826E-4,0.9595525,0.9595525,0.993481979075,0.9590683812795843,0.9706865913176183,0.947725
0.467735, 69520.200000, 522.233051, 0.9549911228304774, 2.296085711626949E-4, 0.9549923978243658, 2.2819646937717199E-4, 0.9904252793597417, 6.530513879605519E-5, 0.9547272009379076, 2.169214221716898E-4, 0.9542237951496169, 6.159576616073734E-4, 0.9552317376552317, 5.352448668794926E-4,0.9598225,0.9598225,0.99357641785,0.9593313240664121,0.9712044433286023,0.947745
0.501187, 70475.600000, 533.847019, 0.9551458785643275, 2.0718167733190738E-4, 0.9551471478068427, 2.050731009971181E-4, 0.9904036364537723, 8.686863779149011E-5, 0.9548827791508485, 1.8611835658129E-4, 0.9543816888732032, 6.27811659081567E-4, 0.9553849762999848, 4.7818183677652496E-4,0.959845,0.959845,0.99355518245,0.95937476288034,0.9707426933510774,0.94827
0.537032, 71291.200000, 266.976703, 0.9551659116690331, 2.121701097366537E-4, 0.9551672761839278, 2.1170058685598627E-4, 0.9904306297409395, 6.50249533132575E-5, 0.9549033694077715, 2.1533095425223348E-4, 0.9543906006610442, 5.21486637952766E-4, 0.955417199434574, 5.545462835905277E-4,0.9599,0.9599,0.993525184775,0.9594248651711542,0.9709291609494358,0.94819
0.575440, 71779.200000, 494.703305, 0.9550842767673581, 3.4024445838802195E-4, 0.955085691286355, 3.3884760160740796E-4, 0.9904413045484516, 6.609747324911467E-5, 0.954821823890758, 3.3127078431693176E-4, 0.9542991530772836, 6.891848643401896E-4, 0.9553456470192405, 5.451122525993008E-4,0.9597875,0.9597875,0.993543266125,0.959302075505593,0.9710237720830409,0.94786
0.616595, 72323.400000, 483.148673, 0.9552420374669139, 3.043639493797196E-4, 0.9552438585266827, 3.0327234718653223E-4, 0.9904630866720954, 8.444056217973103E-5, 0.9549833949876503, 2.993000696022211E-4, 0.9543987247703928, 6.602222939045302E-4, 0.9555694123832466, 5.870305793580796E-4,0.9598825,0.9598825,0.99354366985,0.959402741902432,0.9710149380610734,0.948065
0.660693, 72945.600000, 701.317788, 0.9551448769090923, 2.814526447032872E-4, 0.9551461224682434, 2.801359412749724E-4, 0.9904564700910912, 8.705099869941734E-5, 0.9548813853839082, 2.712883405875871E-4, 0.954387843829194, 6.069087328858445E-4, 0.9553759163095956, 4.8516744826006736E-4,0.9601725,0.9601725,0.993527320275,0.9596823380245333,0.9716404372312786,0.948015
0.707946, 73727.200000, 658.667868, 0.9551819381527975, 2.665777023239951E-4, 0.9551836429710642, 2.670758365387347E-4, 0.9904679430971264, 7.47281165084496E-5, 0.9549222396115145, 2.721310314076601E-4, 0.95435123362999, 6.146340399972841E-4, 0.9554948014325392, 7.765293323943775E-4,0.96034,0.96034,0.993591314075,0.9598613465577006,0.9715873585002305,0.948415
0.758578, 74608.600000, 818.002836, 0.955186946428974, 2.661680874054744E-4, 0.9551892456610311, 2.649602348139669E-4, 0.9904493159056953, 5.949960635809373E-5, 0.9549314382954174, 2.517078316226308E-4, 0.9542747988823755, 6.468987436956903E-4, 0.9555896206433674, 5.631014872711787E-4,0.959805,0.959805,0.99350523925,0.9593062986904515,0.9713579841925596,0.94755
0.812831, 73944.200000, 241.184908, 0.9552079811889147, 1.5420611660585103E-4, 0.955209667468293, 1.5166718968303826E-4, 0.9904717733233863, 5.6627333902530007E-5, 0.9549485812968197, 1.2969237692809355E-4, 0.9543767584810725, 7.145933979004738E-4, 0.955522007936849, 6.313400414812915E-4,0.95976,0.95976,0.99360872365,0.9592755830605048,0.9709642392518003,0.947865
0.870964, 75597.000000, 1018.140069, 0.9552876127801191, 2.85847554717919E-4, 0.9552882046385818, 2.8561315150951917E-4, 0.9904761881279187, 7.103026974949964E-5, 0.9550202439355653, 2.872306792339109E-4, 0.9546250988449969, 5.395762784389939E-4, 0.9554162107869155, 5.882277129225308E-4,0.959845,0.959845,0.993599329325,0.9593564647057633,0.9711719742612402,0.947825
0.933254, 75965.400000, 1047.745503, 0.9550652453178877, 2.387608670671024E-4, 0.955066622746276, 2.4006066037263424E-4, 0.9904456368143485, 7.711969966950525E-5, 0.9548028563123147, 2.578104389508142E-4, 0.9542730108505391, 6.525084597463179E-4, 0.9553344275281941, 8.903360841425154E-4,0.96,0.96,0.993607469375,0.959527278614214,0.971002621231979,0.94832
1.000000, 76948.400000, 1211.807344, 0.9551573975995332, 2.3538152103700738E-4, 0.9551582097834623, 2.3412657413172074E-4, 0.9904346351671407, 6.881761667866315E-5, 0.9548907116820387, 2.2665288356343296E-4, 0.9544657597260612, 5.433898317893163E-4, 0.955316452888297, 4.465412220721454E-4,0.9598925,0.9598925,0.9935706776,0.9594089592267891,0.9711168591697186,0.94798
1.071519, 78078.000000, 1641.402449, 0.9551068140101517, 1.9712895679456965E-4, 0.9551086754978853, 1.9696719567502828E-4, 0.9904616123742871, 7.64377145595186E-5, 0.9548476091290482, 2.003341464365985E-4, 0.954257165994786, 5.255843334232011E-4, 0.955439373957733, 6.063903636260976E-4,0.959905,0.959905,0.993546422725,0.9594141137052652,0.971305889466187,0.94781
1.148154, 78239.200000, 917.342771, 0.9551113214587105, 2.7039775375343734E-4, 0.9551130493161114, 2.7083064805474654E-4, 0.9904410684278181, 5.792806957845428E-5, 0.9548509692284866, 2.831914191937317E-4, 0.9542839259443637, 4.846107612787706E-4, 0.9554191987189228, 6.437706233486982E-4,0.96002,0.96002,0.9935930142,0.9595213024461364,0.9716412401574803,0.9477
1.230269, 77755.000000, 1060.771983, 0.9551353611843572, 3.669067365322906E-4, 0.955136745406343, 3.6685088837111875E-4, 0.9904701570933856, 7.125852049912293E-5, 0.9548728313136265, 3.7161071492937154E-4, 0.9543558039942563, 5.963935203238117E-4, 0.9553909878739597, 6.808939934274032E-4,0.959915,0.959915,0.9935125178,0.9594353226908189,0.971055461668459,0.94809
1.318257, 78417.000000, 1049.349894, 0.9551754273937683, 2.5993580588607563E-4, 0.9551774841425049, 2.588614977229499E-4, 0.9904323830456706, 7.349054514158747E-5, 0.9549182712790399, 2.553713330657835E-4, 0.9542939402907317, 6.690390476197679E-4, 0.9555441878337596, 6.447530750363927E-4,0.960095,0.960095,0.99359379065,0.9596137984080317,0.9713267156335474,0.94818
1.412538, 79975.800000, 1125.775004, 0.9552089828441499, 3.014649463988984E-4, 0.9552098368855043, 3.018029575610343E-4, 0.9904301346305051, 7.674074861475116E-5, 0.9549433042777394, 3.147344886095515E-4, 0.9545008723433946, 5.881841742266768E-4, 0.9553868828453925, 7.45376095894186E-4,0.95958,0.95958,0.993524678175,0.9590932091893533,0.9707846752714607,0.94768
1.513561, 80622.400000, 1490.592714, 0.9551819381527975, 1.122412683723857E-4, 0.9551836779666255, 1.1244597210188187E-4, 0.9904487979950577, 1.0143519843657856E-4, 0.9549222817458839, 1.2474211824628901E-4, 0.9543500412058228, 4.901577250264594E-4, 0.9554958076579991, 6.019890317111487E-4,0.9598025,0.9598025,0.993576078325,0.9593121091960858,0.9711598071513842,0.94775
1.621810, 80521.600000, 661.078089, 0.9551343595291218, 3.092609525094254E-4, 0.9551357459124337, 3.09692076188705E-4, 0.9904576818382363, 8.224936874561047E-5, 0.9548717404892407, 3.197166956228528E-4, 0.9543555844591662, 5.014842864337226E-4, 0.9553889630297508, 6.618079955340541E-4,0.9598,0.9598,0.993480054275,0.9593207990123657,0.9708942689771005,0.94802
1.737801, 80585.400000, 713.725045, 0.9551498851852687, 1.0220565292402614E-4, 0.9551512218568767, 1.0128740917311016E-4, 0.990459001331709, 6.445306820114168E-5, 0.954887219207416, 9.907569722682803E-5, 0.9543755523253434, 5.339777430969025E-4, 0.9554000602230392, 5.753973801626379E-4,0.959795,0.959795,0.993553446525,0.9593270577999888,0.9706240596116644,0.94829
1.862087, 81874.400000, 1242.277360, 0.9552560606402081, 2.3404784340478747E-4, 0.9552577336424213, 2.3277071308940012E-4, 0.9904654775556981, 8.79640847391142E-5, 0.9549966599392057, 2.214915763761266E-4, 0.9544304336990544, 6.833991568024535E-4, 0.9555643762298589, 6.413023330924377E-4,0.959725,0.959725,0.99361283705,0.9592286083061271,0.9711986880541178,0.94755
1.995262, 83495.000000, 2091.625684, 0.9552775962277664, 2.2842681207421847E-4, 0.9552781690339476, 2.2825267168672699E-4, 0.9904642330435935, 6.646700807306325E-5, 0.9550099167121149, 2.3414766352420233E-4, 0.9546195042111311, 4.7711460563948675E-4, 0.9554010823872202, 5.442440984537593E-4,0.95974,0.95974,0.993538153825,0.9592697694887475,0.9706062994544021,0.948195
2.137962, 83695.000000, 1923.376718, 0.955253055674502, 2.208269313728832E-4, 0.955253901311405, 2.1991728671562645E-4, 0.9904486395009047, 6.749295911080676E-5, 0.9549874436808347, 2.1394819019960852E-4, 0.9545515749280662, 5.707610671944784E-4, 0.9554242763329682, 5.528776368254656E-4,0.96007,0.96007,0.993545539225,0.9595884969410526,0.9713011053402584,0.948155
2.290868, 84352.200000, 2149.372318, 0.955163407530945, 3.527974210659054E-4, 0.955165384224896, 3.524478370047258E-4, 0.9904439318961028, 6.450241007719323E-5, 0.9549051126699896, 3.5440336511276244E-4, 0.9543024989331255, 5.800686988211927E-4, 0.9555089621826841, 6.06187709681234E-4,0.95966,0.95966,0.993503885475,0.9591754121421271,0.9708376866818266,0.94779
2.454709, 84207.000000, 1519.604027, 0.9551098189758577, 1.4899600581542413E-4, 0.9551115617268294, 1.4737986698533387E-4, 0.9904499425620941, 8.146982360499103E-5, 0.9548498249728807, 1.34555666397058E-4, 0.9542776492417466, 5.655345478523056E-4, 0.9554232675089678, 5.19410860281575E-4,0.9597175,0.9597175,0.99349485315,0.9592452543851884,0.9706242162106826,0.94813
2.630268, 85887.400000, 1752.127005, 0.9551138255967988, 2.8227934780408525E-4, 0.95511591080476, 2.8281977529540786E-4, 0.9904685120649258, 7.161066437358729E-5, 0.9548559384610945, 2.924111622558405E-4, 0.9542374225789926, 4.419709404271187E-4, 0.9554756863978309, 6.21414282647844E-4,0.95999,0.95999,0.9936320992,0.9595091714104996,0.971180537772087,0.948115
2.818383, 86175.400000, 1601.990836, 0.9552485482259433, 2.3597964204100837E-4, 0.9552497648375441, 2.3617870177696895E-4, 0.9904651885354481, 6.978685008540819E-5, 0.9549856644576135, 2.442485665365319E-4, 0.9544898623198401, 5.607552397488788E-4, 0.9554826865414237, 6.912289549377533E-4,0.9598425,0.9598425,0.993595649275,0.9593482766736601,0.9713022133167979,0.947685
3.019952, 86408.400000, 1374.701946, 0.9552024720851208, 3.4279665716972676E-4, 0.9552038322834683, 3.426675326567564E-4, 0.9904536920110287, 6.961713305850804E-5, 0.9549402760619738, 3.434380905315684E-4, 0.9544252127133955, 6.14491941078764E-4, 0.9554565224405656, 6.756399843507851E-4,0.9600275,0.9600275,0.9935854768,0.9595543874471631,0.9710476600058365,0.94833
3.235937, 86637.400000, 1529.100468, 0.9552084820165323, 3.5737130107113427E-4, 0.9552098321794684, 3.563061584884407E-4, 0.9904352215685991, 4.944757848173844E-5, 0.9549459007604242, 3.54461346151038E-4, 0.9544402662804391, 6.369724340397385E-4, 0.9554525208009599, 5.240030639769016E-4,0.9596525,0.9596525,0.99355152575,0.959172676885092,0.9707166959380232,0.9479
3.467369, 87680.600000, 1770.190114, 0.9552220043622086, 2.6399174335794154E-4, 0.9552233279783936, 2.6319978569513107E-4, 0.9904694321242568, 9.292149002748131E-5, 0.9549591909515284, 2.6175168210780606E-4, 0.9544596457239105, 5.032345677049414E-4, 0.9554595964118443, 4.532970578309622E-4,0.9600125,0.9600125,0.993599643525,0.9595314298726106,0.9712156521293759,0.948125
3.715352, 88110.800000, 1570.158005, 0.9552831053315604, 2.5829016038718833E-4, 0.9552844475930019, 2.564314213622081E-4, 0.9904575864024399, 5.674214501692008E-5, 0.9550213477405591, 2.4344462262079278E-4, 0.9545087840704373, 6.91789468865297E-4, 0.9555351599233057, 5.528770392075385E-4,0.96002,0.96002,0.9935814018,0.9595335937974453,0.9713512848887249,0.948
3.981072, 88608.600000, 1866.196946, 0.9552670788477959, 2.7678418514537405E-4, 0.9552678983948513, 2.7605874252029745E-4, 0.9904585498649201, 9.303343981160608E-5, 0.9550014443193987, 2.742466524574264E-4, 0.9545675978986399, 6.264871696297439E-4, 0.9554363498038013, 6.264205248393799E-4,0.959985,0.959985,0.9935255328,0.9595053407613178,0.9711464596286016,0.94814
4.265795, 88539.400000, 1569.949630, 0.9551308537357984, 2.60892253987302E-4, 0.9551324842385324, 2.592531333800926E-4, 0.990445953290546, 7.809731698721361E-5, 0.9548706905546611, 2.478025354145814E-4, 0.9543056754453643, 7.559287553688731E-4, 0.9554373237902773, 6.754427197970684E-4,0.96002,0.96002,0.993597291125,0.959534003380601,0.9713416258529888,0.94801
4.570882, 88345.600000, 1392.861170, 0.9550852784225933, 2.9505675822770873E-4, 0.9550869461374468, 2.952635868842041E-4, 0.9904223860128892, 5.4113373870040885E-5, 0.9548247119979003, 3.0241740115305313E-4, 0.9542598471522881, 5.86063046019485E-4, 0.9553909533519513, 7.1752829318109E-4,0.95987,0.95987,0.993516640525,0.9593840299179685,0.9711444875879803,0.947905
4.897788, 89493.200000, 1252.712481, 0.9550341940055942, 3.992591988060292E-4, 0.9550357751927351, 3.984062840619776E-4, 0.9904322402211388, 7.029735469751295E-5, 0.9547727153895131, 3.880784032794082E-4, 0.9542242010875028, 7.193479102512731E-4, 0.9553225111878568, 6.355616258682189E-4,0.95988,0.95988,0.993494201675,0.9593910684643103,0.9712271497663743,0.94784
5.248075, 89460.000000, 1255.069400, 0.9551103198034753, 2.7705501343872486E-4, 0.9551118515008362, 2.7473295840965445E-4, 0.9904448599045033, 6.429559134127912E-5, 0.9548492447693768, 2.4872729423017426E-4, 0.9543029108555325, 7.859760441011102E-4, 0.955397076869651, 5.807330135329103E-4,0.96016,0.96016,0.99356578105,0.9596736643925744,0.9715333852522852,0.9481
5.623413, 90794.600000, 1664.752306, 0.9551303529081807, 2.9406472183993344E-4, 0.955131225710892, 2.919160330523208E-4, 0.9904495882223449, 7.53268013684153E-5, 0.9548647769659857, 2.791457253980688E-4, 0.9544146517372468, 8.26788671489776E-4, 0.9553163529600809, 6.715562489112313E-4,0.9596625,0.9596625,0.993505803175,0.9591757731554458,0.9708908933519779,0.94774
6.025596, 90755.800000, 1289.720497, 0.9551408702881512, 2.885393044203672E-4, 0.9551417775852322, 2.8818047457424814E-4, 0.9904596853055139, 6.698148380140611E-5, 0.9548748239147177, 2.908463411138837E-4, 0.9544330826845497, 5.306949548030207E-4, 0.9553174220400266, 5.612889852906244E-4,0.960005,0.960005,0.9935414826,0.9595231227766561,0.9712248640121288,0.9481
6.456542, 91044.000000, 1442.573395, 0.9551248438043867, 3.06405010314588E-4, 0.9551259807707941, 3.028685386544042E-4, 0.9904702991101655, 7.102847362281047E-5, 0.9548615115841017, 2.730164431654958E-4, 0.9543660537554391, 9.508722926808098E-4, 0.9553586996513161, 6.35354415912648E-4,0.9597575,0.9597575,0.993467843375,0.9592581062372025,0.9713117064844667,0.9475
6.918310, 91487.400000, 1542.397822, 0.955406809753117, 2.358754525390663E-4, 0.9554084391154767, 2.358566973508341E-4, 0.9904681168098136, 6.409308369947248E-5, 0.9551472382068988, 2.3942586794944206E-4, 0.9546010147480745, 4.4455633969848465E-4, 0.9556944631860157, 5.254812010489144E-4,0.9599075,0.9599075,0.993608509875,0.9594085293469979,0.9714993105498685,0.947615
7.413102, 91323.000000, 1309.491046, 0.9551168305625046, 3.5517683369127976E-4, 0.9551182215355711, 3.542852510927781E-4, 0.9904489587182328, 6.62951307216917E-5, 0.9548546783696434, 3.525908187402429E-4, 0.954328871330468, 7.309102825768863E-4, 0.9553818778883981, 7.00068014034845E-4,0.9596825,0.9596825,0.993590510975,0.9592065423326663,0.9706654789513293,0.948015
7.943282, 91663.600000, 1428.790481, 0.9551173313901222, 1.2944819652189926E-4, 0.9551192737991538, 1.3122827919680164E-4, 0.9904450227362422, 7.681931762746466E-5, 0.9548584628138208, 1.5483613095468088E-4, 0.9542606084105293, 3.579782647027942E-4, 0.955457520771648, 5.943771003561584E-4,0.95982,0.95982,0.993567004625,0.9593278671930358,0.9712236113957778,0.94772
8.511380, 91586.000000, 1138.877342, 0.9551333578738866, 1.981657867881057E-4, 0.955135231567769, 1.9630300439931625E-4, 0.990462492327812, 7.374644427501151E-5, 0.954874450542456, 1.7188099206547696E-4, 0.9542836399933126, 6.467839276545618E-4, 0.9554666585168216, 5.24323418312315E-4,0.95964,0.95964,0.99351732365,0.9591491773660531,0.9709570990911606,0.947625
9.120108, 91903.200000, 1583.466248, 0.9551699182899742, 4.4469036662042887E-4, 0.955170959033752, 4.4429481580518374E-4, 0.990459099219747, 6.899906844004728E-5, 0.9549050709627857, 4.4499625190189216E-4, 0.9544422168630063, 6.490068754252168E-4, 0.9553688444863171, 6.510592349310529E-4,0.9597125,0.9597125,0.99350946285,0.9592342154325625,0.970758856569401,0.94798
9.772372, 92228.600000, 1088.964021, 0.9552124886374734, 3.069366500424162E-4, 0.9552139958851477, 3.0821394848388887E-4, 0.9904567252613887, 7.330305942556748E-5, 0.9549513299904342, 3.286774044243665E-4, 0.9544122415765448, 4.933370394703204E-4, 0.955491718796724, 7.957637403815049E-4,0.9596625,0.9596625,0.993553054,0.9591794913311762,0.9708040785181316,0.94783
10.471285, 92712.600000, 1371.902125, 0.955147881874798, 3.24288879637768E-4, 0.9551497880369748, 3.2197144409459047E-4, 0.9904545574902308, 6.621599696510082E-5, 0.9548897177227644, 3.0268672952547056E-4, 0.9542862412251122, 8.20804927824894E-4, 0.9554948272794505, 5.813946186271503E-4,0.96003,0.96003,0.9935828584,0.9595531314194351,0.9711394686712685,0.94824
11.220185, 93199.200000, 1181.061455, 0.955049719661741, 2.9067251403244726E-4, 0.9550516253112884, 2.908426823061444E-4, 0.9904560216549683, 4.356141108370377E-5, 0.9547902092973072, 3.041978537709676E-4, 0.9541977155084329, 4.962713028642394E-4, 0.95538391031098, 6.233804242477534E-4,0.960025,0.960025,0.9935966221,0.9595394736842106,0.9713370901639344,0.948025
12.022644, 93482.400000, 1205.843207, 0.955116329734887, 2.0280364910113305E-4, 0.9551176779275246, 2.0406295130972067E-4, 0.990435661255684, 6.951381878886148E-5, 0.9548536133191373, 2.235353478239154E-4, 0.9543367711358206, 5.163089434644404E-4, 0.955371773430515, 7.463301606698624E-4,0.959605,0.959605,0.993519059375,0.9591083711678333,0.9710467249490115,0.94746
12.882496, 93785.000000, 1274.544154, 0.9550326915227414, 1.820244868203157E-4, 0.9550344994245256, 1.8216237328737669E-4, 0.9904503507233263, 6.0269406256468335E-5, 0.9547723053597273, 1.9231462400702757E-4, 0.9541969804555936, 3.9659296910091787E-4, 0.9553486747259224, 5.01040772785641E-4,0.9593275,0.9593275,0.9935174125,0.9588454776570583,0.9703453395796534,0.947615
13.803843, 94209.600000, 1112.918074, 0.9552004687746501, 2.167108359241975E-4, 0.9552012379930455, 2.154629490787357E-4, 0.9904754463660248, 6.786987833076925E-5, 0.954934197030024, 2.10356410863591E-4, 0.9545057902021636, 6.538373977565832E-4, 0.9553637563419685, 6.274466133055358E-4,0.9600475,0.9600475,0.993549391875,0.9595545713381841,0.9715413196668802,0.94786
14.791084, 94551.200000, 1070.438303, 0.9553366938866477, 3.4322736474123156E-4, 0.9553388887164008, 3.428004084764211E-4, 0.9904616321260133, 8.18697070670241E-5, 0.9550806688085514, 3.445798318039357E-4, 0.9544509206963765, 5.446043425244309E-4, 0.9557116075258751, 5.323408634991644E-4,0.95996,0.95996,0.9935948132,0.9594857810673938,0.9709857770405186,0.948255
15.848932, 94458.000000, 1332.820768, 0.9551879480842091, 1.7836355269670133E-4, 0.9551888318048929, 1.7674164953640218E-4, 0.9904524940316595, 7.785317974223146E-5, 0.9549224300856878, 1.6120475325047653E-4, 0.9544771695500296, 6.33875190653164E-4, 0.9553688245383967, 5.791706593693708E-4,0.959915,0.959915,0.99358052825,0.9594283429739728,0.9712195571766683,0.94792
16.982437, 94600.800000, 1197.516330, 0.9551063131825341, 3.689315294606432E-4, 0.955107543920479, 3.681319137354707E-4, 0.9904725882373157, 6.913428402809154E-5, 0.9548429882966669, 3.6603026175741413E-4, 0.9543407476625901, 7.389797003916702E-4, 0.9553466020115795, 7.264524980354376E-4,0.9600875,0.9600875,0.9935397605,0.9596099890960885,0.9712297268923701,0.948265
18.197009, 94833.400000, 1110.060647, 0.9552745912620605, 2.1984906321313946E-4, 0.9552759578442471, 2.1871683687349532E-4, 0.990435470721971, 5.3226402101405444E-5, 0.9550130501599364, 2.1688316260935888E-4, 0.9544933708627635, 6.618344576621587E-4, 0.9555340970028634, 6.486830402261646E-4,0.959845,0.959845,0.99349907905,0.95937476288034,0.9707426933510774,0.94827
19.498446, 94962.600000, 1010.374505, 0.9551183330453574, 1.9351657700710477E-4, 0.9551191570984743, 1.9320195193489815E-4, 0.9904663444645243, 5.723911333255139E-5, 0.954851716711411, 1.959911717751317E-4, 0.9544192319092835, 5.185865045002159E-4, 0.9552851476675033, 5.803266156184118E-4,0.9598475,0.9598475,0.993538712025,0.9593800661107696,0.970680204916145,0.94834
20.892961, 95147.400000, 1049.042344, 0.9552350258802672, 2.906121030713741E-4, 0.9552362319489461, 2.904323680629171E-4, 0.990459643440801, 7.385272157537676E-5, 0.9549717645157934, 2.988470664505776E-4, 0.9544820468137726, 5.543360990535634E-4, 0.9554625328707695, 6.281316018756307E-4,0.959995,0.959995,0.993587650775,0.9595095191344217,0.9712966947398619,0.948005
22.387211, 95142.000000, 1047.422169, 0.9551428735986217, 3.1673694324588436E-4, 0.9551445235469649, 3.1687981584299234E-4, 0.9904782830703226, 8.37785905400746E-5, 0.9548824735872546, 3.2512207308239166E-4, 0.954320981949231, 6.222326328273045E-4, 0.9554453780993597, 7.359577320822197E-4,0.9597575,0.9597575,0.99359713135,0.959260374722552,0.9712585652857999,0.947555
23.988329, 95233.200000, 815.455063, 0.9551884489118269, 2.0862340967700354E-4, 0.9551890438175106, 2.083483899941785E-4, 0.9904722744165184, 6.517444222235422E-5, 0.9549207864685985, 2.1250012397347785E-4, 0.954519153062634, 5.645228104213392E-4, 0.955323422770805, 6.374593986757257E-4,0.9597,0.9597,0.9935731977,0.9592057780004758,0.9711151193416482,0.947585
25.703958, 95433.800000, 1042.406140, 0.9552585647782962, 4.3697604272087827E-4, 0.955260277408285, 4.3750842884641305E-4, 0.9904406040542932, 9.22122267027387E-5, 0.954999041562386, 4.444938548746612E-4, 0.9544329423910526, 5.937930679604004E-4, 0.9555664002754339, 7.770258422802045E-4,0.95962,0.95962,0.993559289425,0.9591268656338727,0.9709848647873179,0.947555
27.542287, 95581.200000, 983.192636, 0.9552134902927086, 3.455456509370262E-4, 0.9552143815534195, 3.4501285240618753E-4, 0.9904466038926085, 6.0517347911191125E-5, 0.9549480519243427, 3.4516353703460906E-4, 0.954503140820125, 6.41193257499946E-4, 0.9553940091191573, 6.555905446905522E-4,0.9597175,0.9597175,0.993594817225,0.9592330871581568,0.9709086439228259,0.947835
29.512092, 95440.400000, 1054.164617, 0.955203473740356, 3.0585358498897087E-4, 0.9552050760999192, 3.059217753822294E-4, 0.9904602223686378, 5.653927019967932E-5, 0.9549430999652155, 3.1214500341626987E-4, 0.9543887363314173, 5.989096558996403E-4, 0.955498818254043, 7.173109643347802E-4,0.9601,0.9601,0.993556775975,0.959613545151348,0.9714574089823856,0.948055
31.622777, 95589.400000, 1002.151007, 0.9551804356699446, 1.9865502802486276E-4, 0.9551807408876181, 1.9804587811200232E-4, 0.9904590768177002, 7.162503960390207E-5, 0.9549105702078977, 1.9728975476427532E-4, 0.9545549922703085, 5.492579066124648E-4, 0.9552669982939715, 5.785992976319278E-4,0.9597225,0.9597225,0.993525813425,0.9592527864963365,0.9705715265444831,0.948195
33.884416, 95734.800000, 922.678362, 0.955220001051738, 1.7202973030633686E-4, 0.9552219822702245, 1.689211241136672E-4, 0.9904759667400274, 7.358201365828094E-5, 0.9549628356902158, 1.4057231009938605E-4, 0.9543459054525718, 7.486393977903064E-4, 0.9555814880921385, 5.99951307011723E-4,0.959965,0.959965,0.993546606575,0.9594930945515253,0.9709378519504454,0.948315
36.307805, 95958.600000, 701.997037, 0.9551624058757096, 3.491548031950504E-4, 0.9551634131145006, 3.4865259918679054E-4, 0.9904568256218669, 8.312539779604295E-5, 0.9548973884157951, 3.494072189319286E-4, 0.9544370923737757, 6.366886521120783E-4, 0.9553587384645011, 6.487990531471231E-4,0.960085,0.960085,0.99355022785,0.9596271721319766,0.9707618794253673,0.948745
38.904514, 95918.200000, 774.234435, 0.9551664124966507, 3.101671976341838E-4, 0.9551680891808143, 3.089737757241508E-4, 0.9904531086923184, 6.315476456105425E-5, 0.9549060549665158, 3.0332042792581456E-4, 0.9543486562478684, 6.343225781839746E-4, 0.9554646193147608, 5.2141236425348E-4,0.9597625,0.9597625,0.9936004197,0.9592755372365055,0.9710271134173766,0.947805
41.686938, 96012.800000, 802.198828, 0.9551839414632681, 3.863858292099345E-4, 0.9551845328782449, 3.855670095210455E-4, 0.9904774734344945, 9.119100434711219E-5, 0.9549164040582809, 3.8540598633990034E-4, 0.9545125545645237, 7.405241476807938E-4, 0.9553213935475743, 7.146791829976377E-4,0.9599675,0.9599675,0.993538472675,0.9594942920670736,0.9709717550569046,0.948285
44.668359, 95978.800000, 716.385762, 0.9553011351257954, 3.168382919759325E-4, 0.9553034655519775, 3.1542234866187454E-4, 0.9904728568689632, 6.941926942464653E-5, 0.9550467002550022, 3.0276993117842954E-4, 0.9543815175344017, 7.341062340186045E-4, 0.9557135816916167, 6.15948174238984E-4,0.9601725,0.9601725,0.99360465675,0.9597039577689586,0.9711285954880752,0.948545
47.863009, 96130.600000, 699.686387, 0.9552485482259433, 2.4401152118003834E-4, 0.9552502641608234, 2.420544010130075E-4, 0.9904763067429366, 6.132237649136413E-5, 0.9549892852628717, 2.190457173877257E-4, 0.9544205471045284, 6.929038698572649E-4, 0.9555593900851036, 5.21469741042893E-4,0.9597775,0.9597775,0.993509863825,0.9592896886947853,0.9710666113407819,0.947795
51.286138, 96191.800000, 792.092267, 0.9552505515364139, 3.5458595328780826E-4, 0.9552520884526597, 3.535881686675083E-4, 0.9904754147902356, 6.497849999704946E-5, 0.9549900369238244, 3.499409900699451E-4, 0.9544463015076661, 7.16928468142555E-4, 0.9555351350247074, 6.632979885437189E-4,0.9596425,0.9596425,0.9935719897,0.95916235134595,0.9707112756468353,0.947885
54.954087, 96353.600000, 752.347154, 0.9550647444902701, 9.56252926750741E-5, 0.9550670052255199, 9.340244101984953E-5, 0.9904575591946155, 4.337836030513755E-5, 0.9548082976426897, 7.8786814258616E-5, 0.9541555785835121, 5.73871543431771E-4, 0.9554625565898853, 5.470561663552451E-4,0.9600675,0.9600675,0.99364104055,0.9595881140023529,0.9712478553686206,0.948205
58.884366, 96281.000000, 763.587585, 0.955278097055384, 2.6538854986079934E-4, 0.9552796032847372, 2.648716756243391E-4, 0.9904633292652969, 8.054474812687708E-5, 0.9550175172224386, 2.690795597649339E-4, 0.9544771192376142, 6.37651194319108E-4, 0.9555592869145751, 6.805640192048364E-4,0.95975,0.95975,0.99357414155,0.9592660810427883,0.970939523068098,0.94787
63.095734, 96460.200000, 544.169238, 0.9551003032511225, 2.7817987516170014E-4, 0.9551020412768544, 2.7776288865851643E-4, 0.9904643782511677, 4.76265386419768E-5, 0.9548398988842568, 2.7494770611437595E-4, 0.9542746878681104, 5.082084807551847E-4, 0.9554061746133946, 5.192613132598606E-4,0.959845,0.959845,0.9935134095,0.9593634569650357,0.9710078869200041,0.947995
67.608298, 96325.600000, 608.766819, 0.955163407530945, 2.5545645320600776E-4, 0.9551646643071908, 2.526304001954957E-4, 0.99046220575877, 8.346541229742293E-5, 0.9549010020000445, 2.3280473110817967E-4, 0.9543885670783009, 8.534714211171175E-4, 0.9554151256406234, 6.823816472813471E-4,0.959775,0.959775,0.993614122375,0.959282316023889,0.9711774953883993,0.947675
72.443596, 96516.600000, 636.853704, 0.955301635953413, 3.0766635848641704E-4, 0.9553031168374234, 3.073142561663087E-4, 0.9904721282850341, 6.214099016215325E-5, 0.9550407358679663, 3.0931869909659035E-4, 0.954510191076197, 5.870090384505849E-4, 0.9555724483210645, 6.310610608436735E-4,0.95998,0.95998,0.993522714225,0.9594961818927084,0.9712378727807317,0.948035
77.624712, 96596.000000, 509.213118, 0.9552931218839131, 2.7860784237423655E-4, 0.9552941931107835, 2.7921039008839134E-4, 0.9904659415873451, 7.791161539993958E-5, 0.9550292314407418, 2.9011530496861993E-4, 0.954559659303909, 5.008071584784404E-4, 0.9554998425699799, 6.845251379935975E-4,0.959615,0.959615,0.99359354775,0.9591267692587964,0.9708639395150137,0.94767
83.176377, 96638.800000, 487.417439, 0.9553291814723831, 3.235338657183782E-4, 0.955329930278172, 3.234753817455423E-4, 0.9904437855132582, 5.117354783188811E-5, 0.955063586248387, 3.2923068765312977E-4, 0.9546356261054291, 6.522123374377335E-4, 0.955492748280844, 7.568812882288297E-4,0.959835,0.959835,0.993512949525,0.9593510745424276,0.9710507175857159,0.94793
89.125094, 96675.200000, 510.777603, 0.9551178322177398, 2.1003972284448137E-4, 0.9551186041865037, 2.0900813002175777E-4, 0.9904481336317655, 7.855366661772431E-5, 0.9548509370062039, 1.980391566056241E-4, 0.9544257652506687, 5.984046598785483E-4, 0.9552771160121878, 5.653588505685197E-4,0.95992,0.95992,0.993499853125,0.9594225200963816,0.9714807069340222,0.94766
95.499259, 96668.000000, 544.133807, 0.9549901211752421, 2.0440517037362559E-4, 0.954991471813865, 2.0245615105709384E-4, 0.9904522114416141, 7.239520877689837E-5, 0.9547266857165088, 1.9187038271818865E-4, 0.954212747006648, 6.321983432094083E-4, 0.9552418055095065, 5.216621217492927E-4,0.95982,0.95982,0.993505074775,0.9593338360094935,0.9710836090934237,0.947865
102.329299, 96624.200000, 573.541071, 0.9552896160905897, 1.6629136191408103E-4, 0.9552909085578696, 1.6489846838095427E-4, 0.9904931163735642, 6.590327050267792E-5, 0.9550275054427215, 1.560710752782391E-4, 0.9545220501603744, 5.873229371801084E-4, 0.9555341354937159, 5.600944475346747E-4,0.9597975,0.9597975,0.9935670326,0.9593140491894941,0.9709905914047335,0.947915
109.647820, 96803.600000, 429.194874, 0.9551293512529455, 3.132899930941683E-4, 0.9551307268450383, 3.134197547043684E-4, 0.990456636006796, 6.506296829605504E-5, 0.9548669101738966, 3.1958122045997855E-4, 0.9543471263097505, 5.881645524465061E-4, 0.955387937979278, 7.108160613357021E-4,0.9599175,0.9599175,0.9936072969,0.959416804829585,0.9715530720529054,0.94758
117.489755, 96931.600000, 222.432552, 0.9551704191175918, 2.924310115478525E-4, 0.9551713749577267, 2.912098486346085E-4, 0.9904411931743207, 8.609252420677077E-5, 0.9549056348591808, 2.830150756540228E-4, 0.9544429437675245, 7.696029597081799E-4, 0.9553697882968176, 7.315037676515461E-4,0.959875,0.959875,0.9935712534,0.9593917619674122,0.9710868674451957,0.947975
125.892541, 96807.200000, 367.825176, 0.9551984654641796, 2.475274317594639E-4, 0.9551996625279247, 2.4625785689851937E-4, 0.9904339123509474, 7.165717562506519E-5, 0.9549350852120659, 2.3501424459477873E-4, 0.9544459534539737, 6.228178358050147E-4, 0.9554252951799104, 5.21854523458661E-4,0.9596775,0.9596775,0.993546508,0.9591926061424881,0.9708676701818721,0.947795
134.896288, 97006.000000, 458.993682, 0.9552205018793556, 2.83502938806369E-4, 0.9552208970416516, 2.832581290496787E-4, 0.9904585814042159, 7.37798843674749E-5, 0.9549512660479256, 2.869752255183916E-4, 0.9545868765896911, 5.30873490858058E-4, 0.9553164092025155, 5.803725056621355E-4,0.959735,0.959735,0.993590955575,0.9592430637798225,0.9711075359170372,0.947665
144.543977, 96980.400000, 449.229830, 0.9551553942890626, 2.5703437500100644E-4, 0.9551581058094059, 2.57424566018115E-4, 0.9904440643207734, 7.44760900076688E-5, 0.954902910629098, 2.7208748488859695E-4, 0.9541750699420511, 6.404636518124499E-4, 0.9556328189121535, 8.068787770813307E-4,0.9599075,0.9599075,0.9935308171,0.9594231134164084,0.9711563580484057,0.94797
154.881662, 97052.200000, 440.563003, 0.9552725879515901, 2.495237588657295E-4, 0.9552738067695067, 2.473217102324739E-4, 0.9904764648003, 4.965124655823086E-5, 0.9550100286589187, 2.3216345065646648E-4, 0.9545133956865417, 7.158629513299781E-4, 0.9555079238964999, 5.534199503176746E-4,0.9599325,0.9599325,0.993591041725,0.9594562118486926,0.970998612398298,0.948185
165.958691, 96953.000000, 334.177797, 0.9551158289072692, 3.0316829471060275E-4, 0.9551162559604478, 3.033732413729812E-4, 0.990450006717112, 5.600438745488887E-5, 0.9548464193764081, 3.1571947749807207E-4, 0.9544712025833573, 5.727010645587953E-4, 0.9552225859921961, 7.047750494570711E-4,0.9598475,0.9598475,0.99363112385,0.959351898016567,0.9713411540412971,0.947655
177.827941, 97010.200000, 406.926234, 0.955056731248388, 2.8549634305215964E-4, 0.9550577499331434, 2.8438438827928225E-4, 0.9904579568300933, 8.114642720369648E-5, 0.9547913342720953, 2.784658193361178E-4, 0.9543268229631447, 6.462341370337112E-4, 0.9552569264235011, 5.805568497246757E-4,0.9599475,0.9599475,0.993602736725,0.9594693395331423,0.9710622129136988,0.94815
190.546072, 97177.600000, 290.350547, 0.9551764290490035, 2.1076097223803004E-4, 0.9551781033515064, 2.0966805871693722E-4, 0.9904489100988304, 7.850527459067705E-5, 0.9549162133723581, 2.0063123427277075E-4, 0.954356864588046, 5.491140137227849E-4, 0.955476715190343, 5.030858902808568E-4,0.960245,0.960245,0.993631492725,0.9597711036004128,0.9713500061447709,0.948465
204.173794, 97122.800000, 360.695661, 0.9551153280796516, 3.963676458036179E-4, 0.955116705116939, 3.9685684591895566E-4, 0.9904414257457642, 5.921350301341706E-5, 0.9548528100529292, 4.067066271006792E-4, 0.9543320770115409, 6.06733314130323E-4, 0.9553748172553478, 7.980505303269925E-4,0.96024,0.96024,0.9935821862,0.9597428238748544,0.9718958269250487,0.94789
218.776162, 97285.800000, 175.344689, 0.9551854439461209, 4.52365181478944E-4, 0.9551869856247773, 4.5173862078187537E-4, 0.9904704993488449, 5.660041362512792E-5, 0.9549241303344951, 4.514745225717279E-4, 0.9543886578048998, 6.541776006394859E-4, 0.955460588081999, 5.88336089865104E-4,0.959815,0.959815,0.993469241925,0.9593425605536332,0.9707553544371187,0.948195
234.422882, 97179.800000, 131.765549, 0.9552009696022677, 4.8038219674341486E-4, 0.9552024924509774, 4.8026922440332163E-4, 0.990442210035925, 7.81958832717816E-5, 0.9549398820962096, 4.8594182743153056E-4, 0.9544002866327427, 6.852360002330097E-4, 0.9554806819303521, 7.550018260424863E-4,0.95996,0.95996,0.9935763004,0.9594648633052739,0.9714782127371691,0.947745
251.188643, 97247.400000, 241.729270, 0.9552205018793556, 2.0006417859615993E-4, 0.9552216716852925, 2.001343198077556E-4, 0.9904707928692955, 5.0511502763652153E-5, 0.9549571506269603, 2.0597420019457643E-4, 0.9544681600043715, 5.847757201969361E-4, 0.9554474104687518, 6.898493212772346E-4,0.960095,0.960095,0.9935772371,0.9596119590299987,0.9713701745758544,0.948135
269.153480, 97260.200000, 334.712055, 0.9551568967719156, 4.6609968290944106E-4, 0.9551580079055049, 4.64950449550498E-4, 0.9904706424590708, 6.387998808660562E-5, 0.9548925765613726, 4.565728479805074E-4, 0.9544192267279674, 7.408165953393188E-4, 0.955366872943722, 5.682480402520261E-4,0.9600125,0.9600125,0.99357335775,0.9595408474289024,0.9709937185479454,0.948355
288.403150, 97228.200000, 207.762749, 0.9551353611843572, 3.190370201416134E-4, 0.95513610546732, 3.185596064296448E-4, 0.9904493791700899, 6.779649586981775E-5, 0.9548680560657473, 3.1815318397749145E-4, 0.9544527139860186, 5.525155730104185E-4, 0.9552841821508171, 5.479828781029547E-4,0.960015,0.960015,0.993572817575,0.9595238215748103,0.9714572678917324,0.94788
309.029543, 97397.000000, 209.947613, 0.9551889497394445, 3.867394625119866E-4, 0.9551903672612173, 3.861986189050038E-4, 0.9904796581799978, 7.945804258941466E-5, 0.9549272795614249, 3.831224704782169E-4, 0.9544003742135908, 7.04363004608122E-4, 0.9554555132176847, 7.139813732022759E-4,0.959745,0.959745,0.993455646875,0.9592830663881738,0.9704188026317135,0.9484
331.131121, 97437.400000, 191.539656, 0.9551864456013563, 2.2801356448872345E-4, 0.9551875030203074, 2.2789081479045965E-4, 0.9904487898270764, 6.314127287131171E-5, 0.9549221327597366, 2.314244646334886E-4, 0.9544494824326026, 5.959430413166658E-4, 0.9553960017546332, 6.843371702372518E-4,0.960025,0.960025,0.993519274625,0.9595525740650801,0.9710282192005243,0.948345
354.813389, 97452.600000, 165.006182, 0.9552425382945318, 2.5277460016452343E-4, 0.9552434506508053, 2.527851420542139E-4, 0.9904899848619906, 4.27135796090628E-5, 0.9549773822877313, 2.631877064268178E-4, 0.9545286213981962, 5.645480009375955E-4, 0.9554272297252815, 6.740875078010752E-4,0.9593575,0.9593575,0.9935928372,0.9588595982882839,0.9707520534538504,0.947255
380.189396, 97416.200000, 153.891390, 0.9551809364975622, 1.7640937475719518E-4, 0.9551828918513283, 1.778814348842822E-4, 0.9904679475561577, 8.932680019689101E-5, 0.9549230972104462, 2.0331118533965757E-4, 0.9543107955864476, 5.454619113064554E-4, 0.9555370552945558, 7.850362071970745E-4,0.9598575,0.9598575,0.99357368025,0.9593881282927433,0.970738623277049,0.9483
407.380278, 97392.600000, 191.646132, 0.955196462153709, 3.063264130169093E-4, 0.955197505575482, 3.05639545064752E-4, 0.9904699972391725, 8.801496513999704E-5, 0.9549319273823164, 3.0480168288029273E-4, 0.954465817124011, 6.07465456908721E-4, 0.9553990594927887, 5.978927266685848E-4,0.95972,0.95972,0.993558757025,0.9592412889385836,0.9707785890569477,0.947975
436.515832, 97587.800000, 229.482374, 0.95524504243262, 2.400088012123812E-4, 0.9552470445395634, 2.3962919047411857E-4, 0.9904522776749147, 6.130448593861187E-5, 0.9549875291202194, 2.4561660315027066E-4, 0.9543777613844926, 5.456393776088443E-4, 0.9555986329295948, 5.949643895260411E-4,0.9597775,0.9597775,0.99357317195,0.9593049284819972,0.9707097335619769,0.948165
467.735141, 97584.200000, 174.412614, 0.9550717560769171, 3.092974479271887E-4, 0.9550737768971814, 3.053558347887785E-4, 0.9904463424487657, 7.20069601291385E-5, 0.9548142471416596, 2.6327655280360487E-4, 0.954190812909518, 9.137421010487484E-4, 0.9554394232122501, 4.3079937303511185E-4,0.9598925,0.9598925,0.993560170025,0.9594023852964919,0.9712713466652321,0.94782
501.187234, 97510.000000, 247.362891, 0.9552114869822382, 2.2448812348628252E-4, 0.9552127428377706, 2.224540307889548E-4, 0.9904796350821912, 5.95360779443613E-5, 0.9549491539618469, 2.0459160439146237E-4, 0.9544403652325913, 7.716881747991377E-4, 0.9554595091675434, 6.817170127860215E-4,0.9597175,0.9597175,0.993610331375,0.9592370062107087,0.9708170110351537,0.94793
537.031796, 97596.600000, 286.648635, 0.9550852784225933, 2.2520208217000396E-4, 0.955086771849933, 2.23141180650543E-4, 0.9904649640911561, 7.939763100412688E-5, 0.9548234865964458, 2.0559048628943997E-4, 0.9542874339971762, 6.580083083326721E-4, 0.9553607761453907, 5.064038934169528E-4,0.9599825,0.9599825,0.9935540327,0.9595006590915416,0.9711945749099831,0.948085
575.439937, 97569.200000, 109.157501, 0.9552094836717677, 2.820535577137307E-4, 0.9552107147641735, 2.826573616748907E-4, 0.9904340408565486, 8.206003780745047E-5, 0.9549466980744888, 2.943062900445583E-4, 0.9544434396668497, 6.192281834692622E-4, 0.9554513963084892, 8.111733159339834E-4,0.959985,0.959985,0.9935304933,0.9595084140331704,0.9710740839358499,0.948215
616.595002, 97684.000000, 185.820343, 0.9553006342981778, 1.8048843445070777E-4, 0.9553009575157313, 1.798071906815833E-4, 0.9904427080168802, 5.095039166671565E-5, 0.9550312075904538, 1.7179635866840557E-4, 0.9546820641409217, 4.617389606772087E-4, 0.9553809876165275, 4.57809772928346E-4,0.9596175,0.9596175,0.993536976275,0.9591422218962077,0.9705651993631845,0.947985
660.693448, 97670.800000, 181.855327, 0.9551769298766211, 2.0707026588670158E-4, 0.9551785172933128, 2.0710577059697812E-4, 0.990470127524936, 6.476150524033464E-5, 0.9549162494862063, 2.1379088371726484E-4, 0.9543652106287869, 5.472071347309858E-4, 0.9554685816567116, 6.471157127400619E-4,0.959845,0.959845,0.99352452165,0.9593675689349861,0.9709114183307732,0.948095
707.945784, 97781.800000, 182.429603, 0.9550892850435344, 3.0979578774807144E-4, 0.9550913010882669, 3.096749139721176E-4, 0.9904531327426416, 7.085018502877186E-5, 0.9548310209868871, 3.1678711453273357E-4, 0.9542179783558952, 5.595568204295928E-4, 0.9554454032717737, 6.435299735032111E-4,0.95989,0.95989,0.99356284725,0.9594116664895797,0.9709912640947124,0.948105
758.577575, 97709.000000, 260.145344, 0.9552460440878552, 2.1774197058764072E-4, 0.9552460988937982, 2.1360738096679087E-4, 0.9904631534679196, 6.9183210153854E-5, 0.9549753380262953, 1.6999561886807285E-4, 0.9546505140673064, 8.235518452152387E-4, 0.9553012923242081, 4.964726100044278E-4,0.959945,0.959945,0.993558669875,0.9594642459570506,0.971119965583644,0.948085
812.830516, 97774.000000, 130.644556, 0.9551103198034753, 3.653996562414644E-4, 0.9551122111753052, 3.657965094676723E-4, 0.9904658064977973, 7.672048171518056E-5, 0.9548508349041656, 3.805143567158777E-4, 0.954264412258184, 4.7823431599957597E-4, 0.955438353647933, 6.4739395190705E-4,0.9602275,0.9602275,0.993610792375,0.9597380149163455,0.971696807883692,0.94807
870.963590, 97872.600000, 151.892857, 0.9551779315318564, 2.3573717091673234E-4, 0.9551797821693151, 2.3459694722124935E-4, 0.9904570431271476, 6.889805077519732E-5, 0.9549191576058241, 2.2598992872669628E-4, 0.9543297230227692, 6.17766237687379E-4, 0.9555099589927322, 5.739215467850945E-4,0.9597675,0.9597675,0.9935408608,0.959275651683204,0.9711480819187474,0.94769
933.254301, 98004.000000, 247.150966, 0.9551248438043867, 2.2302636026537626E-4, 0.9551258851244429, 2.2301829359220782E-4, 0.9904419098786379, 4.228672811637534E-5, 0.9548598068197325, 2.3096338503266771E-4, 0.954394195629475, 5.257727927694397E-4, 0.955326459516348, 6.250875296057186E-4,0.95977,0.95977,0.99347729265,0.9592914712444789,0.9708394351196633,0.948015


==> exe_results/exe.512gram.128stride.exact.lasso.csv <==
Reading in dataset /data1/kilograms/exe_tests/exe.train.512gram.128stride.exact.jsat
Using alpha: 0.5
Reading in evaluation sets
Reading.../data1/kilograms/exe_tests/exe.test.512gram.128stride.exact.jsat
N = 1996695     D = 100000
Sparsity: 0.0032830613138211
Priors: [0.49682199835227714, 0.5031780016477229]
Number of Nans? (should be zero): 0
Lambdas: [5.008276176381477E-4, 4.673995281187133E-4, 4.3620261980727187E-4, 4.0708797095405206E-4, 3.799165996955891E-4, 3.545588006100774E-4, 3.3089352555477707E-4, 3.088078058298754E-4, 2.881962129104124E-4, 2.6896035517204824E-4, 2.510084082082008E-4, 2.3425467649650935E-4, 2.1861918432217601E-4, 2.0402729400540093E-4, 1.9040934961051195E-4, 1.7770034443596853E-4, 1.6583961069797465E-4, 1.54770529926383E-4, 1.4444026269042664E-4, 1.3479949636408764E-4, 1.2580220972705316E-4, 1.1740545327753725E-4, 1.0956914420828206E-4, 1.0225587506702462E-4, 9.543073518806072E-5, 8.90611440424766E-5, 8.311669571154134E-5, 7.756901374083108E-5, 7.239161568221126E-5, 6.755978667706657E-5, 6.305046147729965E-5, 5.884211434092493E-5, 5.491465627665631E-5, 5.124933914697818E-5, 4.782866617192083E-5, 4.463630840632876E-5, 4.165702679190729E-5, 3.887659941196283E-5, 3.6281753601576094E-5, 3.386010258912769E-5, 3.160008636673069E-5, 2.9490916507307795E-5, 2.752252466489003E-5, 2.5685514512299846E-5, 2.3971116886787367E-5, 2.2371147929501696E-5, 2.0877970018973166E-5, 1.948445531211728E-5, 1.81839517187203E-5, 1.69702511469805E-5, 1.5837559868524657E-5, 1.478047086143044E-5, 1.3793937999234571E-5, 1.2873251962712706E-5, 1.2014017759444943E-5, 1.1212133743853427E-5, 1.0463772037562282E-5, 9.765360256614298E-6, 9.113564458317304E-6, 8.505273226315212E-6, 7.937582817912159E-6, 7.407783302748824E-6, 6.91334562666248E-6, 6.451909538978854E-6, 6.021272325605138E-6, 5.619378294140887E-6, 5.244308960812244E-6, 4.894273892386226E-6, 4.5676021593478764E-6, 4.26273435954103E-6, 3.978215174196768E-6, 3.712686420814992E-6, 3.46488056973618E-6, 3.233614693454214E-6, 3.0177848197864894E-6, 2.8163606619456095E-6, 2.6283807003562015E-6, 2.4529475927392333E-6, 2.2892238905535162E-6, 2.1364280413462895E-6, 1.9938306579297173E-6, 1.8607510365738035E-6, 1.7365539075949619E-6, 1.6206464028288162E-6, 1.512475225511166E-6, 1.4115240090571937E-6, 1.3173108521308372E-6, 1.2293860182376524E-6, 1.1473297888599795E-6, 1.0707504598860798E-6, 9.992824717690394E-7, 9.325846644895042E-7, 8.703386489921481E-7, 8.122472873217646E-7, 7.580332742037263E-7, 7.074378132978519E-7, 6.602193818066404E-7, 6.161525775405775E-7, 5.750270429368951E-7, 5.366464608954336E-7, 5.008276176381474E-7, 4.6739952811871167E-7, 4.36202619807272E-7, 4.0708797095405103E-7, 3.799165996955885E-7, 3.545588006100775E-7, 3.308935255547778E-7, 3.088078058298749E-7, 2.881962129104135E-7, 2.6896035517204855E-7, 2.510084082082004E-7, 2.3425467649650982E-7, 2.186191843221755E-7, 2.0402729400540027E-7, 1.90409349610512E-7, 1.7770034443596827E-7, 1.6583961069797378E-7, 1.5477052992638277E-7, 1.4444026269042644E-7, 1.3479949636408744E-7, 1.2580220972705297E-7, 1.1740545327753739E-7, 1.0956914420828188E-7, 1.0225587506702483E-7, 9.543073518806076E-8, 8.90611440424764E-8, 8.311669571154135E-8, 7.756901374083082E-8, 7.239161568221128E-8, 6.75597866770666E-8, 6.305046147729956E-8, 5.884211434092484E-8, 5.4914656276656474E-8, 5.12493391469781E-8, 4.7828666171920924E-8, 4.4636308406328735E-8, 4.1657026791907225E-8, 3.887659941196288E-8, 3.628175360157611E-8, 3.386010258912763E-8, 3.16000863667307E-8, 2.94909165073078E-8, 2.7522524664889965E-8, 2.568551451229982E-8, 2.3971116886787354E-8, 2.2371147929501673E-8, 2.087797001897313E-8, 1.948445531211731E-8, 1.818395171872027E-8, 1.697025114698052E-8, 1.583755986852464E-8, 1.4780470861430444E-8, 1.379393799923456E-8, 1.2873251962712711E-8, 1.2014017759444946E-8, 1.121213374385342E-8, 1.0463772037562272E-8, 9.765360256614282E-9, 9.113564458317282E-9, 8.505273226315213E-9, 7.937582817912168E-9, 7.407783302748832E-9, 6.913345626662488E-9, 6.451909538978833E-9, 6.021272325605128E-9, 5.619378294140883E-9, 5.244308960812242E-9, 4.894273892386223E-9, 4.567602159347874E-9, 4.262734359541023E-9, 3.978215174196769E-9, 3.7126864208149848E-9, 3.464880569736173E-9, 3.2336146934542115E-9, 3.017784819786487E-9, 2.816360661945611E-9, 2.6283807003562007E-9, 2.4529475927392335E-9, 2.289223890553515E-9, 2.1364280413462875E-9, 1.993830657929715E-9, 1.8607510365738015E-9, 1.7365539075949591E-9, 1.6206464028288163E-9, 1.5124752255111656E-9, 1.411524009057194E-9, 1.3173108521308375E-9, 1.2293860182376531E-9, 1.1473297888599775E-9, 1.0707504598860778E-9, 9.992824717690382E-10, 9.325846644895027E-10, 8.703386489921474E-10, 8.122472873217643E-10, 7.580332742037257E-10, 7.074378132978519E-10, 6.60219381806639E-10, 6.161525775405765E-10, 5.750270429368946E-10, 5.366464608954329E-10]
C, Average NNZ, Stnd Dev NNZ, Accuracy, Accuracy Dev, WeightedAccuracy, WeightedAccuracy Dev, AUC, AUC Dev, F1 Score, F1 Score Dev, Precision, Precision Dev, Recall, Recall Dev, exe.test.512gram.128stride.exact.jsat Accuracy, exe.test.512gram.128stride.exact.jsat WeightedAccuracy, exe.test.512gram.128stride.exact.jsat AUC, exe.test.512gram.128stride.exact.jsat F1 Score, exe.test.512gram.128stride.exact.jsat Precision, exe.test.512gram.128stride.exact.jsat Recall
0.001000, 3478.600000, 324.448825, 0.8205429472202816, 6.068398271038108E-4, 0.8213143836537041, 5.100756975692774E-4, 0.9095534487696699, 3.035175274827645E-4, 0.8392082693401474, 5.781622628670144E-4, 0.7562446783858147, 9.343239621940761E-4, 0.9426191032951934, 6.434283153440916E-4,0.9019575,0.9019575,0.9535113368,0.9048669077924377,0.8787888782611564,0.93254
0.001072, 3623.400000, 288.932933, 0.8229479214401799, 6.785861227989733E-4, 0.8237153072796704, 6.55449726788752E-4, 0.9110291606985014, 6.629503153886266E-4, 0.8412740940664175, 6.877139154197031E-4, 0.758446803364928, 7.552432877867866E-4, 0.9444115485116484, 0.0013963072763868588,0.9046225,0.9046225,0.95410142385,0.9075846432230918,0.8802467801579731,0.936675
0.001148, 4237.400000, 272.002647, 0.8249256897022329, 7.665460781507159E-4, 0.8256756514489032, 6.982038577030683E-4, 0.9127616366219329, 2.6774267220644736E-4, 0.8426681605937547, 8.843403274599455E-4, 0.7611781637040274, 9.617435963202992E-4, 0.9437031023603126, 0.0022199676185114376,0.905695,0.905695,0.95532618735,0.9086510519586191,0.8810344503719287,0.938055
0.001230, 4551.800000, 147.251350, 0.8272395132957211, 7.672688909539414E-4, 0.827981165679996, 8.413355423473555E-4, 0.9144082157005335, 2.716180973937132E-4, 0.8445498601812144, 6.922261093073902E-4, 0.7636643774043073, 4.659455428277259E-4, 0.9446008636008939, 0.00147025311953155,0.90721,0.90721,0.95598959145,0.9101912030158876,0.8818584195275649,0.940405
0.001318, 4415.200000, 79.244937, 0.8292633576985968, 6.822356824782604E-4, 0.8299991426883355, 6.817897383299752E-4, 0.9156803562344107, 2.277621346422805E-4, 0.8462458361156479, 6.710875959932591E-4, 0.7657014970506555, 7.576229159646987E-4, 0.9457291758398887, 0.0014563468798999709,0.9076625,0.9076625,0.956712721,0.9104482316344319,0.883785297703384,0.93877
0.001413, 4677.200000, 110.463388, 0.8309686757366549, 5.260726289923137E-4, 0.8317030651793915, 5.22652217330251E-4, 0.9170330850315486, 2.831951852190801E-4, 0.8477613946395921, 5.496106079981566E-4, 0.7671541824508422, 4.0293575438832415E-4, 0.9472971714261831, 9.776082184845122E-4,0.9087675,0.9087675,0.957171328575,0.9114915682579412,0.8850648341348305,0.939545
0.001514, 4697.600000, 117.887404, 0.832248791127338, 4.403314466071915E-4, 0.8329812069012725, 4.348564379874911E-4, 0.9181091778624013, 4.4183087264180386E-4, 0.8488662771827412, 4.298740381708984E-4, 0.7683525668131633, 4.334708359783989E-4, 0.9482288547107472, 5.057581365286918E-4,0.9095225,0.9095225,0.95797664775,0.9122287083498046,0.8857360843580602,0.940355
0.001622, 4778.000000, 138.907163, 0.8336601233538422, 4.5549163602263796E-4, 0.8343877021040678, 3.9221372286256097E-4, 0.9193847110889809, 1.3728645310682729E-4, 0.8500291948260911, 4.676144197748361E-4, 0.769857238003539, 6.518646676646615E-4, 0.9488407526100329, 5.704659933026772E-4,0.9109875,0.9109875,0.958838503625,0.9137122513819853,0.8865734535415815,0.942565
0.001738, 4832.400000, 88.472821, 0.8348691212228208, 3.631204007188717E-4, 0.8355886602072689, 3.5678107159201533E-4, 0.920315789094724, 2.438933132289849E-4, 0.8509505439941885, 3.77762723199301E-4, 0.7714013655131988, 6.275122837395594E-4, 0.9487944808656389, 0.0010976654192552675,0.9109575,0.9109575,0.959490526975,0.9136404745567094,0.8869164465910643,0.942025
0.001862, 5028.600000, 184.523820, 0.8357355530013347, 4.99170642989163E-4, 0.836455370652963, 4.532796065088563E-4, 0.9214464910197672, 3.089172761921922E-4, 0.85173528050635, 5.081386589475399E-4, 0.7721005904880911, 6.035126329009045E-4, 0.9496865593194233, 6.118228772165315E-4,0.911165,0.911165,0.959753370875,0.9137691710347505,0.8877451904941531,0.941365
0.001995, 4983.800000, 112.180925, 0.8366180112636131, 4.34204547041243E-4, 0.8373339813455714, 3.604583512163117E-4, 0.9223788152461486, 2.6953219666623284E-4, 0.8524501946375368, 4.3930067904498414E-4, 0.7730967836934604, 6.793418603105816E-4, 0.9499576801831641, 3.8169639442040476E-4,0.9118075,0.9118075,0.960210983175,0.9144640332862134,0.8877240223516286,0.942865
0.002138, 4911.000000, 112.944234, 0.8379962888673532, 1.722701409099313E-4, 0.8387040052257259, 1.7453376495161913E-4, 0.9235004821266994, 2.7349639789750517E-4, 0.853522482443207, 1.9683684449817035E-4, 0.7748125609280494, 3.5276153139817903E-4, 0.9500325138710579, 3.877496031693425E-4,0.9124175,0.9124175,0.96123729065,0.915016919960702,0.8886423068768111,0.943005
0.002291, 5179.200000, 122.417973, 0.8389047901657488, 5.907273957570179E-4, 0.8396078637122752, 5.60436588143893E-4, 0.9242548873493686, 3.2049353571923713E-4, 0.8542533772433737, 6.31669169481152E-4, 0.7758677466472859, 4.534645484132405E-4, 0.9502578131141393, 9.879180304337865E-4,0.9132025,0.9132025,0.96138040995,0.9157643176883045,0.8895105224707185,0.943615
0.002455, 5189.400000, 135.984705, 0.8397747277375863, 5.659161495680966E-4, 0.8404689349290446, 5.153174514210031E-4, 0.9251212029906473, 2.8249175425722087E-4, 0.8548602778727407, 5.765609221660341E-4, 0.7772086383309641, 7.051567188039765E-4, 0.9497515104834277, 8.462257166700424E-4,0.9134425,0.9134425,0.9617598533,0.9159507400403459,0.8901560369355044,0.943285
0.002630, 5377.000000, 89.084230, 0.8410989159586215, 6.259295397765992E-4, 0.8417894690790829, 6.168104564627408E-4, 0.9258580431017525, 2.2021444365684633E-4, 0.8559764863429848, 5.611266590885467E-4, 0.778593156311099, 6.86578818955129E-4, 0.9504395815108948, 4.407772452080767E-4,0.91412,0.91412,0.962119542075,0.9166027365334006,0.8908488589387847,0.94389
0.002818, 5420.200000, 175.107281, 0.8420304553274285, 2.6769505549505666E-4, 0.8427166121957956, 2.323921325882585E-4, 0.9266099231222578, 1.3232880186098722E-4, 0.856729300908236, 2.625789487279172E-4, 0.779685985295772, 5.429096692396285E-4, 0.950668422934591, 3.925677563170548E-4,0.9143775,0.9143775,0.962420729,0.9168255325142737,0.8913412002474348,0.94381
0.003020, 5556.000000, 197.223731, 0.84340422548261, 5.447669389789912E-4, 0.8440834855482919, 4.8518237372522716E-4, 0.9273877018890634, 2.9474158054439495E-4, 0.857835570164277, 5.393036843286692E-4, 0.7813223391705824, 7.147864145604012E-4, 0.9509614912492387, 4.204902849272611E-4,0.9162325,0.9162325,0.96241064445,0.9185812280245614,0.8935279073835085,0.94508
0.003236, 5656.600000, 193.049838, 0.8442611415363889, 5.128254709629904E-4, 0.8449371001602903, 4.912682914199099E-4, 0.9279038001750102, 2.4315623332976614E-4, 0.8585493457822737, 5.226029598980737E-4, 0.7822637063745048, 4.6048393715876924E-4, 0.951321380397436, 6.403757878168628E-4,0.91643,0.91643,0.963058234975,0.9188329505004347,0.8931514997026085,0.946035
0.003467, 5761.200000, 92.438953, 0.8458793155689778, 5.050061203859693E-4, 0.8465490106646024, 4.8573889236819577E-4, 0.9284978377390019, 2.2792640212611017E-4, 0.8598917878447008, 5.12811975528521E-4, 0.784073277386766, 5.1920331475319E-4, 0.951943395338065, 7.753985640828429E-4,0.9167,0.9167,0.962950948375,0.9190098393808579,0.8942140316355105,0.94522
0.003715, 5851.000000, 160.688519, 0.8465353997480838, 6.136223687264436E-4, 0.847205704662081, 5.715664617898813E-4, 0.9289755458140135, 2.5854182269449715E-4, 0.860500076070678, 5.936465131479346E-4, 0.7845732798777656, 7.217379197598498E-4, 0.9526972793956631, 5.538054919136926E-4,0.9170625,0.9170625,0.963173717425,0.91942828692516,0.8939290183947672,0.946425
0.003981, 5940.800000, 161.633412, 0.8471338887511614, 2.71671170210656E-4, 0.8477991401616716, 2.3497777843203884E-4, 0.9294680545002715, 2.4027054145364624E-4, 0.8609439826049131, 3.327414701472634E-4, 0.785443805517257, 3.5543957769347794E-4, 0.9525028183076415, 5.728320300301053E-4,0.91713,0.91713,0.9634541956,0.9195198578219764,0.8937454572914602,0.946825
0.004266, 6151.400000, 181.908329, 0.8477964836892966, 4.137102897776592E-4, 0.8484630422813717, 3.760903369469928E-4, 0.9299367296285344, 1.333886432518144E-4, 0.8615722175334234, 4.50489057869121E-4, 0.7858973464612113, 4.3788634638435313E-4, 0.9533737217010317, 6.127131570597354E-4,0.91769,0.91769,0.963679659175,0.9199712203635374,0.8951618243914438,0.946195
0.004571, 6103.000000, 152.598820, 0.8482612517184649, 4.16462783096511E-4, 0.8489232846596035, 3.5941295632505575E-4, 0.9303420330942102, 3.0237106737229205E-4, 0.861902449999094, 4.558587511539583E-4, 0.786633155334566, 5.495100856369695E-4, 0.9531006040907325, 6.339103307297661E-4,0.91779,0.91779,0.964046178825,0.920113887026402,0.8948194069061974,0.94688
0.004898, 6270.200000, 149.690881, 0.8487285238857212, 3.592948638379542E-4, 0.8493907282868909, 2.963655792133841E-4, 0.9309798830715244, 2.0903035810927397E-4, 0.8623304246310368, 4.1491570583414744E-4, 0.7870107606417827, 4.253465000184675E-4, 0.9535925666939085, 4.066517907529378E-4,0.9178675,0.9178675,0.964186063925,0.9201661170741428,0.8951148134665299,0.94666
0.005248, 6287.400000, 127.273878, 0.8491276834969789, 2.7864385171155E-4, 0.8497845980414, 2.573555404611848E-4, 0.9313737834901644, 1.8057666059023833E-4, 0.8625970194435262, 3.48957109644379E-4, 0.7877120383134816, 3.103966438521969E-4, 0.9532163049183101, 7.627393591893498E-4,0.9178775,0.9178775,0.964272649025,0.9201878618685598,0.8950084838287353,0.946825
0.005623, 6473.400000, 275.708977, 0.8498298438169074, 4.175544951774653E-4, 0.8504867733616546, 3.884645563700137E-4, 0.9316988531188466, 2.3901996383437446E-4, 0.8632290378382205, 4.169896064134129E-4, 0.7883252090076989, 5.325572031257554E-4, 0.9538617899785701, 4.597777085719795E-4,0.9177025,0.9177025,0.964345259,0.9200364365093824,0.8946639896067083,0.94689
0.006026, 6694.200000, 256.898735, 0.8502039620472832, 2.3649777986513618E-4, 0.8508599243186981, 1.9932846059983044E-4, 0.9322296799191317, 2.3022921052902052E-4, 0.8635547970556674, 3.1127217014145233E-4, 0.7886937729194093, 2.798261308711964E-4, 0.9541176444233936, 5.441999139662729E-4,0.9186675,0.9186675,0.96471446015,0.9209095174539735,0.8962046758998575,0.947015
0.006457, 6816.800000, 108.979631, 0.8506947731125685, 2.831762790639793E-4, 0.8513478666280159, 2.631163525801716E-4, 0.9325464376556877, 1.4705104387674863E-4, 0.8639450187819413, 3.415358398744105E-4, 0.78932281936724, 2.1597259706465185E-4, 0.9541499533907156, 5.405791681175752E-4,0.91974,0.91974,0.964751757925,0.9219841265983971,0.8969059979385927,0.948505
0.006918, 6982.600000, 104.916348, 0.8509867556136517, 4.663277997384129E-4, 0.8516379972740676, 4.2797437863384646E-4, 0.9329607198763272, 2.0127843699392297E-4, 0.8641715167854425, 4.751990334926472E-4, 0.7897203112545441, 5.276777284510723E-4, 0.9541217900329924, 4.130851195406101E-4,0.9191375,0.9191375,0.9650031882,0.9214173783117309,0.8961508470971858,0.94815
0.007413, 7037.200000, 165.084706, 0.851319805979381, 5.115247440007824E-4, 0.8519688195056074, 4.5955115951130173E-4, 0.9332757581659689, 1.050940937106876E-4, 0.8644310120822951, 5.306926401433323E-4, 0.7901700620046685, 6.418259255720886E-4, 0.9540985463489765, 6.933371786565687E-4,0.9189725,0.9189725,0.964923245575,0.921194998067015,0.8966021554233462,0.947175
0.007943, 7203.200000, 97.150193, 0.8514790691617898, 4.998058887485589E-4, 0.8521281299708692, 4.444316178939299E-4, 0.9335975078877864, 1.0582825239229422E-4, 0.8645777317862716, 5.491571958853796E-4, 0.7902962038537401, 5.161756013013177E-4, 0.9542718751047659, 7.522357256912891E-4,0.9197025,0.9197025,0.964863921325,0.9219292723299685,0.8970526325747721,0.948225
0.008511, 7382.600000, 153.130794, 0.8518231377351073, 3.380026187671552E-4, 0.8524717362993108, 2.864414380309222E-4, 0.9339614982936666, 2.0933631955455528E-4, 0.8648804855901405, 3.739496979313271E-4, 0.790626976266251, 4.508628603043238E-4, 0.9545271203988864, 3.120501710904999E-4,0.919305,0.919305,0.9653635447,0.9215639580093312,0.8964684190620272,0.948105
0.009120, 7452.200000, 58.768699, 0.8523404926641275, 5.154326498840616E-4, 0.8529878069341853, 4.445191551275219E-4, 0.9341845947127295, 8.02040260249179E-5, 0.8653306455381383, 5.747514499586863E-4, 0.7911424275504519, 5.301692807647371E-4, 0.9548724995720933, 6.982600202743197E-4,0.91946,0.91946,0.96509763635,0.9217043449519523,0.8967162569869388,0.948125
0.009772, 7603.600000, 156.474407, 0.852501759157007, 6.913877645521418E-4, 0.8531468526631812, 6.368181831040787E-4, 0.9345206315123704, 2.6183509549846225E-4, 0.8654305015203985, 6.690311884741071E-4, 0.7914654186626986, 8.720246184096017E-4, 0.9546459099326375, 6.805217789420544E-4,0.9199375,0.9199375,0.96570552665,0.9220914759195152,0.8979337531211652,0.947585
0.010471, 7997.600000, 149.879418, 0.852599921370064, 5.89328775698931E-4, 0.8532446075852039, 5.170215771657665E-4, 0.9346904141390286, 1.546964457053579E-4, 0.8655083079202894, 6.041011855091426E-4, 0.79159341336299, 7.903540194248878E-4, 0.9546490882560666, 7.109460215936304E-4,0.91985,0.91985,0.96584180515,0.9219579166707238,0.8983320999601525,0.94686
0.011220, 8135.600000, 180.382483, 0.8534979052884892, 4.8159464963292207E-4, 0.8541366112213499, 4.7921974526940133E-4, 0.935071322564835, 2.976866489476421E-4, 0.8662234383587031, 3.7082715521403363E-4, 0.7927628693801114, 8.6829838023534E-4, 0.9546902489446627, 7.273575972096488E-4,0.920625,0.920625,0.965895703775,0.9227249494974079,0.8989424764072651,0.9478
0.012023, 8345.800000, 158.987295, 0.8539271145568051, 3.4406747980558E-4, 0.8545630994897937, 3.090826102726336E-4, 0.9354042157978697, 2.4417948819960403E-4, 0.8665572257739684, 3.5375956135215973E-4, 0.7933532788551173, 5.222268939108005E-4, 0.9546440377768238, 4.364777438105586E-4,0.9209875,0.9209875,0.966177978125,0.9230900264032025,0.8991632493422145,0.948325
0.012882, 8531.400000, 128.580869, 0.8540848752563612, 3.4679048852179857E-4, 0.8547190607230843, 2.766535373190797E-4, 0.9357663196883944, 2.1765036989503583E-4, 0.8666662408225936, 4.100763509537981E-4, 0.7936259389358742, 4.809555938520028E-4, 0.9545139055430616, 5.603064159179401E-4,0.9209625,0.9209625,0.966647493425,0.9230593257256614,0.8992038918734383,0.948215
0.013804, 8792.200000, 187.062984, 0.8545852020463816, 4.1400423587378745E-4, 0.8552179187958174, 3.6745422790514714E-4, 0.9359149050725805, 2.2993346227738711E-4, 0.8670901261187938, 4.391790085884957E-4, 0.7941800202562398, 5.710468984254767E-4, 0.9547410176534964, 6.078561546285454E-4,0.921045,0.921045,0.966377970575,0.9230862898669316,0.8998224256466745,0.947585
0.014791, 8937.800000, 166.808153, 0.854757486746849, 3.688077709702191E-4, 0.8553881726309506, 2.8943563805909617E-4, 0.9362599814885224, 1.7538646227336697E-4, 0.8672105590540713, 4.2576818008679534E-4, 0.7944743515114904, 5.627631928576434E-4, 0.9546077701432782, 5.678515762250084E-4,0.9212425,0.9212425,0.9665991704,0.92326167712076,0.9001828761429759,0.947555
0.015849, 9226.200000, 202.122141, 0.8552252597417231, 6.812827869829099E-4, 0.8558535785443201, 6.401200176765207E-4, 0.9364397032062983, 2.08794412872626E-4, 0.8675931100703741, 6.266192335522751E-4, 0.7950517387128228, 8.889149350529098E-4, 0.9547015189299788, 3.4787997925528195E-4,0.92111,0.92111,0.96634908505,0.9231451172940535,0.8999297219267588,0.94759
0.016982, 9328.000000, 131.585714, 0.8556134011453927, 2.635628832598366E-4, 0.8562389872284086, 2.1856976664676555E-4, 0.9365186344062272, 2.4284891632314964E-4, 0.8679011449161195, 3.220442442708524E-4, 0.7955683745034957, 3.3248217447266125E-4, 0.9547023851610573, 3.939927448197856E-4,0.921415,0.921415,0.966403418125,0.9234634994375539,0.9000028475695994,0.94818
0.018197, 9462.400000, 244.781208, 0.8557921966048896, 6.51740893555646E-4, 0.8564145412302236, 6.383026737625475E-4, 0.9368338690957287, 1.4430071136469326E-4, 0.8679991573253896, 5.375149134833214E-4, 0.7959907069971699, 9.539087904363246E-4, 0.9543327020069394, 3.1297517327909214E-4,0.92178,0.92178,0.966625441575,0.923838641519722,0.9001479991651329,0.94881
0.019498, 9857.600000, 153.913742, 0.8563681483651735, 3.4972115128436735E-4, 0.8569904896255187, 3.305894417018715E-4, 0.9369772436266149, 2.202577419441053E-4, 0.8685301616474026, 3.31621063781004E-4, 0.7964565472020012, 5.533724111791762E-4, 0.954946370188743, 4.295010559559838E-4,0.92162,0.92162,0.9670490147,0.9236902826321888,0.8999203232599169,0.94875
0.020893, 9962.000000, 233.935034, 0.8566035373454634, 6.145736486662169E-4, 0.8572251569153788, 5.610563290392788E-4, 0.9373098655229871, 2.3949304698783644E-4, 0.8687278185654461, 6.278780994624441E-4, 0.7967263737823703, 6.647685560147863E-4, 0.9550360233216055, 5.930988213008625E-4,0.92178,0.92178,0.96720644285,0.9238364167478091,0.9001707779886148,0.94878
0.022387, 10199.400000, 95.092797, 0.8571238972401893, 5.737220275722442E-4, 0.8577395296914242, 5.187241173517149E-4, 0.9374442550975679, 2.0371955765758042E-4, 0.8690882889875283, 5.675496851742756E-4, 0.7976474015958217, 7.536142986459929E-4, 0.9545855849307883, 4.6376261433701333E-4,0.922175,0.922175,0.967024498225,0.9241737791807942,0.9010325632646857,0.948535
0.023988, 10459.800000, 198.497758, 0.8570813268926901, 4.53925022143388E-4, 0.8576981460046774, 3.986762337603181E-4, 0.9376220541699091, 1.7306054504326608E-4, 0.8690746875029779, 4.627473904779801E-4, 0.7975058015571205, 6.837650821680759E-4, 0.954755855190192, 5.586956497402933E-4,0.9219425,0.9219425,0.967175391425,0.9239892786978633,0.9003800333062898,0.94887
0.025704, 11018.200000, 201.684308, 0.8573923408432436, 4.230211944410476E-4, 0.8580081539107904, 3.7585461342100926E-4, 0.9376372175599823, 2.13925617084664E-4, 0.8693417555174282, 4.4822967677561707E-4, 0.7978416189098876, 5.839984355790924E-4, 0.9549191309278993, 6.318879581868698E-4,0.9220475,0.9220475,0.96698861965,0.9240467786684985,0.9009400130148341,0.94837
0.027542, 11245.600000, 230.937741, 0.8575290667828586, 4.8785700240022354E-4, 0.8581433427319599, 4.485024026286388E-4, 0.9378759991568224, 2.2920627055287478E-4, 0.8694414720296777, 5.201857757409144E-4, 0.7980631053160202, 5.100934087914733E-4, 0.9548423258521048, 7.170489006177918E-4,0.9223275,0.9223275,0.96723686615,0.92432807647811,0.9011183663777751,0.948765
0.029512, 11720.400000, 220.888750, 0.8577484292793841, 4.2091455182445396E-4, 0.8583635360131978, 3.8522336129647453E-4, 0.9380114607238419, 1.9037924617426876E-4, 0.869650526798595, 4.410592675060265E-4, 0.7982144832321121, 5.453399948837987E-4, 0.9551300729353971, 6.306131513243138E-4,0.921665,0.921665,0.96756454445,0.9236374448007955,0.9009518285377404,0.947495
0.031623, 12013.200000, 274.502750, 0.8578611154933528, 3.727335311021334E-4, 0.8584730020996446, 3.3627648573241196E-4, 0.9382457121254602, 1.7765269104938835E-4, 0.8696973646422735, 3.546153619193344E-4, 0.798547704020814, 7.252346990655792E-4, 0.9547669785189175, 6.945702211529982E-4,0.92237,0.92237,0.967326814775,0.9243751917896962,0.9010996837696932,0.948885
0.033884, 12207.800000, 192.218001, 0.8580614465404081, 3.005408070997114E-4, 0.8586743905076109, 2.76895300344924E-4, 0.938235954012477, 2.7981479678012E-4, 0.8698963428027067, 3.4568572884914747E-4, 0.7986505745399965, 4.088169280715812E-4, 0.9550989089712374, 6.740961864078637E-4,0.9224025,0.9224025,0.967736074575,0.9243181956720512,0.9020487804878049,0.947715
0.036308, 12894.200000, 218.928664, 0.8581906600657586, 3.985247456763717E-4, 0.8588010220561655, 3.687565463648947E-4, 0.9383756477728102, 2.4507861936613523E-4, 0.869974136705042, 4.5745056382043915E-4, 0.7989301975665896, 3.810445033567311E-4, 0.9548867326769079, 8.53319941359865E-4,0.922455,0.922455,0.967743276925,0.92444695600493,0.9012947289428438,0.94882
0.038905, 13681.200000, 296.423616, 0.8582267196542286, 4.5511592004878783E-4, 0.8588361403123832, 4.2331601841721466E-4, 0.9385313248519086, 2.798240673607467E-4, 0.869989205874458, 4.5295840474344313E-4, 0.7990378683584156, 6.946085909885041E-4, 0.9547698094764717, 8.129880407291301E-4,0.922015,0.922015,0.96759301025,0.9239697380351172,0.9013762340453862,0.947725
0.041687, 14022.600000, 351.021139, 0.8583414091786677, 4.506819697977719E-4, 0.858949659961717, 4.340189728128331E-4, 0.9386787623355495, 2.911739044418359E-4, 0.870067479256643, 4.5644626589770696E-4, 0.7992479938725244, 5.914731496826513E-4, 0.9546582390934759, 8.532576069347164E-4,0.9220975,0.9220975,0.967420490825,0.9240788521558624,0.9011590056976131,0.948195
0.044668, 14851.800000, 151.243380, 0.85842154159749, 4.0054125122419555E-4, 0.8590299555611208, 3.949739973062364E-4, 0.9387511247493661, 2.954345216134928E-4, 0.8701452779950121, 4.137513741718613E-4, 0.7992971820132703, 4.6488595814467065E-4, 0.9547751563405094, 7.980682045683902E-4,0.92214,0.92214,0.967629747675,0.9240645831403089,0.9017740722763137,0.947485
0.047863, 15302.000000, 204.177374, 0.8586098527817217, 4.072212081627384E-4, 0.8592177849793237, 3.6922562296772975E-4, 0.9387912833027773, 3.145549753083004E-4, 0.870307938941648, 4.3722512779864543E-4, 0.7994981691370097, 5.251914797421249E-4, 0.954879910809759, 6.646069159157163E-4,0.92245,0.92245,0.967506738575,0.9243551163936266,0.9021916086712302,0.947635
0.051286, 15751.600000, 413.376148, 0.858554260916164, 3.508275119067015E-4, 0.8591618100495626, 3.3885234375673196E-4, 0.9389035441769401, 2.3913043147516522E-4, 0.8702520774181094, 3.5933374524010957E-4, 0.799472595495864, 5.127008862142726E-4, 0.9547821257140461, 7.165012705755616E-4,0.92265,0.92265,0.9673778991,0.9245560903766343,0.9023207333441216,0.947915
0.054954, 16653.200000, 268.151002, 0.8587656101708072, 2.5442141563941916E-4, 0.8593728256330019, 2.611723383483196E-4, 0.9388421357636068, 2.2436541491452694E-4, 0.8704383615690497, 2.6940202788674556E-4, 0.799683110927399, 4.499383103427862E-4, 0.9549304369170917, 7.475670139438604E-4,0.9223075,0.9223075,0.967751999625,0.924230344434123,0.9019086276058643,0.947685
0.058884, 17168.400000, 421.402705, 0.8588136896221006, 3.1896625389901055E-4, 0.8594200973247755, 2.8372105835052674E-4, 0.9389641028315229, 2.5531636069915333E-4, 0.8704670623799041, 3.4413189814667743E-4, 0.7997888450820387, 5.431357177707645E-4, 0.954848667515859, 6.480433495926122E-4,0.9225575,0.9225575,0.9679200524,0.9244800491487946,0.9020853256447953,0.948015
0.063096, 18012.400000, 163.217156, 0.8589148568008633, 3.520016594082785E-4, 0.859521558840099, 2.9222171194619986E-4, 0.939072941023394, 2.778078386936384E-4, 0.8705638041007966, 4.1215187527394407E-4, 0.799856757417596, 5.499779381166332E-4, 0.9549847348939154, 7.691244802053797E-4,0.9223825,0.9223825,0.967842099875,0.9243034882275064,0.9019800048536528,0.94776
0.067608, 18722.800000, 304.993377, 0.8587290497547198, 3.9905308477035525E-4, 0.8593356897867602, 3.4053922571617015E-4, 0.9392196419740297, 4.052818642077232E-4, 0.8703918297622486, 4.512595509063934E-4, 0.7997065839017292, 6.21924068339608E-4, 0.9547851393648201, 8.652085399378039E-4,0.9226825,0.9226825,0.9677408716,0.9245655328853495,0.9025835178703241,0.947645
0.072444, 19368.000000, 163.787667, 0.8588958253513932, 4.957348512204062E-4, 0.8595015210703141, 4.6016925755364493E-4, 0.9391623669317122, 2.8759321242846685E-4, 0.8705273375750741, 4.8135076125027085E-4, 0.7999226734233842, 7.561876393036451E-4, 0.954803336940874, 7.578763268151883E-4,0.9221725,0.9221725,0.9677321625,0.9240898018302719,0.901871939001347,0.94743
0.077625, 20234.800000, 169.312020, 0.8588873112818934, 4.532791532963242E-4, 0.8594913244640523, 4.0922585126339304E-4, 0.9393532558009481, 2.1230387363639131E-4, 0.8704878317516173, 4.7084579796984315E-4, 0.8000499037622953, 6.918527678588011E-4, 0.9545271088322241, 8.32885611209907E-4,0.922605,0.922605,0.9676265353,0.9245074131876707,0.9023276846915461,0.947805
0.083176, 21005.200000, 185.273204, 0.8591988260600643, 3.7761406015357447E-4, 0.8598039354047302, 3.2943090466083336E-4, 0.9393061792198555, 2.9578279144609857E-4, 0.8707943279756105, 3.966171235064307E-4, 0.8002249643665327, 6.694177026841042E-4, 0.9550150165811203, 7.511198576859671E-4,0.92275,0.92275,0.9675873821,0.9246459089312887,0.9024963820549927,0.94791
0.089125, 21661.200000, 156.964200, 0.8592879733760039, 3.607502734975259E-4, 0.8598904694334069, 3.037109599656983E-4, 0.9393740302864909, 2.997796704654979E-4, 0.8708281212931059, 4.046370310514379E-4, 0.8005047284888299, 5.088278295936082E-4, 0.9546974060308194, 5.01630529840765E-4,0.92267,0.92267,0.96775545515,0.9245564655782167,0.9025390234378721,0.947675
0.095499, 22444.600000, 222.468515, 0.859156255712565, 3.851380661385124E-4, 0.8597610639699773, 3.529536665379605E-4, 0.939386786115852, 2.611878420196014E-4, 0.8707515599504104, 3.8613398700490097E-4, 0.8002051337752615, 6.619636715729653E-4, 0.9549403760591767, 7.450647371919983E-4,0.9224975,0.9224975,0.967879051625,0.9243462875968519,0.9028101537361458,0.946935
0.102329, 23217.000000, 221.283529, 0.8590595959823609, 3.092787952516921E-4, 0.8596639787666204, 2.902682366988185E-4, 0.9394809328868996, 2.689569711961129E-4, 0.8706539332676512, 3.555931475503602E-4, 0.8001610028174309, 4.3790859850187315E-4, 0.9547681053458975, 7.967073333075082E-4,0.9223175,0.9223175,0.96801497545,0.924192781078081,0.9024083470306582,0.947055
0.109648, 23997.400000, 784.909065, 0.8592599270294162, 3.48015738420202E-4, 0.8598621246400807, 2.777036653230451E-4, 0.9395282971576313, 3.421288961950095E-4, 0.870796305824103, 3.957731791767183E-4, 0.8005071863095171, 5.961315234611692E-4, 0.9546177665705697, 6.202816253949478E-4,0.9225475,0.9225475,0.96791902585,0.924425710041201,0.902539284846695,0.9474
0.117490, 24521.800000, 502.619697, 0.8594267026260896, 3.3365269701430254E-4, 0.8600311257418767, 2.963024933076223E-4, 0.9396461606594844, 3.380047043607341E-4, 0.8709881847659975, 3.3180402446399067E-4, 0.8004827638278768, 6.33121665905843E-4, 0.9551139934611095, 5.690503421245227E-4,0.922765,0.922765,0.96793225275,0.9246204671998751,0.9029288144639402,0.94738
0.125893, 25330.600000, 250.821530, 0.859284968410298, 3.6616287712293343E-4, 0.8598881113331455, 3.4147074151136546E-4, 0.9396364113486255, 3.1838100174469604E-4, 0.8708383461757302, 3.473571603161069E-4, 0.8004478826996049, 6.405089544503851E-4, 0.9548033282026278, 5.770387524512831E-4,0.9227025,0.9227025,0.968048560225,0.9245824704674233,0.9026294107281482,0.94763
0.134896, 26203.000000, 242.499485, 0.8594542481450598, 2.765983469627364E-4, 0.8600560549865138, 2.3684574918553011E-4, 0.9397372853553871, 2.937764312570642E-4, 0.8709665001610457, 3.0991610518264355E-4, 0.8007065610665729, 4.3873188321216403E-4, 0.9547429369452883, 3.721930391846874E-4,0.9225225,0.9225225,0.9678675433,0.9243972589706747,0.90255765319004,0.94732
0.144544, 26880.200000, 299.338203, 0.8594367191784423, 3.9436668939852297E-4, 0.8600381883059789, 3.387246119376542E-4, 0.9396438957364737, 3.557819883528753E-4, 0.8709446643339389, 4.353168351835662E-4, 0.8007157953876444, 5.040757242430333E-4, 0.9546772685440523, 4.66312360035576E-4,0.9227325,0.9227325,0.9677919498,0.9246054881603759,0.9027231979117545,0.947575
0.154882, 27351.400000, 158.699212, 0.8594943143544708, 3.309201192344541E-4, 0.8600954701784017, 2.9004784349246114E-4, 0.9396810057846654, 3.184416315649791E-4, 0.870993945161724, 3.7524975932088804E-4, 0.8007800632487111, 4.3603719557175753E-4, 0.9547044446917446, 5.498868281221353E-4,0.9224625,0.9224625,0.96751670485,0.9243582708371441,0.9022973455541007,0.947525
0.165959, 28510.200000, 267.166914, 0.8594236976603838, 3.3951015175045054E-4, 0.86002615230631, 3.274663184601065E-4, 0.9397199743907224, 3.399439804143793E-4, 0.8709538563188456, 3.69132676426365E-4, 0.8006149836019614, 5.427825004781978E-4, 0.9548436237101156, 9.383898621596915E-4,0.9226325,0.9226325,0.967720327575,0.924504965590931,0.9026586191948399,0.947435
0.177828, 29163.200000, 347.587342, 0.8596175179484098, 3.505270992897268E-4, 0.8602173806104231, 3.328784390238353E-4, 0.939726370746943, 3.597003850065771E-4, 0.8710819122447813, 3.571769510659172E-4, 0.8009925706895004, 4.6516781209271035E-4, 0.9546138505919979, 4.885446647885349E-4,0.9224225,0.9224225,0.968057251925,0.924271598249737,0.9027540080184204,0.94684
0.190546, 30039.800000, 279.613591, 0.8593981554518842, 4.070634941708675E-4, 0.8600005362251798, 3.565536127194847E-4, 0.9397209252622771, 3.5427784961923706E-4, 0.8709254589420328, 4.401440789626145E-4, 0.8006142721147599, 6.336628913033406E-4, 0.9547761166519756, 7.766884695970369E-4,0.9227125,0.9227125,0.96807484665,0.9245933308453889,0.9026274306233539,0.947655
0.204174, 30998.800000, 262.428962, 0.8595398896676759, 2.8524056482910837E-4, 0.8601400308788684, 2.547336435699353E-4, 0.9397542871199752, 2.568186785910834E-4, 0.8710137616246707, 3.1395287170781524E-4, 0.800913386008286, 4.1389615475876366E-4, 0.9545625285504296, 3.8003314086869355E-4,0.92252,0.92252,0.968053005425,0.9243909460402344,0.9025955464082555,0.947265
0.218776, 31948.600000, 354.891307, 0.859590974084675, 3.434574875262352E-4, 0.8601921221629956, 2.8850819437737236E-4, 0.9397692869770916, 2.377920824031422E-4, 0.8710802310727328, 4.008340414434397E-4, 0.800871923871053, 4.319694644405833E-4, 0.9547811260039852, 5.263275939900174E-4,0.9227225,0.9227225,0.967913694675,0.9246093397494214,0.9025717700501402,0.94775
0.234423, 32428.600000, 135.650433, 0.8596986520224672, 3.223104917831794E-4, 0.8602989757030132, 2.864152541199722E-4, 0.9399150973252762, 3.1874590286987614E-4, 0.8711618887896119, 3.360706824840369E-4, 0.8010375600369258, 4.933472791431942E-4, 0.9547419896337217, 3.0492018655742573E-4,0.92269,0.92269,0.968063344525,0.9245236967865703,0.9031032147931984,0.946985
0.251189, 33651.600000, 433.169990, 0.8597827910622303, 3.4548539677281407E-4, 0.8603818610435614, 3.233067896090892E-4, 0.9398446804372348, 3.093831210371131E-4, 0.8712180896818976, 3.4037152904122387E-4, 0.8011994488714261, 5.158345875469411E-4, 0.9546471460972483, 3.7425685262289655E-4,0.9226275,0.9226275,0.9680254447,0.9245048750204294,0.9026039905309435,0.947495
0.269153, 34264.400000, 532.949754, 0.8595969840160865, 5.15938989699836E-4, 0.8601965994156398, 5.063493818577894E-4, 0.9398471777393187, 3.151070970545458E-4, 0.871056552911579, 4.811907031814802E-4, 0.8010034948840048, 5.955598597409217E-4, 0.9545373605094708, 4.638389276903299E-4,0.9226,0.9226,0.96786106045,0.92444652688298,0.9029059568301426,0.94704
0.288403, 35357.200000, 304.512331, 0.8598233580992589, 4.0932356550831575E-4, 0.8604229450033651, 3.8646187267764683E-4, 0.9398554017107378, 3.608652550722115E-4, 0.871263132004992, 3.919778732063917E-4, 0.8012002477651956, 5.575678614445259E-4, 0.9547540825036558, 2.617483361550236E-4,0.9225475,0.9225475,0.967978365275,0.9243733171897466,0.9030845619273384,0.94669
0.309030, 36671.000000, 263.087058, 0.8594837969745004, 4.1973597432477116E-4, 0.8600839665249393, 3.952671315997999E-4, 0.9398646614541792, 3.4498014573391175E-4, 0.8709671657860355, 4.349004859767677E-4, 0.8008447208353416, 4.6874902739875684E-4, 0.9545481585839537, 5.628365579304569E-4,0.922755,0.922755,0.96788091745,0.9246062924879582,0.9029653706475013,0.94731
0.331131, 37396.800000, 260.813650, 0.8597206884376432, 4.05648729010128E-4, 0.8603193703257448, 3.8484863043925915E-4, 0.9398541848700459, 3.8432127466134474E-4, 0.8711575869170352, 3.9332753312468265E-4, 0.8011618859810454, 5.521918338614805E-4, 0.9545552034562208, 4.3960389614264745E-4,0.9226825,0.9226825,0.967749256025,0.9245316629290802,0.902936592294603,0.947185
0.354813, 38100.400000, 322.391439, 0.8596706056758794, 3.886661102209353E-4, 0.860268896087649, 3.4741236228456304E-4, 0.9398447298847958, 3.4409949235075034E-4, 0.8710988701101721, 4.000188722570935E-4, 0.8011738952921081, 5.622599455043449E-4, 0.9543971539540156, 4.069297012689953E-4,0.922645,0.922645,0.967628459175,0.9245022447784501,0.9028259626382006,0.947245
0.380189, 39401.600000, 185.912453, 0.8597061644367316, 2.96439185740154E-4, 0.8603055697463613, 2.912908450078403E-4, 0.9397946492644442, 4.227076676179727E-4, 0.8711536063356984, 2.891815156506916E-4, 0.8011094564974826, 4.3069236305268686E-4, 0.954620012687949, 3.7644993426226884E-4,0.92229,0.92229,0.96802697135,0.924134665605795,0.9027063883352565,0.946605
0.407380, 40480.600000, 177.895025, 0.8597562471984954, 3.5184485753388453E-4, 0.8603553758040636, 3.214854006309867E-4, 0.9398428986659555, 3.059291410025815E-4, 0.8711929529601005, 3.468276051916414E-4, 0.8011802524387596, 5.322474302515656E-4, 0.9546139523319173, 2.0491748644591633E-4,0.9230525,0.9230525,0.967750724175,0.9249071067314988,0.903139427956108,0.94775
0.436516, 41560.200000, 299.780853, 0.859729202507143, 3.119943017998439E-4, 0.8603289866234576, 2.836671074100483E-4, 0.939921390415486, 3.272037563648111E-4, 0.871178455179648, 3.0138461403864656E-4, 0.8011132228075761, 5.689999245018214E-4, 0.954674559240126, 3.6503954874529687E-4,0.9227725,0.9227725,0.9676899626,0.9246540760849681,0.9026615679868946,0.947745
0.467735, 42481.200000, 414.630631, 0.859705663609114, 2.7571913598569396E-4, 0.8603046629263396, 2.6657171522380434E-4, 0.9399595478132794, 2.8667434395122476E-4, 0.8711429767434907, 2.942762440777769E-4, 0.8011524656151933, 3.8413072024120034E-4, 0.9545334442756024, 4.8249577774339073E-4,0.92281,0.92281,0.967831019975,0.9246647537623705,0.902967862452823,0.94743
0.501187, 43621.800000, 362.810364, 0.8597742769927305, 4.485318866529472E-4, 0.8603728832737202, 4.0025176916526936E-4, 0.939863452202599, 3.593210667388821E-4, 0.8711992197665547, 4.6135363784630096E-4, 0.8012391981122479, 5.96736477643497E-4, 0.9545453175727994, 3.911898432200064E-4,0.9226975,0.9226975,0.9681374793,0.9245680244145794,0.9027243841672264,0.947495
0.537032, 45121.400000, 327.680698, 0.8597372157490252, 4.0963780479696916E-4, 0.8603357892584732, 3.7954064166705737E-4, 0.9398159555629416, 3.022088457960465E-4, 0.8711665519507976, 4.034498851060381E-4, 0.8012024624265883, 5.725066882379856E-4, 0.9545190994623797, 3.794676840781063E-4,0.9225975,0.9225975,0.967692372325,0.9244332063351045,0.9030169228054951,0.94689
0.575440, 45822.000000, 263.573899, 0.8596866321596439, 3.0681813331598666E-4, 0.8602873508690625, 3.2025151529119146E-4, 0.9399812529927264, 3.359512494734678E-4, 0.8711599370750598, 2.865895772407557E-4, 0.8009887478966025, 3.559187812635838E-4, 0.9548065757242454, 3.7006533567690147E-4,0.9225875,0.9225875,0.967769192125,0.9244581061465461,0.9026464352921559,0.94735
0.616595, 46922.200000, 207.735794, 0.8597076669195847, 2.3671934038355203E-4, 0.8603050834395807, 2.135129527182903E-4, 0.9399996620383249, 3.20944716761899E-4, 0.8711158899310238, 2.5635247569143503E-4, 0.8012787442913275, 4.722940696494077E-4, 0.9542894373731439, 4.966834221816003E-4,0.92271,0.92271,0.968134341325,0.9245947541207518,0.9025847865217764,0.947705
0.660693, 48317.200000, 174.315117, 0.8597412223699663, 4.0013713327046336E-4, 0.8603408578951146, 3.87710597490167E-4, 0.9398727477023721, 3.243181535752908E-4, 0.8711897461467485, 3.7021671638526587E-4, 0.8011222994993593, 5.464693357379117E-4, 0.954688547467018, 2.613776951619153E-4,0.92271,0.92271,0.967866460375,0.924562370980572,0.9029224771472962,0.947265
0.707946, 49197.800000, 315.927460, 0.8598458953420527, 3.917451727501964E-4, 0.8604446786307502, 3.5617177760483986E-4, 0.9399083168325726, 3.467944245458089E-4, 0.8712689158954217, 3.9138844182464274E-4, 0.8012833496203381, 5.942151774158849E-4, 0.9546502012825858, 4.4603049327081404E-4,0.9225225,0.9225225,0.9678727029,0.9243983655546746,0.9025461474336073,0.947335
0.758578, 50605.800000, 256.204137, 0.8597502372670839, 3.9031601229869736E-4, 0.8603497283328922, 3.907655145166007E-4, 0.9399757803493761, 3.499802202758428E-4, 0.8711930215525244, 3.2964011418164273E-4, 0.801152014235951, 6.061979085859056E-4, 0.9546544595134814, 3.278289181120145E-4,0.9226625,0.9226625,0.96783557735,0.9245312938363767,0.9027178961911341,0.947425
0.812831, 51607.200000, 387.363602, 0.8597141776786138, 3.786289912719075E-4, 0.860312475045304, 3.7499825895025813E-4, 0.9399682465525915, 3.4497535796970766E-4, 0.8711385733981531, 3.6189382774450837E-4, 0.8012124404058542, 4.5463493743328116E-4, 0.9544376492288894, 3.9273197099563704E-4,0.92253,0.92253,0.9680056242,0.9243807803997169,0.9028123361456695,0.947005
0.870964, 53061.400000, 92.823704, 0.8597822902346127, 3.382444535343564E-4, 0.8603803765737628, 3.3915588460492745E-4, 0.940050827403857, 3.9769957244703346E-4, 0.8711985335891278, 3.225995574237622E-4, 0.8012812246918184, 4.1017316970890443E-4, 0.9544839641564341, 3.49351988837649E-4,0.92255,0.92255,0.96764304275,0.9244445528375973,0.9023710898443079,0.947625
0.933254, 54060.800000, 97.470816, 0.8596936437462908, 2.70953758412791E-4, 0.860292003003865, 2.4394991240011434E-4, 0.9399306176741684, 3.403242212290655E-4, 0.8711228737604543, 3.038073171810392E-4, 0.8011811603727164, 4.293123030075736E-4, 0.9544445319114278, 5.165513928955155E-4,0.922365,0.922365,0.967771514675,0.9242504073607899,0.9023366800662996,0.947255
1.000000, 55140.800000, 355.184684, 0.8598298688582883, 3.3442986830015375E-4, 0.860427497496899, 3.1012475946637504E-4, 0.9399616602780168, 3.135788383698048E-4, 0.8712350919374237, 3.538365465800721E-4, 0.8013516717091809, 3.981797026480205E-4, 0.9544716978822372, 3.4944819183081944E-4,0.9223825,0.9223825,0.967780779725,0.9242355100138366,0.9026851556131812,0.94684
1.071519, 56568.000000, 236.257487, 0.8597642604403777, 3.569169021015103E-4, 0.8603632400700739, 3.0449628369070544E-4, 0.9400190280161942, 3.166796924282302E-4, 0.8711962553880717, 3.6176817654120656E-4, 0.8012044530643555, 6.212331820561875E-4, 0.9545877366548584, 3.108387763625792E-4,0.9224475,0.9224475,0.967855446725,0.9242712379129611,0.9030353045560575,0.94653
1.148154, 57574.600000, 174.391055, 0.859841387893494, 4.3664126707309035E-4, 0.8604404165886409, 4.29980011803884E-4, 0.9399886470582954, 3.8310864768940954E-4, 0.8712723241183233, 4.156133569598012E-4, 0.8012472200454903, 5.369568785733241E-4, 0.9547096269618465, 5.604178586380137E-4,0.92299,0.92299,0.9678235556,0.9248286902368077,0.9032624032338024,0.94745
1.230269, 58822.800000, 232.082227, 0.8597547447156426, 3.874723028611678E-4, 0.8603539076620672, 3.586930809623015E-4, 0.939908081419021, 2.6183188253005036E-4, 0.8711913715186143, 3.8568940116427746E-4, 0.8011797709300066, 5.589554165190768E-4, 0.9546109655641322, 4.347205474921089E-4,0.9225725,0.9225725,0.967778676,0.9244305635194652,0.9027664593609265,0.94716
1.318257, 59898.800000, 477.318091, 0.85967260898635, 4.362705898875905E-4, 0.860271940776672, 3.8347066345480516E-4, 0.9399887985366074, 3.1858809300020576E-4, 0.8711204755111401, 4.4954961891434923E-4, 0.8010904952680249, 6.228278050076316E-4, 0.9545674273328622, 4.069702957691819E-4,0.9225175,0.9225175,0.967846646425,0.9244089763883232,0.9023803741744402,0.94754
1.412538, 61129.000000, 211.732851, 0.8596500717435562, 2.6391952307316886E-4, 0.8602490719149911, 2.4645728823851867E-4, 0.9400658915154008, 3.529086727667184E-4, 0.8710935435007103, 2.7064798475590583E-4, 0.8010986619050696, 4.114297442894342E-4, 0.9544910048458728, 2.2338232095907876E-4,0.9226325,0.9226325,0.968042315575,0.924466270126992,0.9030618327126378,0.94691
1.513561, 62274.400000, 229.349166, 0.8597427248528193, 2.894437015690261E-4, 0.8603416452418863, 2.553259647128444E-4, 0.9399256904991535, 2.61238874074449E-4, 0.8711787334845587, 3.2217529307319176E-4, 0.8011761741180438, 4.2817517875183846E-4, 0.9545856159833503, 4.312857947208376E-4,0.922495,0.922495,0.9678312629,0.92436507355632,0.9025870694173138,0.94722
1.621810, 63306.000000, 158.194817, 0.8597091694024375, 3.6723200004473076E-4, 0.8603081212844168, 3.665759588282847E-4, 0.9399804776822067, 3.3347649283889445E-4, 0.8711481729806699, 3.543482700614248E-4, 0.8011471974273767, 4.652292742611174E-4, 0.9545534786687971, 5.421392197744578E-4,0.9229075,0.9229075,0.967684399425,0.9247868876449713,0.9027786375866093,0.947895
1.737801, 64506.800000, 184.366374, 0.8597282008519077, 4.981862993357881E-4, 0.8603264393980135, 4.448897056997948E-4, 0.9399789186093198, 3.803080054427273E-4, 0.8711509622933832, 5.012053778184975E-4, 0.8012259767892231, 7.051570562956916E-4, 0.9544484494026273, 4.837278952925957E-4,0.922055,0.922055,0.967891914825,0.923980942813812,0.9017008194770956,0.94739
1.862087, 65669.000000, 157.102514, 0.8597297033347606, 4.0884408497030754E-4, 0.8603276367027275, 3.6249253425004076E-4, 0.9399829411874334, 3.3317125612249284E-4, 0.8711471149847159, 4.1429550573673864E-4, 0.8012498251566729, 5.912776945520339E-4, 0.9544051567497261, 2.578173159174927E-4,0.9226275,0.9226275,0.9680253716,0.9245092945598591,0.9025579722914117,0.947555
1.995262, 66698.000000, 271.223155, 0.8597812885793774, 3.288817172718277E-4, 0.8603794735508268, 2.983360194106491E-4, 0.9399618084242117, 2.83310939581637E-4, 0.8711974325594337, 3.415231923870705E-4, 0.8012809006805064, 5.006161101116958E-4, 0.9544819485659508, 4.198961326765728E-4,0.92266,0.92266,0.967860732475,0.9245279336423518,0.9027251071939019,0.94741
2.137962, 67885.600000, 348.056662, 0.8597717728546422, 3.8927420594352737E-4, 0.8603726374537718, 3.5566740720893546E-4, 0.9399980458883037, 3.574572734631677E-4, 0.8712410493958371, 4.0043610006168393E-4, 0.8010478149465902, 6.399389889855783E-4, 0.9549182726370825, 7.647256590142366E-4,0.9219875,0.9219875,0.96776459975,0.9239178932534274,0.9016079067709102,0.94736
2.290868, 68925.200000, 269.103252, 0.859842890376347, 3.2516944196312185E-4, 0.8604415791436069, 3.0900973510295833E-4, 0.93999873522278, 3.425192617058439E-4, 0.8712640742930138, 3.1985298239405036E-4, 0.801289862920209, 4.716269358680453E-4, 0.9546291372027472, 3.1705172829699216E-4,0.922475,0.922475,0.96754309225,0.9243713874594542,0.9022996714755035,0.94755
2.454709, 69903.600000, 161.592822, 0.8596991528500848, 3.3978339583554346E-4, 0.8602965186947653, 3.1776954321443315E-4, 0.9399816931485591, 2.4368801962937266E-4, 0.871110491756103, 3.3566566763582257E-4, 0.8012611922286623, 5.364206140621937E-4, 0.9543013340330276, 4.68570021374546E-4,0.92301,0.92301,0.96765665395,0.9249134441897888,0.9025982678214524,0.94836
2.630268, 70923.800000, 240.252700, 0.859729202507143, 3.4846446914024064E-4, 0.8603262254458519, 3.2796260356572713E-4, 0.9399926413279589, 3.847378525792818E-4, 0.8711295569396557, 3.4865655859043224E-4, 0.8013232471952432, 5.327255071898484E-4, 0.954259111421222, 5.299998096533172E-4,0.922845,0.922845,0.9676227233,0.9247268292682926,0.9027095238095239,0.947845
2.818383, 71858.600000, 239.779565, 0.8598303696859059, 3.6129566875845343E-4, 0.8604285258423594, 3.338899023160678E-4, 0.9400415454748066, 2.6752094577089887E-4, 0.8712446296559448, 3.6880728967833104E-4, 0.801313269628219, 5.148820669407825E-4, 0.9545493440980332, 4.710351274995908E-4,0.922875,0.922875,0.96788401375,0.9247649055720306,0.9026460618525289,0.947995
3.019952, 72838.400000, 248.263247, 0.8597862968555539, 3.841429447606946E-4, 0.8603851955259836, 3.55084772675153E-4, 0.9400133528749841, 3.616524517979766E-4, 0.8712204142958235, 4.1133397536847154E-4, 0.8012055352297376, 4.312408789209433E-4, 0.954643949859776, 5.333620362847656E-4,0.9228325,0.9228325,0.9677031082,0.9246688842736198,0.9031756701994269,0.94721
3.235937, 73780.000000, 228.126281, 0.8596445626397621, 2.7376357226704105E-4, 0.8602432327873094, 2.5941965647520264E-4, 0.939956166870588, 2.8821117515243294E-4, 0.8710841352539809, 2.821078039266232E-4, 0.8011126474167497, 4.0018605395010677E-4, 0.9544485748247145, 3.0884255887926885E-4,0.92249,0.92249,0.967912391275,0.924357979691518,0.9026053230924632,0.947185
3.467369, 74906.200000, 189.683315, 0.8597006553329377, 5.181859844570425E-4, 0.8603010061830576, 4.994769688973511E-4, 0.9400059946256025, 3.9612999140656963E-4, 0.8711680703140091, 5.010204467538284E-4, 0.8010208613190468, 6.764503833244791E-4, 0.9547811114607285, 7.860540570903893E-4,0.922015,0.922015,0.96794441435,0.9239163308910331,0.9019267033657784,0.947005
3.715352, 75836.800000, 242.929949, 0.8598083332707299, 3.0868618995766306E-4, 0.8604065065475124, 3.142050983525491E-4, 0.9400919640187713, 3.468649744693502E-4, 0.871224458110861, 2.9996762432704937E-4, 0.8012945783230677, 3.7536602919187E-4, 0.9545273023372538, 4.2257714606441793E-4,0.92248,0.92248,0.967616943125,0.9243537574284961,0.9025382548545077,0.94725
3.981072, 76767.000000, 336.483581, 0.8598619218258172, 3.5101764025138323E-4, 0.8604596603073361, 3.703728759445472E-4, 0.9399953613408405, 3.204511243110357E-4, 0.8712647639779899, 2.7624463431291294E-4, 0.8013791900018747, 5.322805986906663E-4, 0.95450423077544, 3.3783780742486477E-4,0.9222225,0.9222225,0.967887156475,0.9241030370007148,0.9022871597962946,0.947
4.265795, 77725.000000, 240.400499, 0.8597592521642013, 2.6986941773115165E-4, 0.8603575561659721, 2.5807648745210563E-4, 0.9399917946473797, 3.469309360055521E-4, 0.8711816057510957, 2.7842640662701577E-4, 0.8012433496313294, 3.695489200612584E-4, 0.9544970214445098, 2.422322062027008E-4,0.92275,0.92275,0.9678509409,0.9245914761523594,0.9030643377445559,0.94717
4.570882, 78543.200000, 203.273609, 0.859631040294086, 3.079719295182855E-4, 0.8602299205872616, 2.835236406021151E-4, 0.9400878017207817, 2.9127855441494056E-4, 0.8710732691761388, 3.328933590297669E-4, 0.8010943246990759, 4.4588388379438305E-4, 0.9544486615931754, 5.231116974645134E-4,0.9227025,0.9227025,0.9675328794,0.9245368212182377,0.9031055249066626,0.94701
4.897788, 79230.600000, 257.261423, 0.8596816238834675, 2.435773457881483E-4, 0.8602804729336737, 2.1887777546950168E-4, 0.9399761271964154, 3.599581767047499E-4, 0.8711181460542996, 2.7782337735353146E-4, 0.801143970132942, 4.326515524892351E-4, 0.9544860289855048, 5.316888186771866E-4,0.92271,0.92271,0.967980393325,0.9245627391270399,0.9029186365716029,0.94727
5.248075, 80039.400000, 132.044841, 0.8598614209981996, 4.6008970072934375E-4, 0.8604596827079003, 4.330015739917913E-4, 0.9399864064817537, 3.6767076998249124E-4, 0.8712728938632235, 4.633916222390844E-4, 0.8013403412964255, 5.408385397386948E-4, 0.9545786658362164, 5.196633342328088E-4,0.92182,0.92182,0.9677228086,0.9237510057786555,0.9014847951268262,0.947145
5.623413, 81022.000000, 267.213772, 0.859784794372701, 3.1511013444941076E-4, 0.8603829141774216, 3.162309231519283E-4, 0.9399990419512136, 3.7858700218430276E-4, 0.8711999576579712, 2.938200159134149E-4, 0.8012874476266351, 5.21928635269267E-4, 0.9544790075651919, 5.77625515072039E-4,0.92286,0.92286,0.96782185285,0.9247319172187692,0.9028235563091813,0.94773
6.025596, 81780.400000, 294.681252, 0.8596881346424967, 4.1540322464948565E-4, 0.8602866523271991, 3.852961016571585E-4, 0.9400039798518367, 3.496771824236095E-4, 0.8711237336969528, 4.3550586515783636E-4, 0.8011507108669417, 4.8198256118529576E-4, 0.9544896763310863, 5.570980956082426E-4,0.922415,0.922415,0.9677612749,0.9243143318424146,0.9022272160275759,0.94751
6.456542, 82598.200000, 193.013367, 0.8598964789314343, 4.2346863128602013E-4, 0.860494067599231, 3.8200432448392066E-4, 0.9399679190959752, 3.5447931197438176E-4, 0.871293780007233, 4.5063066123136603E-4, 0.8014183608129344, 5.045431397538269E-4, 0.954518061659587, 5.073169866350527E-4,0.922565,0.922565,0.96777808185,0.9244625019509911,0.9023508912248629,0.947685
6.918310, 83124.400000, 313.853851, 0.8598789499648168, 5.195670769098685E-4, 0.8604768522414366, 5.0114978363274E-4, 0.9400462400836893, 3.121404847433057E-4, 0.8712810706267369, 4.6552167375908947E-4, 0.8013904210110271, 7.108699115244532E-4, 0.9545273705024014, 2.0465046863028788E-4,0.921605,0.921605,0.9678023172,0.9235580907805567,0.9011083626676815,0.947155
7.413102, 83895.800000, 118.548555, 0.8598173481678474, 3.6807797549879195E-4, 0.8604150973342273, 3.545365729393147E-4, 0.9400441399429154, 3.5519295190014936E-4, 0.871226674338039, 3.542224748071048E-4, 0.8013283633767413, 5.121156342632146E-4, 0.9544847970475336, 4.1731385565497444E-4,0.9226425,0.9226425,0.96776146785,0.9245007258841758,0.9028139817484334,0.947255
7.943282, 84741.600000, 166.175329, 0.859705663609114, 2.0816000882079475E-4, 0.8603023640164433, 1.8289845440181684E-4, 0.9399626057651677, 3.8393592607424937E-4, 0.8711031345125091, 2.3166424218387587E-4, 0.8013239196037805, 4.120763375276831E-4, 0.9541945520998564, 3.2738674593651567E-4,0.9227775,0.9227775,0.967998304175,0.9246048890027948,0.9032308829490451,0.947015
8.511380, 85053.600000, 185.406149, 0.8597156801614668, 4.2357108999071196E-4, 0.8603132122928576, 4.190935640251023E-4, 0.9400144786331326, 2.979070352878677E-4, 0.8711257587244052, 3.65620493743735E-4, 0.8012755852398433, 6.50153587728718E-4, 0.9543176948632933, 4.1689547714654273E-4,0.9220075,0.9220075,0.967612198425,0.9239292376342644,0.9017110492372861,0.94727
9.120108, 85834.000000, 126.615955, 0.8597797860965246, 4.0202952417597057E-4, 0.8603774320021544, 3.8993158826423755E-4, 0.9400051087726398, 2.61328511649E-4, 0.8711880887347785, 3.869281718390418E-4, 0.8013140944770516, 5.058961435962534E-4, 0.9544123347073127, 4.112021237303989E-4,0.922025,0.922025,0.9678854984,0.9239272003551202,0.9019247435738708,0.94703
9.772372, 86411.400000, 185.400755, 0.8598483994801409, 4.63253363861718E-4, 0.8604462681335473, 4.516299834305831E-4, 0.9400191305015205, 3.7559798883371123E-4, 0.871256472636969, 4.500000419033526E-4, 0.8013488012483766, 5.038719663144884E-4, 0.9545271764000145, 4.924227416570519E-4,0.9225075,0.9225075,0.96784216465,0.9243826219326257,0.902543361963424,0.947305
10.471285, 87116.400000, 203.898602, 0.8598328738239942, 3.615732607725375E-4, 0.860430871165452, 3.497530015277271E-4, 0.939968637145547, 3.2868924294988136E-4, 0.8712444264891903, 3.5346895741450636E-4, 0.8013263495331984, 4.7936277411159904E-4, 0.9545302254680799, 4.300642414016498E-4,0.92273,0.92273,0.968050062775,0.9245932995676825,0.9028225114825332,0.94744
11.220185, 87607.200000, 205.434564, 0.8597081677472023, 3.431016452468914E-4, 0.860306365907763, 3.529917230323082E-4, 0.9399783425904401, 3.4508594208508607E-4, 0.8711360697008317, 2.93512636621248E-4, 0.8011949700761667, 4.973141441141527E-4, 0.9544566004714252, 3.59874544275086E-4,0.922405,0.922405,0.967614006525,0.9242683765939069,0.9025933797809781,0.94701
12.022644, 88309.600000, 106.357134, 0.8599089996218752, 3.165666360288789E-4, 0.8605076988376329, 2.668294956372066E-4, 0.9400507218492198, 3.884054991874492E-4, 0.8713264571694375, 3.544388303006854E-4, 0.8013379241047736, 4.4857918014976674E-4, 0.9547106001710173, 3.1120769844534136E-4,0.922625,0.922625,0.96761955785,0.9244904631088947,0.902726293822243,0.94733
12.882496, 88752.200000, 277.150789, 0.8597392190594958, 3.2708529864564924E-4, 0.8603369626818737, 3.3376266553343054E-4, 0.9399647489012013, 3.88907505128869E-4, 0.8711537738080743, 2.965519620893957E-4, 0.801267530633153, 4.844434472719147E-4, 0.9543962246084364, 4.846426934320719E-4,0.922585,0.922585,0.968056756,0.9244234007761208,0.9029800219329615,0.94691
13.803843, 89262.000000, 171.435119, 0.8598043266497888, 3.6128247783155036E-4, 0.8604018086906651, 3.633778443304079E-4, 0.9400039278992705, 3.801607048924306E-4, 0.871209380846242, 3.4673734843474596E-4, 0.8013403652870051, 4.7780757398097393E-4, 0.9544264072467069, 5.995764308169268E-4,0.922485,0.922485,0.967902886475,0.9243497779729664,0.9026350900600401,0.947135
14.791084, 89805.200000, 185.777717, 0.8597913051317303, 3.385031587769248E-4, 0.8603890729571175, 3.03192678900586E-4, 0.9400087877508045, 3.054714417453028E-4, 0.8711995223520093, 3.4935459140429773E-4, 0.8013199320141917, 5.04808763696778E-4, 0.9544314920300876, 3.0370920962322214E-4,0.922745,0.922745,0.967907689725,0.9246086735888828,0.9028291279158408,0.947465
15.848932, 90120.800000, 202.109277, 0.8597732753374953, 2.967884347817769E-4, 0.8603707030009129, 2.843663625155253E-4, 0.939995389299338, 4.0431451305103386E-4, 0.8711792431805927, 3.259258038292323E-4, 0.8013204688859592, 3.3969760979904104E-4, 0.954382031193745, 5.144427746320132E-4,0.92252,0.92252,0.967847390075,0.924385780857345,0.9026492590651356,0.947195
16.982437, 90578.800000, 131.236275, 0.8597772819584364, 3.8710961985672217E-4, 0.8603753412652193, 3.6108453982657365E-4, 0.9400197594181234, 3.419850250937236E-4, 0.8711948948860343, 3.9787770320833687E-4, 0.801272374203729, 4.7264596757912744E-4, 0.9544878041867818, 4.331927593310155E-4,0.92262,0.92262,0.96788003895,0.9244671557071809,0.90291350068166,0.947075
18.197009, 91039.800000, 159.598747, 0.8598198523059356, 3.660381825449696E-4, 0.8604171975646187, 3.4749963212230917E-4, 0.9399673111937675, 4.2144953122044476E-4, 0.8712185079939705, 3.539628366454364E-4, 0.8013754576774815, 5.001570683918407E-4, 0.9543982447782338, 2.389445652564321E-4,0.9225775,0.9225775,0.96776408055,0.9244295429755273,0.9028326573023264,0.947085
19.498446, 91322.800000, 189.007301, 0.8597442273356721, 2.0832622946661812E-4, 0.8603427136507309, 1.9263836145122382E-4, 0.9399246526175048, 2.911385400076651E-4, 0.8711705453436458, 2.1503521034561647E-4, 0.8012192204344475, 4.7692229328362944E-4, 0.9545051246601751, 4.674678362821258E-4,0.922595,0.922595,0.9678959563,0.9244453337758299,0.9028627809872447,0.947085
20.892961, 91756.400000, 233.233445, 0.8596756139520558, 4.0542297256892894E-4, 0.860273861486878, 3.8478543764631747E-4, 0.9399598658604041, 3.2819803449720547E-4, 0.8711035409313524, 3.9007974699503396E-4, 0.8011781806991554, 5.476209467127716E-4, 0.9544022274347848, 3.405362113167697E-4,0.9213125,0.9213125,0.967393876975,0.9232726909285041,0.9008319894966678,0.94686
22.387211, 92351.200000, 83.798329, 0.8597096702300551, 4.664842964998902E-4, 0.8603094522882401, 4.350883193472622E-4, 0.9400284285300785, 3.172429381342909E-4, 0.8711614525706011, 4.593651133927544E-4, 0.8010922151414059, 6.023233853386987E-4, 0.9546633521687704, 4.3355124725390107E-4,0.92265,0.92265,0.967747827175,0.9245214896637864,0.9026810468849741,0.947445
23.988329, 92526.600000, 151.326931, 0.8597893018212597, 4.607086005499768E-4, 0.8603888660380387, 4.1873987421892344E-4, 0.9399734659682479, 2.5341645972778163E-4, 0.8712302513226357, 4.558713772548782E-4, 0.8011781716450544, 6.586738110248566E-4, 0.9547066673067697, 4.447481609491096E-4,0.92281,0.92281,0.967991912475,0.9246783534428501,0.9028258114918875,0.947615
25.703958, 92893.200000, 89.555346, 0.8597622571299072, 3.569169021014893E-4, 0.8603605256591189, 3.4032421915009816E-4, 0.9399868056351623, 3.169508126174254E-4, 0.8711857457615377, 3.592978114747362E-4, 0.8012399433383388, 4.772965339086174E-4, 0.9545120024145367, 4.8801348898828425E-4,0.9228025,0.9228025,0.9679823151,0.9246866516913126,0.9026556257648555,0.94782
27.542287, 93179.000000, 131.038926, 0.8597552455432602, 3.6278177142976843E-4, 0.860352921431628, 3.58981760797556E-4, 0.9400269194494104, 3.52430519750863E-4, 0.8711674862893153, 3.5512773700644107E-4, 0.8012849301165866, 4.2727693968669996E-4, 0.954404230129286, 4.556325385189454E-4,0.9227025,0.9227025,0.9680812928,0.924569223150093,0.9027675215222559,0.94745
29.512092, 93541.800000, 91.783223, 0.8598468969972879, 3.942394632531498E-4, 0.8604447797692588, 3.771955517920317E-4, 0.9400514981322157, 3.017469992428883E-4, 0.871256405420256, 4.0486865213232987E-4, 0.8013416042896429, 4.17801676420035E-4, 0.9545371822119652, 4.823453394146411E-4,0.9211325,0.9211325,0.9676629099,0.923121163308127,0.9004169301202299,0.947
31.622777, 93727.200000, 110.245907, 0.8597867976831715, 3.607301093435276E-4, 0.8603851591808136, 3.4537617849562496E-4, 0.9400190927178708, 4.167431143355E-4, 0.8712075516526422, 3.561140657024175E-4, 0.8012639329232971, 4.892820434560695E-4, 0.9545302856177924, 4.3456875405767825E-4,0.92264,0.92264,0.96785494455,0.9245154145260991,0.90263315836104,0.947485
33.884416, 94032.600000, 96.665609, 0.8598448936868175, 3.357510397890438E-4, 0.8604431858960616, 3.264344722526256E-4, 0.9400102555387928, 3.253085989721572E-4, 0.8712614150451724, 3.211870930319877E-4, 0.8013110186077398, 4.6553925774685907E-4, 0.9545927144607592, 3.1688775003942067E-4,0.92257,0.92257,0.9677449728,0.9244574310843573,0.9024591178795585,0.947555
36.307805, 94287.000000, 83.914242, 0.8597051627814963, 5.189705208403219E-4, 0.8603048800273954, 4.995575850110165E-4, 0.9399803993660465, 3.81890362764696E-4, 0.8711570653860552, 4.917249450812286E-4, 0.801089665805962, 6.048605410182927E-4, 0.9546562932157207, 3.573653255819043E-4,0.922725,0.922725,0.967660574525,0.9245932033861092,0.9027678528893335,0.9475
38.904514, 94479.600000, 65.959381, 0.8597627579575248, 2.858949352382982E-4, 0.8603602880653133, 2.92001500851325E-4, 0.9399516817938169, 2.645456185483601E-4, 0.8711688392409398, 2.5543868217021645E-4, 0.8013156805427306, 4.833352414969372E-4, 0.9543641011361188, 4.4237386297385804E-4,0.922835,0.922835,0.967992546675,0.9246950326924953,0.9029302458547741,0.947535
41.686938, 94739.200000, 133.123101, 0.8598128407192887, 3.852057921109771E-4, 0.8604116804812382, 3.612839753068234E-4, 0.9399495210376398, 3.5653090762449236E-4, 0.8712412844705811, 3.822393584313298E-4, 0.8012436534583799, 5.299685557105794E-4, 0.9546400768038371, 4.275908314650599E-4,0.9226575,0.9226575,0.96790878515,0.9245131553584021,0.9028513150934314,0.94724
44.668359, 94978.200000, 110.187840, 0.8597732753374953, 3.0776254421827694E-4, 0.8603712548167504, 3.255607312671242E-4, 0.9400340630878079, 4.0448367652625653E-4, 0.8711900549428424, 2.7058269611033605E-4, 0.8012748124693092, 4.12704496238257E-4, 0.9544728400708988, 4.0389995263755287E-4,0.9228275,0.9228275,0.9679312546,0.9246937764842784,0.902859756184705,0.94761
47.863009, 95132.800000, 149.324345, 0.8596620916063795, 3.816115837956021E-4, 0.8602625733205149, 3.610785549107821E-4, 0.9400277195967405, 2.872943463819497E-4, 0.8711340614427119, 3.6785994226435834E-4, 0.8009827374622697, 6.910713841512859E-4, 0.9547539761182756, 8.137748253267483E-4,0.9228325,0.9228325,0.9677482664,0.9246942464911232,0.9029105860716855,0.947555
51.286138, 95369.200000, 74.192722, 0.8598338754792294, 3.1742516041304784E-4, 0.8604326856181785, 3.083594075776374E-4, 0.9400076390235785, 3.5591608449790814E-4, 0.8712589203029866, 2.902731911628501E-4, 0.8012691184319631, 5.028067674132153E-4, 0.954646257546079, 2.2362937944131619E-4,0.921175,0.921175,0.96716515785,0.9231316830090057,0.9007717121351971,0.94663
54.954087, 95489.400000, 137.518871, 0.859852406101082, 3.480034856519247E-4, 0.8604500934903825, 3.5903089741511356E-4, 0.9399774665077312, 3.825036255389986E-4, 0.8712563639238974, 3.0419000107490506E-4, 0.8013692124190651, 4.6799919561595516E-4, 0.9544980732081749, 3.5105168396974104E-4,0.9226725,0.9226725,0.9678283255,0.9245259538874099,0.9028848124371494,0.94723
58.884366, 95671.000000, 78.556986, 0.8596385527083505, 2.3173981724672628E-4, 0.8602368195307664, 1.898701469871711E-4, 0.9399820501709746, 2.9170920266198455E-4, 0.8710683941890227, 2.642496309654876E-4, 0.8011514053990263, 4.5491629949514654E-4, 0.9543559252428793, 3.660370080246276E-4,0.9223875,0.9223875,0.967848093675,0.9242311456485077,0.9027859230545503,0.94672
63.095734, 95787.800000, 43.240722, 0.8597918059593479, 2.8229356475550574E-4, 0.860390746750552, 2.8467680017124224E-4, 0.9400883889595102, 3.380620367457576E-4, 0.8712230580893188, 2.8818461329857385E-4, 0.8012211980226154, 3.5555057504508273E-4, 0.9546281228513976, 4.645036374141599E-4,0.9227225,0.9227225,0.96805397075,0.924596834194022,0.9027021620154042,0.94758
67.608298, 96006.400000, 104.467411, 0.8598003200288475, 4.3907303310516114E-4, 0.8603990978840479, 4.1841188108572265E-4, 0.9400012777838975, 4.1795377693968293E-4, 0.8712258720831871, 4.1539900957479457E-4, 0.8012502270172556, 6.16824765508494E-4, 0.9545938616145863, 4.490442712604733E-4,0.9227225,0.9227225,0.967784392525,0.9245854284536243,0.9028211224455763,0.947425
72.443596, 96096.000000, 79.982498, 0.8597412223699663, 3.2960926263322395E-4, 0.8603400127318069, 3.2576799131786485E-4, 0.9399558672730965, 4.0536151530436013E-4, 0.8711734951383392, 3.1484446405319154E-4, 0.8011919927236153, 4.319442525349738E-4, 0.9545505049575459, 3.072569307856878E-4,0.9224675,0.9224675,0.96770118595,0.924308875823406,0.9028660522288073,0.946795
77.624712, 96217.800000, 94.647557, 0.8598418887211116, 2.0980194352806378E-4, 0.8604394825730088, 1.9928455243925896E-4, 0.9399818784821766, 3.8037868923591954E-4, 0.8712462955196593, 2.871101178256947E-4, 0.8013609327111098, 2.599422521073359E-4, 0.9544858169864867, 7.150229217917027E-4,0.9224875,0.9224875,0.967595333275,0.9243546171619014,0.9026125323409872,0.94717
83.176377, 96371.000000, 96.432360, 0.8597737761651129, 3.8563856643016443E-4, 0.8603721000996736, 3.7410392582121985E-4, 0.9400397586787473, 3.8088365505528523E-4, 0.871195839925995, 3.7258840680725035E-4, 0.8012518850096416, 4.803391777043897E-4, 0.9545191584748901, 3.650391666068877E-4,0.9224775,0.9224775,0.967499201525,0.9243920815158158,0.9021125118379661,0.9478
89.125094, 96451.000000, 72.241262, 0.859787298510789, 3.704486166789507E-4, 0.8603858456163384, 3.319117515358167E-4, 0.9400265445410794, 3.896397408054761E-4, 0.8712146548546279, 4.1413307795814305E-4, 0.8012349193723534, 4.3177198359066894E-4, 0.954588480152152, 5.992608442589612E-4,0.921745,0.921745,0.96799160605,0.9236499341431289,0.9017001619201829,0.946695
95.499259, 96579.600000, 86.198840, 0.8597467314737604, 3.061880000024834E-4, 0.8603446381848583, 2.97335549055229E-4, 0.9400271412662375, 4.053870111042848E-4, 0.8711652904014224, 3.051495637983043E-4, 0.8012535900784492, 4.2510717629217805E-4, 0.9544434607468506, 3.9808337929182194E-4,0.9225875,0.9225875,0.9677660174,0.9244525770051845,0.9027039904705182,0.947275
102.329299, 96710.400000, 72.494414, 0.8598358787897, 3.9159787965959407E-4, 0.8604328265598289, 3.715149213752203E-4, 0.9400644937365505, 4.0775674068169355E-4, 0.8712284260657537, 3.921833134706773E-4, 0.8014094253614052, 4.82840331359419E-4, 0.9543738941734535, 4.2483695553677736E-4,0.92269,0.92269,0.96777261425,0.9245649384547082,0.9026731192424574,0.947545
109.647820, 96832.000000, 46.346521, 0.8598258622373471, 4.2776659909908604E-4, 0.8604233170172231, 4.1772829746697084E-4, 0.9399647311017457, 3.633749773884067E-4, 0.8712257357931981, 3.9130768435774807E-4, 0.8013735814564342, 5.91388637392524E-4, 0.9544184541341652, 3.9175788671300604E-4,0.92232,0.92232,0.967788229625,0.9242464136996187,0.9018803646537122,0.94775
117.489755, 96887.800000, 76.828120, 0.8598203531335532, 4.712476517644551E-4, 0.8604197637879889, 4.548077212193295E-4, 0.9399732106679816, 3.186061457021425E-4, 0.8712587759812134, 4.189738610871031E-4, 0.8012054087023486, 7.364816612936499E-4, 0.9547368814511866, 5.450918755825062E-4,0.92267,0.92267,0.9678892932,0.9245520491343437,0.9025850327177133,0.947615
125.892541, 96914.000000, 85.475143, 0.8597682670613189, 4.6217462336748955E-4, 0.8603685573915074, 4.597522498647553E-4, 0.9399652802937354, 3.4894528952127417E-4, 0.8712287762532693, 4.296849403084937E-4, 0.8010840003756112, 5.227559142541209E-4, 0.9548366600241494, 4.461747884913514E-4,0.9226225,0.9226225,0.9676170084,0.9244878391533152,0.9027258303514849,0.947325
134.896288, 96994.000000, 52.084547, 0.8598403862382588, 3.654030884713925E-4, 0.8604382972683087, 3.503453241637249E-4, 0.9399892913627536, 3.251055713064178E-4, 0.8712483173023748, 3.540478149725889E-4, 0.8013457896876158, 5.371937041266065E-4, 0.9545121446904454, 4.916076314495835E-4,0.9219275,0.9219275,0.9674206741,0.9238916658339893,0.9012186018647509,0.947735
144.543977, 97117.400000, 94.022550, 0.8598018225117006, 2.621707009665082E-4, 0.860399564145057, 2.2621147592928395E-4, 0.9400146929162636, 3.219097567226116E-4, 0.8712105559877378, 2.7860907708658974E-4, 0.8013230439385627, 4.6840150716039497E-4, 0.9544535968998321, 2.6089264123561835E-4,0.922345,0.922345,0.967911415025,0.9242264570709289,0.9023636225063354,0.947175
154.881662, 97157.000000, 74.180860, 0.8598749433438757, 2.7176348243307483E-4, 0.8604735170017873, 2.66517040055038E-4, 0.9400325903402786, 3.944079818731712E-4, 0.871294369953034, 2.466334945125625E-4, 0.8013137216962303, 5.232408857342595E-4, 0.9546683332042745, 4.5717106862996784E-4,0.921865,0.921865,0.967857022475,0.92379415106577,0.9015352693146017,0.94718
165.958691, 97245.400000, 86.112949, 0.8598944756209637, 3.2507377711463354E-4, 0.8604910987685386, 3.1868065463949057E-4, 0.940007123219743, 2.7232400967019125E-4, 0.8712767030889885, 3.090090218983891E-4, 0.8014832376956065, 4.322596343555452E-4, 0.9543850198682003, 2.1537342772435676E-4,0.92244,0.92244,0.967905523675,0.9242803657113848,0.9028571156101888,0.946745
177.827941, 97287.400000, 86.391203, 0.8598208539611708, 3.58468045181716E-4, 0.8604188878657724, 3.3101091186315103E-4, 0.9400478399394876, 3.767905756172964E-4, 0.8712308114751732, 3.431290841379059E-4, 0.8013275580969991, 6.036409583887841E-4, 0.9544960772172549, 4.2204349463024576E-4,0.9228225,0.9228225,0.96762656555,0.9247127740261387,0.902605656936913,0.94793
190.546072, 97358.200000, 48.375200, 0.859795812580289, 2.9254935502648073E-4, 0.8603945152479969, 2.638596646328155E-4, 0.9399816602678207, 3.733195090637917E-4, 0.8712204529042425, 3.027340456678726E-4, 0.8012516588973988, 4.921779944546028E-4, 0.9545787387669792, 3.835284002138097E-4,0.922455,0.922455,0.96760056815,0.9243227153843151,0.9025834794541435,0.947135
204.173794, 97369.400000, 70.024567, 0.8598494011353763, 3.3899260097822436E-4, 0.8604464824433901, 3.2793853734837175E-4, 0.9400121428514512, 3.7079869391053297E-4, 0.8712440154035939, 3.369764706960946E-4, 0.8014073702629002, 4.3324130767703506E-4, 0.9544142233639118, 3.8920017275961697E-4,0.9219575,0.9219575,0.967791965375,0.923868588750881,0.9017858418118367,0.94706
218.776162, 97431.400000, 74.381718, 0.8596776172625263, 3.195044692972631E-4, 0.8602757512556952, 3.127300420820451E-4, 0.9399641452250957, 2.8225021168447003E-4, 0.8711023528755606, 2.9219812559436084E-4, 0.8011932598221436, 5.249611709056217E-4, 0.954378150595581, 3.829769515687271E-4,0.9220225,0.9220225,0.9674834114,0.9239583307938164,0.9015762454622877,0.94748
234.422882, 97541.800000, 85.483098, 0.8596390535359681, 3.7622989339881343E-4, 0.8602385318220309, 3.5075847618876784E-4, 0.9399958051457643, 3.575470278075063E-4, 0.8710924866954869, 3.89264217614357E-4, 0.8010500345729652, 4.5120479403066855E-4, 0.954557472120739, 4.040378152601602E-4,0.921925,0.921925,0.967792160025,0.923809198520586,0.9020400968116936,0.946655
251.188643, 97587.400000, 16.954056, 0.8598804524476698, 2.7215453842393465E-4, 0.86047945516598, 2.2900283128527292E-4, 0.9400597589669999, 3.2074142348521953E-4, 0.8712992508901045, 2.713963655650384E-4, 0.8013189933489644, 6.099459187029505E-4, 0.9546727057578955, 4.536522293297603E-4,0.922545,0.922545,0.96786277475,0.9244072279397053,0.9027037845359155,0.94718
269.153480, 97621.800000, 72.017776, 0.8597487347842309, 3.7669562069912694E-4, 0.8603484482008484, 3.572945882418333E-4, 0.9399795574590598, 2.866134422448558E-4, 0.8711973698203105, 3.678895770935919E-4, 0.8011251915794595, 4.951963337123771E-4, 0.9547026702364712, 2.7807460663833365E-4,0.9224,0.9224,0.9677785646,0.9242697791527194,0.9025233947664335,0.94709
288.403150, 97650.000000, 53.795911, 0.8597287016795254, 4.354822132438315E-4, 0.8603268563420953, 3.919284409338399E-4, 0.9400047304312544, 3.5385790449324583E-4, 0.8711493783214512, 4.4132688801842395E-4, 0.8012352893545266, 6.28016851101162E-4, 0.9544314138213723, 4.914750856352742E-4,0.922895,0.922895,0.967865227675,0.9247829480050727,0.9026804418206056,0.947995
309.029543, 97662.400000, 28.993792, 0.8597717728546422, 2.83348951052463E-4, 0.8603703585514101, 2.960338612690841E-4, 0.9400476824787807, 2.9795439285674883E-4, 0.8711999301648419, 2.770230321475025E-4, 0.8012247880330123, 3.628063955636799E-4, 0.954567572148435, 5.159269047452732E-4,0.9228225,0.9228225,0.967687660975,0.9246863251679072,0.9028818622289768,0.94757
331.131121, 97714.600000, 35.341760, 0.8598298688582883, 2.3928136851580965E-4, 0.8604265814560108, 2.1029326442215175E-4, 0.9400643486310504, 3.907576201535213E-4, 0.8712186224645004, 2.7704248996980536E-4, 0.8014226859423845, 3.698771646954937E-4, 0.9543315601858641, 3.725792662913597E-4,0.9225,0.9225,0.9679546904,0.9243666315337471,0.9026263627353815,0.94718
354.813389, 97730.200000, 61.284256, 0.8598083332707299, 3.6594703271418047E-4, 0.8604056435957675, 3.251780714213542E-4, 0.9399994605844919, 2.735212335191354E-4, 0.8712060514975638, 3.672797043661874E-4, 0.8013737231130869, 5.877924616173116E-4, 0.954371013756489, 3.426308874411227E-4,0.9223,0.9223,0.967712917675,0.9242017774049108,0.9021215410691501,0.94739
380.189396, 97773.600000, 16.548112, 0.8597867976831715, 2.914524140260317E-4, 0.8603851907011387, 2.973625122105448E-4, 0.9399228187498536, 3.455334219296205E-4, 0.8712082977399458, 2.8023006808869686E-4, 0.8012609509675809, 4.254369634505141E-4, 0.9545364026406089, 5.002346596209146E-4,0.922215,0.922215,0.967647382275,0.9241088633159504,0.9021439932946633,0.94717
407.380278, 97773.400000, 43.065531, 0.8598213547887885, 4.0023741763947076E-4, 0.8604190401115301, 3.75761160886309E-4, 0.9400382660155506, 3.4067685234391115E-4, 0.8712280329844658, 4.0969676545564204E-4, 0.801341198995497, 4.695309918602435E-4, 0.9544696801363406, 4.426187850033285E-4,0.922645,0.922645,0.967625084025,0.9244963495100145,0.9028874018149927,0.947165
436.515832, 97800.400000, 78.086106, 0.8597221909204962, 3.0922039699345604E-4, 0.8603211828666544, 2.745542021280934E-4, 0.9399314138379994, 3.7452471766150807E-4, 0.8711580083099957, 3.0601840394523503E-4, 0.8011674426983231, 5.740715767755239E-4, 0.9545484928237139, 3.862032165296629E-4,0.92185,0.92185,0.9677695205,0.9237635352648522,0.901685393258427,0.94695
467.735141, 97859.800000, 43.673333, 0.8598874640343167, 3.23313612133469E-4, 0.8604853586148451, 3.16200696932639E-4, 0.9400072944116085, 3.852117834225956E-4, 0.8712945827907955, 3.3455695043883263E-4, 0.8013722058550901, 3.949571837066963E-4, 0.9545855780065537, 5.354412841542576E-4,0.921975,0.921975,0.967764739,0.9238858458401822,0.9018005922624999,0.94708
501.187234, 97860.000000, 40.009999, 0.8596956470567612, 3.148170694260936E-4, 0.8602942355657361, 3.1723471472094666E-4, 0.9400283304972383, 3.917923267861545E-4, 0.8711308490738221, 2.9936850576178244E-4, 0.8011569102795753, 4.100931870315094E-4, 0.9544979483438929, 3.781904045260214E-4,0.9226725,0.9226725,0.9678071606,0.9245388430639215,0.9027504490383196,0.947405
537.031796, 97875.600000, 53.173678, 0.8597888009936421, 3.0986379146535057E-4, 0.8603875726133039, 2.8285843477181873E-4, 0.9400846496571138, 3.800351859522022E-4, 0.8712185461464832, 2.9290115870186565E-4, 0.801226637914685, 5.753278785435094E-4, 0.9546098201434168, 3.456230635000188E-4,0.922885,0.922885,0.967637255925,0.9247375843609551,0.9030431840492552,0.9475
575.439937, 97967.600000, 72.298271, 0.8600011519035207, 3.088364783223042E-4, 0.8605987956008047, 2.948359981476408E-4, 0.9400026280281745, 3.9992823279469826E-4, 0.8713895407941219, 3.118383016515556E-4, 0.8015093686730792, 4.853269756247169E-4, 0.9546190831671411, 5.149188065927944E-4,0.922625,0.922625,0.967607193125,0.9245063029309605,0.9025613426807895,0.947545
616.595002, 97915.800000, 60.350311, 0.859777782786054, 3.620931722078774E-4, 0.8603777121336031, 3.097427866146189E-4, 0.9400421931953034, 3.261351126602313E-4, 0.8712236635637647, 3.7138500891377213E-4, 0.8011513203770952, 6.163658459541521E-4, 0.9547290062924285, 3.6607612457067545E-4,0.9219025,0.9219025,0.967905075875,0.9238268248375416,0.9016110992122987,0.947165
660.693448, 97914.800000, 48.172191, 0.8597687678889365, 3.7035990682586484E-4, 0.860367122558553, 3.607347105910334E-4, 0.9400408251327544, 4.1905498193521774E-4, 0.8711902559167932, 3.30829596514257E-4, 0.8012523870464084, 5.556750654255465E-4, 0.954505147943283, 1.662441555489476E-4,0.922015,0.922015,0.9675921261,0.9238791984304385,0.9023098629144503,0.946505
707.945784, 97937.800000, 31.479517, 0.8597372157490252, 2.978918291255751E-4, 0.8603367936271488, 2.862502232121753E-4, 0.9400503051152096, 3.150038077028722E-4, 0.8711885128767509, 3.359002956864884E-4, 0.8011075214267693, 2.8426539649657E-4, 0.9547065004152516, 5.512012056510137E-4,0.92265,0.92265,0.9678139124,0.9245189117451891,0.9027079045658968,0.94741
758.577575, 97950.800000, 55.951407, 0.8597572488537308, 3.349170249548886E-4, 0.8603537631227288, 3.274828062644206E-4, 0.9399960253486853, 3.6834455241055707E-4, 0.8711464674517483, 3.234633128995838E-4, 0.8013851633907636, 4.755377856344076E-4, 0.9542117476901801, 4.3572941880695666E-4,0.9218125,0.9218125,0.967488687075,0.923724907262657,0.9016707216622466,0.946885
812.830516, 97941.400000, 69.850125, 0.8597637596127601, 3.5948260709958393E-4, 0.8603618801394639, 3.246528218275963E-4, 0.9400026993244486, 2.5189827215654233E-4, 0.8711832312199611, 3.7814480410725877E-4, 0.8012577569869463, 5.1879329157954E-4, 0.9544807459323026, 5.119622710629095E-4,0.9226225,0.9226225,0.967783828575,0.924491155138217,0.9026912943844421,0.94737
870.963590, 97962.400000, 75.563483, 0.8596981511948496, 2.252165610019953E-4, 0.8602948715344683, 1.8612234694291503E-4, 0.9399826340911467, 3.0486888185065193E-4, 0.8710956587096312, 2.6920204783017967E-4, 0.8013197330894342, 3.865987643181339E-4, 0.9541824693344356, 3.397579106453696E-4,0.921845,0.921845,0.96776185125,0.9237594014300904,0.9016729828036031,0.946955
933.254301, 97975.800000, 37.317020, 0.8598068307878769, 4.599048500810653E-4, 0.8604048099587491, 4.260356650778404E-4, 0.9400021714633651, 2.9800367128586123E-4, 0.8712206260498441, 4.710697482366246E-4, 0.8013032265055486, 5.516304081882718E-4, 0.9545058849183319, 5.485523134927864E-4,0.9223875,0.9223875,0.96794679185,0.9242706984073551,0.9023753614007345,0.947255


==> exe_results/exe.64gram.16stride.exact.lasso.csv <==
Reading in dataset /data1/kilograms/exe_tests/exe.train.64gram.16stride.exact.jsat
Using alpha: 0.5
Reading in evaluation sets
Reading.../data1/kilograms/exe_tests/exe.test.64gram.16stride.exact.jsat
N = 1996695     D = 100000
Sparsity: 0.015787290667828052
Priors: [0.49682199835227714, 0.5031780016477229]
Number of Nans? (should be zero): 0
Lambdas: [5.008276176381477E-4, 4.673995281187133E-4, 4.3620261980727187E-4, 4.0708797095405206E-4, 3.799165996955891E-4, 3.545588006100774E-4, 3.3089352555477707E-4, 3.088078058298754E-4, 2.881962129104124E-4, 2.6896035517204824E-4, 2.510084082082008E-4, 2.3425467649650935E-4, 2.1861918432217601E-4, 2.0402729400540093E-4, 1.9040934961051195E-4, 1.7770034443596853E-4, 1.6583961069797465E-4, 1.54770529926383E-4, 1.4444026269042664E-4, 1.3479949636408764E-4, 1.2580220972705316E-4, 1.1740545327753725E-4, 1.0956914420828206E-4, 1.0225587506702462E-4, 9.543073518806072E-5, 8.90611440424766E-5, 8.311669571154134E-5, 7.756901374083108E-5, 7.239161568221126E-5, 6.755978667706657E-5, 6.305046147729965E-5, 5.884211434092493E-5, 5.491465627665631E-5, 5.124933914697818E-5, 4.782866617192083E-5, 4.463630840632876E-5, 4.165702679190729E-5, 3.887659941196283E-5, 3.6281753601576094E-5, 3.386010258912769E-5, 3.160008636673069E-5, 2.9490916507307795E-5, 2.752252466489003E-5, 2.5685514512299846E-5, 2.3971116886787367E-5, 2.2371147929501696E-5, 2.0877970018973166E-5, 1.948445531211728E-5, 1.81839517187203E-5, 1.69702511469805E-5, 1.5837559868524657E-5, 1.478047086143044E-5, 1.3793937999234571E-5, 1.2873251962712706E-5, 1.2014017759444943E-5, 1.1212133743853427E-5, 1.0463772037562282E-5, 9.765360256614298E-6, 9.113564458317304E-6, 8.505273226315212E-6, 7.937582817912159E-6, 7.407783302748824E-6, 6.91334562666248E-6, 6.451909538978854E-6, 6.021272325605138E-6, 5.619378294140887E-6, 5.244308960812244E-6, 4.894273892386226E-6, 4.5676021593478764E-6, 4.26273435954103E-6, 3.978215174196768E-6, 3.712686420814992E-6, 3.46488056973618E-6, 3.233614693454214E-6, 3.0177848197864894E-6, 2.8163606619456095E-6, 2.6283807003562015E-6, 2.4529475927392333E-6, 2.2892238905535162E-6, 2.1364280413462895E-6, 1.9938306579297173E-6, 1.8607510365738035E-6, 1.7365539075949619E-6, 1.6206464028288162E-6, 1.512475225511166E-6, 1.4115240090571937E-6, 1.3173108521308372E-6, 1.2293860182376524E-6, 1.1473297888599795E-6, 1.0707504598860798E-6, 9.992824717690394E-7, 9.325846644895042E-7, 8.703386489921481E-7, 8.122472873217646E-7, 7.580332742037263E-7, 7.074378132978519E-7, 6.602193818066404E-7, 6.161525775405775E-7, 5.750270429368951E-7, 5.366464608954336E-7, 5.008276176381474E-7, 4.6739952811871167E-7, 4.36202619807272E-7, 4.0708797095405103E-7, 3.799165996955885E-7, 3.545588006100775E-7, 3.308935255547778E-7, 3.088078058298749E-7, 2.881962129104135E-7, 2.6896035517204855E-7, 2.510084082082004E-7, 2.3425467649650982E-7, 2.186191843221755E-7, 2.0402729400540027E-7, 1.90409349610512E-7, 1.7770034443596827E-7, 1.6583961069797378E-7, 1.5477052992638277E-7, 1.4444026269042644E-7, 1.3479949636408744E-7, 1.2580220972705297E-7, 1.1740545327753739E-7, 1.0956914420828188E-7, 1.0225587506702483E-7, 9.543073518806076E-8, 8.90611440424764E-8, 8.311669571154135E-8, 7.756901374083082E-8, 7.239161568221128E-8, 6.75597866770666E-8, 6.305046147729956E-8, 5.884211434092484E-8, 5.4914656276656474E-8, 5.12493391469781E-8, 4.7828666171920924E-8, 4.4636308406328735E-8, 4.1657026791907225E-8, 3.887659941196288E-8, 3.628175360157611E-8, 3.386010258912763E-8, 3.16000863667307E-8, 2.94909165073078E-8, 2.7522524664889965E-8, 2.568551451229982E-8, 2.3971116886787354E-8, 2.2371147929501673E-8, 2.087797001897313E-8, 1.948445531211731E-8, 1.818395171872027E-8, 1.697025114698052E-8, 1.583755986852464E-8, 1.4780470861430444E-8, 1.379393799923456E-8, 1.2873251962712711E-8, 1.2014017759444946E-8, 1.121213374385342E-8, 1.0463772037562272E-8, 9.765360256614282E-9, 9.113564458317282E-9, 8.505273226315213E-9, 7.937582817912168E-9, 7.407783302748832E-9, 6.913345626662488E-9, 6.451909538978833E-9, 6.021272325605128E-9, 5.619378294140883E-9, 5.244308960812242E-9, 4.894273892386223E-9, 4.567602159347874E-9, 4.262734359541023E-9, 3.978215174196769E-9, 3.7126864208149848E-9, 3.464880569736173E-9, 3.2336146934542115E-9, 3.017784819786487E-9, 2.816360661945611E-9, 2.6283807003562007E-9, 2.4529475927392335E-9, 2.289223890553515E-9, 2.1364280413462875E-9, 1.993830657929715E-9, 1.8607510365738015E-9, 1.7365539075949591E-9, 1.6206464028288163E-9, 1.5124752255111656E-9, 1.411524009057194E-9, 1.3173108521308375E-9, 1.2293860182376531E-9, 1.1473297888599775E-9, 1.0707504598860778E-9, 9.992824717690382E-10, 9.325846644895027E-10, 8.703386489921474E-10, 8.122472873217643E-10, 7.580332742037257E-10, 7.074378132978519E-10, 6.60219381806639E-10, 6.161525775405765E-10, 5.750270429368946E-10, 5.366464608954329E-10]
C, Average NNZ, Stnd Dev NNZ, Accuracy, Accuracy Dev, WeightedAccuracy, WeightedAccuracy Dev, AUC, AUC Dev, F1 Score, F1 Score Dev, Precision, Precision Dev, Recall, Recall Dev, exe.test.64gram.16stride.exact.jsat Accuracy, exe.test.64gram.16stride.exact.jsat WeightedAccuracy, exe.test.64gram.16stride.exact.jsat AUC, exe.test.64gram.16stride.exact.jsat F1 Score, exe.test.64gram.16stride.exact.jsat Precision, exe.test.64gram.16stride.exact.jsat Recall
0.001000, 3127.400000, 104.996381, 0.914081519711323, 7.030924123317732E-4, 0.9141550654360839, 6.889165026241346E-4, 0.9737142705927848, 2.358644727494947E-4, 0.914571364313292, 7.923368127376013E-4, 0.9036989175238629, 0.0010122476952921717, 0.9257091213674766, 8.207456477037507E-4,0.9323775,0.9323775,0.98296588645,0.9315622351259377,0.9429303147488923,0.920465
0.001072, 3241.400000, 82.720251, 0.9152519538537434, 7.940438270324681E-4, 0.9153236668486967, 7.817455643322519E-4, 0.9741769195562926, 2.5365858570292006E-4, 0.9157073081299536, 8.212443123168179E-4, 0.9051187811493862, 0.0013325726250226547, 0.9265472505845164, 4.2589663047921673E-4,0.93078,0.93078,0.9826974638,0.9299045072961286,0.9418165781214745,0.91829
0.001148, 3479.600000, 242.038509, 0.9159456001041721, 0.0011128772828767795, 0.9160191088049359, 0.001094148000914853, 0.9749607476767694, 4.1210974925662866E-4, 0.9164121464826718, 0.001139833570171094, 0.905657264806145, 0.0019243765992988323, 0.9274272340414905, 5.431343893868658E-4,0.93291,0.93291,0.983548712975,0.9321212489123616,0.9432102051681068,0.92129
0.001230, 3589.800000, 91.131553, 0.9168706287139499, 7.534075549059371E-4, 0.9169391972118422, 7.350999464862417E-4, 0.9753804757505522, 3.181174898148531E-4, 0.9172694316118525, 8.163788087588472E-4, 0.907172367769341, 0.0013916847420629833, 0.9275947166569551, 4.067495981842721E-4,0.9328425,0.9328425,0.983908370275,0.9320562206130445,0.9430980032860558,0.92127
0.001318, 3580.200000, 351.611376, 0.9188659259426201, 0.0011085341613646558, 0.9189300047716508, 0.001102375436678655, 0.9761018667529431, 4.143728045724831E-4, 0.919216328218426, 0.001190228663811099, 0.909518631785021, 0.0012452218945125965, 0.9291245682070681, 0.0016365232391793816,0.9332,0.9332,0.98386769205,0.9324279897832739,0.9433300926162821,0.921775
0.001413, 3485.600000, 274.824744, 0.9201931191293612, 4.694280530141188E-4, 0.9202618655781916, 4.540879408691546E-4, 0.9767622322346277, 1.4518189108106644E-4, 0.9205827126436781, 5.064149706906776E-4, 0.910377806467077, 0.0011408903301830492, 0.931020218607632, 5.228820725444928E-4,0.93486,0.93486,0.98469874695,0.9341141724319294,0.9449332896783171,0.92354
0.001514, 3956.800000, 438.801276, 0.9201846050598614, 0.0012448932573577473, 0.9202470650518185, 0.0012510928993488832, 0.9769680084035057, 4.5978034931157827E-4, 0.9204951535733619, 0.0012380542861918148, 0.9111805739746721, 0.001060414746523297, 0.9300032118276269, 0.0017211347605856724,0.9354875,0.9354875,0.985138150475,0.9347315279221584,0.9458147998382531,0.923905
0.001622, 3629.000000, 57.875729, 0.922198933738002, 6.282941847691424E-4, 0.922264538568581, 6.235623880589206E-4, 0.9779046625935599, 2.3137765661713429E-4, 0.9225406217134893, 6.276602683969658E-4, 0.9127555846796931, 0.0010899920671563576, 0.9325385835228467, 5.870637222323646E-4,0.935305,0.935305,0.98517815325,0.9345493725055769,0.9455937599164713,0.92376
0.001738, 3885.800000, 92.592440, 0.9228840659189311, 4.97595867451263E-4, 0.9229460920169433, 4.8372578291362993E-4, 0.978215293206547, 2.076706374216174E-4, 0.9231785514183913, 5.41650169167857E-4, 0.9138984588085932, 0.0011421497895589834, 0.9326501643767233, 5.117645516363567E-4,0.936385,0.936385,0.985534550975,0.9356309161830848,0.9468548081550734,0.92467
0.001862, 4059.000000, 152.199869, 0.9233798852603929, 5.206020577018403E-4, 0.9234431988508263, 5.099453730362014E-4, 0.9785984744285798, 2.876046469281032E-4, 0.923691918334678, 5.770295604444373E-4, 0.9141766025572311, 9.103728926847975E-4, 0.9334078941371974, 5.162339486557475E-4,0.9365625,0.9365625,0.98586572275,0.9358077597350852,0.9470754799100857,0.924805
0.001995, 4261.400000, 136.586383, 0.9242643468331417, 2.5714657384796495E-4, 0.9243257248724441, 2.4624872287498976E-4, 0.9790484871217702, 2.46543157781853E-4, 0.924551195045113, 3.3704711533012245E-4, 0.9152843869206683, 5.34292913768359E-4, 0.9340077744756682, 3.543824481703504E-4,0.9370475,0.9370475,0.98591832155,0.9363732151475259,0.9465113071551535,0.92645
0.002138, 4559.600000, 177.600225, 0.9250972231612741, 3.385557651568644E-4, 0.9251526323487663, 3.393952804975063E-4, 0.9793910916041048, 2.5575364737336596E-4, 0.9253147738965735, 3.165124420752486E-4, 0.9168419113484394, 6.869719976153986E-4, 0.9339463505705922, 5.622173878328432E-4,0.9373925,0.9373925,0.985903058,0.9367407718014849,0.9465945813486898,0.92709
0.002291, 4715.000000, 40.511727, 0.9256902030605575, 6.686271907048508E-4, 0.9257439936744609, 6.675084748330012E-4, 0.9796787670374286, 3.057569575426647E-4, 0.9258856556676995, 6.850027599822783E-4, 0.9176517578815417, 7.461009807398969E-4, 0.9342688036097145, 7.188449059382203E-4,0.9373825,0.9373825,0.986378645175,0.9366307826592959,0.9480115746075645,0.92552
0.002455, 4920.600000, 73.033143, 0.926771990714656, 9.82805006408432E-4, 0.9268257573779168, 9.751043358569254E-4, 0.9800510596084274, 2.009272805896736E-4, 0.9269555106367416, 9.549238859903005E-4, 0.9188321493872964, 0.001631455269156019, 0.9352250595248857, 4.99894496496703E-4,0.9385375,0.9385375,0.986453592925,0.9377675287494526,0.9496644467344438,0.926165
0.002630, 5244.400000, 85.989767, 0.9274115475823799, 7.201834968003515E-4, 0.9274647153129042, 7.130196206879933E-4, 0.9803416100252843, 2.3746589443827008E-4, 0.9275865236186824, 7.307859004904569E-4, 0.9195382345567913, 0.001324832180140458, 0.9357782889794862, 7.134700180870331E-4,0.9383375,0.9383375,0.986842296,0.9376376383969093,0.948401880201114,0.927115
0.002818, 5521.000000, 58.774144, 0.9283145397769814, 5.515960864951981E-4, 0.9283667892671463, 5.400216594815814E-4, 0.9806173750723823, 2.026060548246873E-4, 0.9284757792891238, 5.591700517752549E-4, 0.9205668999867964, 0.0013483663878249362, 0.9365232689238605, 4.1179825007450944E-4,0.93936,0.93936,0.9869165177,0.9386706581981472,0.9494639495867092,0.92812
0.003020, 5737.400000, 114.288407, 0.9285929999323883, 5.268758905199827E-4, 0.9286448908995496, 5.2023538623854E-4, 0.9808847721128668, 1.6658912110228028E-4, 0.9287475774641406, 5.150094282940656E-4, 0.920914530150522, 0.0011907098384281863, 0.9367162646923584, 4.675865857876802E-4,0.9390875,0.9390875,0.9871134999,0.9383936585797544,0.9492058620425075,0.927825
0.003236, 6182.200000, 143.073967, 0.929386310878727, 4.899015782405711E-4, 0.929434019984679, 4.8746281732533125E-4, 0.9811162775945597, 2.3411477224256574E-4, 0.9294948625034062, 4.95313135932651E-4, 0.9222235237356051, 8.506635282461783E-4, 0.9368825084270004, 6.553613442052022E-4,0.9402375,0.9402375,0.98728285315,0.9395081191466103,0.951116166351568,0.92818
0.003467, 6437.800000, 114.386013, 0.9306739386836748, 8.374364937282098E-4, 0.9307164662987436, 8.294177619921588E-4, 0.9815033236791786, 1.2107724645317858E-4, 0.9307258118683099, 8.485491493682978E-4, 0.9241636706027055, 0.0015523570746390858, 0.9373838211227671, 9.16439260544376E-4,0.9402275,0.9402275,0.987457423625,0.9395585644116257,0.9501925112362136,0.92916
0.003715, 6861.600000, 133.459507, 0.9308357060041719, 5.313849467567397E-4, 0.9308788181958436, 5.214305570146799E-4, 0.9816335804294501, 1.9827817151949885E-4, 0.93089247736128, 5.948972382183922E-4, 0.9242566027959713, 9.443082763675062E-4, 0.9376247305373088, 4.1125020371770475E-4,0.94073,0.94073,0.9876382813,0.9400959152630595,0.9502620475465607,0.930145
0.003981, 7326.600000, 158.117172, 0.9315949606725112, 0.0010731456240444404, 0.9316361060617705, 0.0010702057082174325, 0.9819210958771393, 1.7052769980636855E-4, 0.9316368365402201, 0.0010338918350782825, 0.9252016887251207, 0.0015715690284468227, 0.9381632466521952, 8.105320745140784E-4,0.94081,0.94081,0.9876230025,0.9401586266510972,0.9506199973421383,0.929925
0.004266, 7724.600000, 110.494525, 0.9325966159077875, 0.0011000235984875899, 0.9326334392483278, 0.0010898982621228232, 0.98203580669073, 2.5730409464975963E-4, 0.9325812684523639, 0.0010826359916556547, 0.9269050379781918, 0.0020419026720712766, 0.9383295982355598, 2.81815690312592E-4,0.9412875,0.9412875,0.987737428975,0.9406214207876858,0.9514149954222992,0.93007
0.004571, 8158.200000, 270.123231, 0.9327493683311673, 5.164948559751837E-4, 0.9327894880692919, 5.100892728469628E-4, 0.9823280537256753, 1.7766748596907065E-4, 0.9327686792305687, 5.037577143530407E-4, 0.9266161858911703, 0.0012043344270040903, 0.93900457255505, 3.0262601397627414E-4,0.9409575,0.9409575,0.98805189275,0.940248700206196,0.9516734526644645,0.929095
0.004898, 8742.000000, 188.648880, 0.9334214789940377, 6.411505103725869E-4, 0.9334590192206503, 6.373920591653778E-4, 0.9825488994556206, 1.996613233938239E-4, 0.9334211260382432, 6.616274039567625E-4, 0.9275274428789961, 0.0010071547353054317, 0.9393907993267115, 6.433261389390079E-4,0.941435,0.941435,0.9879497718,0.9407539668489284,0.9518223969048423,0.92994
0.005248, 9184.400000, 120.345503, 0.9343660398809032, 8.264693704897871E-4, 0.9344006962243311, 8.125978742871378E-4, 0.9827028970434165, 1.864663895324433E-4, 0.9343200880711592, 8.487622885175333E-4, 0.9290591991739674, 0.0018903786896095215, 0.9396434557383507, 4.1708892331846853E-4,0.9413225,0.9413225,0.988248797075,0.9406553174059362,0.9514738904262339,0.93008
0.005623, 9715.200000, 115.695117, 0.9339934241333804, 4.931283109669306E-4, 0.9340262740444046, 4.931447323289835E-4, 0.9828023157902447, 1.8788136950300828E-4, 0.9339456326301976, 4.7583196298870166E-4, 0.9287119895430858, 6.79341629436081E-4, 0.9392389135843786, 5.297430503779303E-4,0.9427125,0.9427125,0.988281252075,0.9420819168699213,0.9525671496843773,0.931825
0.006026, 10113.600000, 180.139501, 0.9347877367349545, 6.772763554657919E-4, 0.9348237177177676, 6.666435508890141E-4, 0.9829755460129357, 1.7032063796151953E-4, 0.9347549473811799, 7.11423141803034E-4, 0.9293086779524218, 0.0015839470365257929, 0.9402678359874239, 8.330842833554167E-4,0.9415,0.9415,0.988329275425,0.9408529310658605,0.9513761092708461,0.93056
0.006457, 10786.600000, 220.597915, 0.9355449880928234, 7.951726373992796E-4, 0.935573428348073, 7.946735468759252E-4, 0.9831499669008823, 2.485063782572182E-4, 0.935456034257929, 7.069288820351577E-4, 0.9308313752240762, 0.0014139853426826249, 0.9401282399160807, 4.874052879384715E-4,0.9428825,0.9428825,0.98847674055,0.9422645867395804,0.9525697556190252,0.93218
0.006918, 11427.000000, 156.335537, 0.9359025790118171, 8.119242113555932E-4, 0.9359335763976141, 8.022146816423766E-4, 0.9833458939893636, 1.919720281533268E-4, 0.9358224528623016, 8.438554252023605E-4, 0.9310559127953686, 0.001560755841683446, 0.9406393858403957, 4.3768517128956006E-4,0.942485,0.942485,0.9885347537,0.9418438282059708,0.9524617822997086,0.93146
0.007413, 12024.000000, 190.728079, 0.9359952321210802, 8.638029326065982E-4, 0.9360251722234711, 8.529874836309895E-4, 0.983452705168801, 1.7945828255434542E-4, 0.9359039465863702, 9.029692151168169E-4, 0.931297615384824, 0.0016651761994337844, 0.9405575647652356, 4.4921288674754334E-4,0.9436425,0.9436425,0.9886214632,0.9429976610405209,0.9539122649955237,0.93233
0.007943, 12746.000000, 62.577951, 0.9366072434698338, 5.146729371769892E-4, 0.9366347759476014, 5.118218895160545E-4, 0.9835783078493673, 1.749357489306805E-4, 0.9365033331832127, 5.40810044672182E-4, 0.9320931481259029, 7.392262955957176E-4, 0.9409556033081816, 4.186774015032323E-4,0.9431325,0.9431325,0.988731616775,0.9424890967701157,0.9532745173251502,0.931945
0.008511, 13343.200000, 256.573888, 0.9371185884674424, 2.1194537199637766E-4, 0.9371449323853405, 2.0795235446698554E-4, 0.9837238295673313, 1.7781280651383985E-4, 0.9370010897038451, 2.662534137819668E-4, 0.9328003734468002, 5.736089932014698E-4, 0.9412401789947487, 3.8912404233354495E-4,0.9433825,0.9433825,0.98873943545,0.9427398985110401,0.9535627151413475,0.93216
0.009120, 14248.800000, 351.257398, 0.9370364527381498, 7.976588246298276E-4, 0.9370646131664943, 7.919649258357709E-4, 0.9838093429629111, 2.2786448405561085E-4, 0.9369356304668051, 7.805237534597698E-4, 0.9324962078554917, 0.0014569352729675129, 0.9414187277483265, 4.268782619731521E-4,0.9433575,0.9433575,0.988852095475,0.9427134560294107,0.9535556999125333,0.932115
0.009772, 15046.400000, 484.729450, 0.9373229261354389, 7.769265078400164E-4, 0.9373492935557504, 7.760562501740698E-4, 0.9838524322046258, 1.9868707508984321E-4, 0.9372154562162567, 7.137269859820261E-4, 0.9328864802768939, 0.0012629238155826522, 0.9415856777404953, 4.7113567812587524E-4,0.9431575,0.9431575,0.988778023425,0.9425367532772778,0.952943340879706,0.932355
0.010471, 15731.000000, 181.352695, 0.9372367837852049, 8.557360571986991E-4, 0.9372627598652485, 8.509145752695747E-4, 0.9839746751140866, 1.8875518534230284E-4, 0.9371152060569189, 8.259988797597939E-4, 0.9329877451827591, 0.0015398427484699345, 0.941280707651379, 4.770715412055084E-4,0.94325,0.94325,0.98897698465,0.9425987831953513,0.9535408416981306,0.931905
0.011220, 16582.000000, 173.327436, 0.9375893664280224, 4.7341854789970214E-4, 0.9376159143505692, 4.7421576397633125E-4, 0.9841354924742163, 1.63224042238742E-4, 0.9374836398041652, 3.5621807683629714E-4, 0.9331351548550078, 0.0010885140894618557, 0.941874181461958, 5.466437985898299E-4,0.9440975,0.9440975,0.9890693697,0.9434844475447416,0.9539458553314151,0.93325
0.012023, 17288.400000, 275.851844, 0.938204382742482, 4.181133802478818E-4, 0.938230881741244, 4.185706750986592E-4, 0.9841471575438738, 1.934914718448057E-4, 0.9380897098097606, 4.037802546922088E-4, 0.9338768498424607, 7.490325721018534E-4, 0.9423413122692228, 5.31642350327606E-4,0.9436025,0.9436025,0.989075790375,0.9429522988258678,0.9539502970205842,0.932205
0.012882, 18035.200000, 364.973095, 0.9382709928156278, 4.7561592488391276E-4, 0.9382975934467159, 4.767009119122369E-4, 0.9842391272901354, 1.5700257760763539E-4, 0.9381578153545806, 4.4120726165142404E-4, 0.9339264486814326, 7.51654624045409E-4, 0.9424281242022439, 4.6397614757863833E-4,0.944245,0.944245,0.98923065,0.9436054862136629,0.9545542913273032,0.932905
0.013804, 18900.400000, 175.070957, 0.9383215764050092, 7.107458570066711E-4, 0.9383471872414606, 7.019641362520227E-4, 0.9843672810604207, 2.0991501231899776E-4, 0.9381895203353097, 7.574193244603707E-4, 0.9342319320885561, 0.001539751487582488, 0.9421828785900832, 8.394335913071239E-4,0.94439,0.94439,0.98917974065,0.9437501580477936,0.9547352264006139,0.933015
0.014791, 19881.000000, 223.090116, 0.9390597963134079, 2.582270304857667E-4, 0.9390827277094447, 2.575918141991166E-4, 0.9844307100615153, 1.9622402966392976E-4, 0.9389116357364667, 2.946684338615046E-4, 0.9352233446875438, 4.8158407758141424E-4, 0.9426294534851355, 4.89753350510553E-4,0.94736,0.94736,0.98990174535,0.946833921654774,0.9563919976331603,0.937465
0.015849, 19805.000000, 1830.513917, 0.9392436000490811, 0.0013812373525794578, 0.9392664191149009, 0.0013788058489936968, 0.9846346097174787, 4.570352389549766E-4, 0.9390973125744134, 0.001403507861358887, 0.9353822240002367, 0.0016038001236090389, 0.9428422964674426, 0.0012667720596459893,0.94726,0.94726,0.990023086875,0.9467264655525084,0.9564017265834669,0.937245
0.016982, 20401.800000, 1887.980445, 0.9394359178542542, 0.0013390229313455992, 0.9394610195306552, 0.0013323886108885176, 0.9847283543529934, 3.595252381141153E-4, 0.93931070318352, 0.001344335328829012, 0.935287219733411, 0.0020390993796029658, 0.9433704033842247, 8.725884761353345E-4,0.9466975,0.9466975,0.9898845188,0.9461709169955086,0.9556115397757118,0.936915
0.018197, 20493.400000, 2314.086049, 0.9406529289651149, 0.001452502498153175, 0.9406752260764973, 0.0014468993025826401, 0.984985960988779, 5.59583092939424E-4, 0.9404975449551147, 0.0014975414036399529, 0.9369640423670667, 0.0019343588366513046, 0.9440588831826352, 0.0013153457022163939,0.947405,0.947405,0.9900768513,0.9469091312862132,0.9559216157828231,0.938065
0.019498, 20365.200000, 2408.527301, 0.940983475192756, 0.001963194816567878, 0.9410050205890711, 0.001965432308698625, 0.9852278552451917, 5.294584935122772E-4, 0.9408315013134757, 0.0018928056987164035, 0.9373099658367569, 0.0021524619604107193, 0.9443802700535955, 0.0017722154112666474,0.94759,0.94759,0.99009801695,0.9470849256149951,0.9563007819269862,0.938045
0.020893, 21246.200000, 2460.603292, 0.9414031687363368, 0.001014136971709981, 0.94142380304882, 0.0010120531183375686, 0.9852888524561358, 4.4908346716168333E-4, 0.9412352751402511, 0.0010181082241053133, 0.9379435822075383, 0.0013718696000292365, 0.9445510983337003, 0.001031495733540018,0.9480225,0.9480225,0.9902340906,0.9475182818932898,0.9567999102759525,0.938415
0.022387, 21317.400000, 2056.159293, 0.942100320780089, 0.0010535591942796858, 0.9421196298133083, 0.0010491056134294752, 0.9855530896507577, 4.8826350745996387E-4, 0.941924467565519, 0.0011038920539139044, 0.938776272240385, 0.0013829597650867461, 0.9450941913280915, 9.129516039728028E-4,0.947775,0.947775,0.99024148555,0.9472581296707736,0.9567268461852305,0.937975
0.023988, 21274.400000, 163.506086, 0.942921177245398, 1.840798704638288E-4, 0.9429405593400253, 1.825896623647109E-4, 0.9858089498805931, 1.6183564285526735E-4, 0.9427492555382513, 2.2145862327429907E-4, 0.9395862985138074, 4.6750243793662957E-4, 0.9459338532430239, 3.6715810025005465E-4,0.947585,0.947585,0.99023990465,0.9470606355955742,0.9566308572827718,0.93768
0.025704, 22312.000000, 175.440018, 0.9429321954529861, 2.91495441597066E-4, 0.9429519678441217, 2.8859573363811965E-4, 0.9858561922227429, 1.859857044567009E-4, 0.9427644167827429, 3.208606982636957E-4, 0.9395342674268022, 7.012935861098079E-4, 0.9460173695784466, 4.406876109294621E-4,0.947725,0.947725,0.99022416335,0.9472233580179608,0.9564011865564379,0.93822
0.027542, 23071.200000, 231.389196, 0.9430729280135424, 2.483589966216363E-4, 0.9430923679338342, 2.463451085479481E-4, 0.9858698564663098, 1.9956900420011196E-4, 0.9429010074811718, 2.9431658685889696E-4, 0.9397437291429964, 5.733201309568021E-4, 0.9460800374349111, 5.283528851764447E-4,0.9474725,0.9474725,0.990283480575,0.946930796101203,0.9567980318195971,0.937265
0.029512, 24101.000000, 264.047723, 0.9432787681643916, 3.607766937865302E-4, 0.9432976301226127, 3.575751741218528E-4, 0.9859617404677816, 1.6209897212424537E-4, 0.9431026919837413, 3.8618271068571443E-4, 0.940024216946634, 7.85244605723314E-4, 0.9462019129403089, 4.01702098903425E-4,0.9477675,0.9477675,0.990369654375,0.9472344358885643,0.9570012094366679,0.937665
0.031623, 25249.600000, 156.814030, 0.9434260114839773, 2.0105219291381005E-4, 0.9434443212075099, 2.015029866245976E-4, 0.9859605561675309, 1.8809336104686533E-4, 0.9432451747068933, 2.2227300002413845E-4, 0.9402532045072454, 4.525605962191846E-4, 0.9462565885061309, 4.624667241112398E-4,0.948185,0.948185,0.990383574275,0.9476806413829315,0.9569958805775348,0.938545
0.033884, 26212.400000, 261.482389, 0.9433589005832138, 1.8400218553995295E-4, 0.9433769951767083, 1.8540756988216894E-4, 0.9860239962475074, 1.8045577038803195E-4, 0.9431769005269002, 1.8223546375472274E-4, 0.9402021488462504, 4.585895752976689E-4, 0.9461708764277731, 4.184275538172763E-4,0.94777,0.94777,0.990390070525,0.9472221660839514,0.9572627752134308,0.93739
0.036308, 27302.200000, 140.727254, 0.9435552250093279, 2.2294199498488403E-4, 0.943574399040702, 2.1839552026754112E-4, 0.9860389623734853, 1.7671036874601789E-4, 0.943384216384852, 2.830176786372153E-4, 0.9402333698738617, 5.7231667117355E-4, 0.9465565194694264, 2.848956598723037E-4,0.9479875,0.9479875,0.99035080345,0.9474752523990214,0.9568993212611997,0.938235
0.038905, 28325.000000, 249.767892, 0.9435807672178275, 3.265672585879228E-4, 0.9435988814949088, 3.2379564866953664E-4, 0.9860816621212004, 1.4844237800791825E-4, 0.9434002998707813, 3.7214698237339553E-4, 0.9404066671295972, 6.119101485329179E-4, 0.9464133923269479, 4.6817029841378556E-4,0.9480875,0.9480875,0.990388282875,0.9475788841232053,0.9569547060713138,0.938385
0.041687, 29295.800000, 152.653071, 0.9440154855899374, 3.6582843541693526E-4, 0.9440343432115326, 3.6711503254088275E-4, 0.9861393691820902, 1.848388477367764E-4, 0.9438434432552649, 3.50760919931288E-4, 0.9407373883463528, 4.596941352990003E-4, 0.9469702239283961, 4.1519494023571304E-4,0.9482775,0.9482775,0.990442622575,0.9477506963964168,0.9575030489827369,0.938195
0.044668, 30336.600000, 202.578972, 0.9438386934409111, 1.4178464352430171E-4, 0.9438563352611549, 1.4323250568589558E-4, 0.9861629942914352, 1.6469616957194317E-4, 0.9436541188938603, 1.733628336328518E-4, 0.9407446077037849, 4.33589290123863E-4, 0.9465820732051334, 4.886506213378414E-4,0.948025,0.948025,0.990432892825,0.94750768826788,0.9570331228514011,0.93817
0.047863, 31510.800000, 340.869711, 0.9440440327641427, 3.1134242002236773E-4, 0.9440590586186601, 3.1157984871192505E-4, 0.9861891156894863, 1.8041523968783212E-4, 0.9438391429934093, 3.5279231920437224E-4, 0.9412761670709034, 3.91727260908647E-4, 0.9464163563881247, 5.693273541834573E-4,0.9483475,0.9483475,0.990443749625,0.9478380077406063,0.9572804740607773,0.93858
0.051286, 32512.000000, 174.706611, 0.9441707421514052, 2.6259514842811254E-4, 0.9441877377778845, 2.648702280047288E-4, 0.9861779646107912, 1.7852773204716396E-4, 0.9439824383386984, 2.922138886805212E-4, 0.9411513713749858, 2.9738664937499433E-4, 0.9468309633865821, 6.607888486657083E-4,0.9486775,0.9486775,0.9904241104,0.948181467093755,0.9574350948917016,0.939105
0.054954, 33754.800000, 273.180087, 0.9438557215799108, 6.801390253005241E-4, 0.943874197256752, 6.776995400912564E-4, 0.9862109674999722, 1.655212245942899E-4, 0.9436813286977144, 6.12471253010303E-4, 0.9406196917513039, 0.0014375818920254835, 0.9467646746056566, 5.199856377152587E-4,0.9487825,0.9487825,0.990501457425,0.9482817379274828,0.9576447913851739,0.9391
0.058884, 34702.400000, 219.444389, 0.9440901089049655, 2.1027604043352672E-4, 0.9441075137485765, 2.10526407983751E-4, 0.9861799282265148, 1.8839619750848655E-4, 0.9439058450594882, 1.6931841864063548E-4, 0.9410080240556938, 5.771169117539682E-4, 0.9468219771322961, 3.246784612728457E-4,0.9479675,0.9479675,0.990467226275,0.9474468294629037,0.9570234190484449,0.93806
0.063096, 35757.200000, 128.108392, 0.9441482049086115, 2.799236623778195E-4, 0.9441652524396235, 2.786153722807744E-4, 0.9862513783506197, 1.7128281836544106E-4, 0.9439589084002966, 3.366792350702402E-4, 0.9411405798419146, 5.329496433007162E-4, 0.9467945686704718, 5.654816312158276E-4,0.94811,0.94811,0.99040923785,0.947605440390965,0.9569100883006709,0.93848
0.067608, 36912.600000, 144.422436, 0.9442078033951103, 8.22638900359906E-5, 0.9442259533232275, 7.811870349423903E-5, 0.9862647545660164, 1.663368550010918E-4, 0.9440281403049845, 1.237492158813378E-4, 0.9410559371534207, 5.493119425157776E-4, 0.9470195990815007, 3.500902422602882E-4,0.94834,0.94834,0.990561158925,0.947802891756171,0.9577607155255151,0.93805
0.072444, 37910.000000, 68.867990, 0.944382592233666, 4.160228844459354E-4, 0.9443991665840636, 4.1457759406829224E-4, 0.9862998857219762, 1.7122277445189257E-4, 0.944191054193299, 4.0543692729751494E-4, 0.9414297898712471, 8.232959141643016E-4, 0.94696911014451, 3.9908307576497486E-4,0.9485125,0.9485125,0.9905376556,0.9479943941517367,0.9576307935617172,0.93855
0.077625, 39105.000000, 209.989524, 0.9443991195450481, 1.6209802486773895E-4, 0.9444153251993294, 1.6682604161522455E-4, 0.9863525761355296, 1.6005198138793072E-4, 0.9442018828678453, 1.594594379254821E-4, 0.9415356733567719, 4.4254551708805805E-4, 0.9468838180253274, 6.355062209725578E-4,0.948445,0.948445,0.99053570555,0.9479179294459934,0.9577090307830489,0.938325
0.083176, 40121.000000, 77.144021, 0.9442478696045213, 1.9893009148812688E-4, 0.9442646835110322, 1.965938877604606E-4, 0.9863250893931219, 1.6322275963599362E-4, 0.9440560979180184, 2.303862526279728E-4, 0.9412876816256286, 5.52470941870521E-4, 0.9468411693955879, 3.1937179907547033E-4,0.9479,0.9479,0.990538249675,0.9473662942234256,0.9571714367370269,0.93776
0.089125, 41233.200000, 183.009727, 0.9444647279629589, 3.6498136926261333E-4, 0.9444823482838943, 3.6416388246946857E-4, 0.9863502353961767, 2.003855669406919E-4, 0.9442836161290739, 3.6034958844172383E-4, 0.9413505998000995, 5.907202170440897E-4, 0.9472351445561971, 2.7421343135931934E-4,0.9485225,0.9485225,0.990607575525,0.9479945143064967,0.9578185047387197,0.93837
0.095499, 42423.600000, 205.541821, 0.9445208206561343, 2.7011282208941816E-4, 0.944536202106929, 2.68506042759343E-4, 0.9863294362091413, 1.8295419210722594E-4, 0.9443167788639707, 2.7848699079185035E-4, 0.9417713226829182, 6.879555140389802E-4, 0.9468765785919867, 4.38925186712827E-4,0.9488875,0.9488875,0.990649455075,0.9483755141616986,0.9579713619645672,0.93897
0.102329, 43447.400000, 229.796954, 0.9446390159738968, 3.2105901990474853E-4, 0.9446559276369406, 3.1927984675535746E-4, 0.9863615924310357, 1.7883659933314697E-4, 0.9444517179866827, 3.855103961851114E-4, 0.9416245941302657, 5.438238242865776E-4, 0.9472962962606267, 6.348926745256564E-4,0.9482875,0.9482875,0.99051813945,0.9477483940556694,0.9577328166720273,0.93797
0.109648, 44706.000000, 57.865361, 0.9444361807887534, 3.814202653437376E-4, 0.9444537129887977, 3.8255390311090203E-4, 0.9863313090011625, 2.0714185258483312E-4, 0.9442501867369447, 4.1060640543421305E-4, 0.9413938769865645, 5.984903098429861E-4, 0.9471245979897258, 8.084970218042073E-4,0.9482425,0.9482425,0.990565587375,0.9477179806407786,0.9574206452468786,0.93821
0.117490, 45837.400000, 274.639109, 0.9446064621787503, 3.0584702417673824E-4, 0.9446233811793029, 3.0471824901201575E-4, 0.9863833862797948, 1.8023202027005726E-4, 0.9444167306952089, 3.505289263787053E-4, 0.941631346059969, 5.758743811883618E-4, 0.947219087663268, 5.759937012830609E-4,0.9486575,0.9486575,0.990658339175,0.9481484473821745,0.9576433267201502,0.93884
0.125893, 46925.800000, 137.066991, 0.94449628010287, 3.8179492280521877E-4, 0.9445121986022953, 3.824901574771726E-4, 0.9863997626523988, 1.8935833597802173E-4, 0.9442990271848233, 4.363644788153426E-4, 0.9416321100290956, 6.429675918683228E-4, 0.9469819496999772, 8.800288831194631E-4,0.948755,0.948755,0.990687876025,0.9482504418076243,0.9576797552269251,0.939005
0.134896, 47986.000000, 148.501852, 0.9446174803863384, 2.557685013543423E-4, 0.9446338217909996, 2.5460146163710384E-4, 0.9864146744586597, 1.634396093779081E-4, 0.9444253755432148, 2.746251512265409E-4, 0.9416833220958989, 4.817924787211234E-4, 0.9471836606525532, 3.4720349870801296E-4,0.9489525,0.9489525,0.990630184075,0.94843778014025,0.9580984352599652,0.93897
0.144544, 49200.200000, 198.763578, 0.9446565449405142, 1.9348676304761336E-4, 0.9446736119501878, 1.9156364234449436E-4, 0.9864100513873554, 1.8682502544171427E-4, 0.9444707126378715, 2.4399784820811047E-4, 0.9416233963789281, 5.450624753306513E-4, 0.9473358034871611, 5.421117944714599E-4,0.948825,0.948825,0.990530652525,0.9483266101549445,0.957653128855625,0.93918
0.154882, 50313.400000, 176.592865, 0.9445238256218401, 3.756854813498689E-4, 0.944541435454644, 3.74629091791566E-4, 0.9864080779731819, 1.7429804416596592E-4, 0.9443406679770512, 4.051453736054677E-4, 0.9414412402055754, 6.255825124959834E-4, 0.9472583495531788, 5.044879285566553E-4,0.9488,0.9488,0.99064994455,0.9482776037983635,0.9580526638089406,0.9387
0.165959, 51310.000000, 52.111419, 0.9447301666003071, 3.0631085491097406E-4, 0.9447474264909743, 3.0167818020882794E-4, 0.9864486398494792, 1.8221356134331338E-4, 0.9445451349774328, 3.564307771567361E-4, 0.9416866442211658, 7.135558139128135E-4, 0.9474214052950527, 3.018280516435024E-4,0.9486025,0.9486025,0.99065340225,0.9480803177962357,0.9578113758247141,0.938545
0.177828, 52498.600000, 290.605299, 0.9446370126634264, 1.810448543017457E-4, 0.9446523626659736, 1.8023871352832078E-4, 0.9864315481361785, 1.4866039799086748E-4, 0.9444359256229135, 1.8379794112145388E-4, 0.9418477649853234, 4.843461799489838E-4, 0.9470386158343647, 2.857525656995907E-4,0.94829,0.94829,0.990470403275,0.9477990500658695,0.9568839878107196,0.938885
0.190546, 53522.800000, 175.689954, 0.9446715697690433, 2.9511625935926144E-4, 0.9446872663321093, 2.9122562922625594E-4, 0.986480661816875, 1.5394807096230016E-4, 0.9444709867880665, 3.5383335591365284E-4, 0.9418710861603765, 7.52430039520103E-4, 0.9470858899340266, 5.04291871615229E-4,0.9485525,0.9485525,0.990633018725,0.9480492268854528,0.957414913957935,0.938865
0.204174, 54685.600000, 260.905807, 0.9444892685162231, 2.8423280012642083E-4, 0.9445050091785102, 2.843325180811711E-4, 0.9864430621637446, 1.7822168533853993E-4, 0.9442895653069094, 3.297360433045217E-4, 0.9416655870711095, 5.020045397660159E-4, 0.9469287457137977, 6.870190746743746E-4,0.9486625,0.9486625,0.99055225485,0.9481678921104641,0.9573918229408257,0.93912
0.218776, 55785.200000, 309.327917, 0.9446735730795138, 3.2794458571704116E-4, 0.9446912174919169, 3.2465379023731986E-4, 0.9864289377068302, 1.8196353825189655E-4, 0.9444891246656262, 3.6623208866500635E-4, 0.9416188387764322, 7.25608048492493E-4, 0.9473774388972076, 4.306466365092194E-4,0.9483775,0.9483775,0.990588463025,0.947840386378735,0.9578060148763791,0.93808
0.234423, 56836.000000, 245.463643, 0.9445173148628108, 2.0396416095534752E-4, 0.9445335405886025, 2.0303910147103624E-4, 0.9863910982325388, 1.7778349454729807E-4, 0.94432446619288, 2.4022286531845736E-4, 0.9415884434514531, 4.371810649254509E-4, 0.9470766997017585, 4.1459273590555414E-4,0.9487825,0.9487825,0.99069794465,0.9482556127771028,0.958111949858876,0.9386
0.251189, 57872.000000, 270.715349, 0.9446119712825445, 3.5527921892321946E-4, 0.944627426689526, 3.583223081261648E-4, 0.98646333908137, 1.784286459224398E-4, 0.9444117948350833, 3.577108786359344E-4, 0.9418069169700034, 4.296896139790008E-4, 0.9470317002588182, 7.860972534808163E-4,0.948835,0.948835,0.990620139325,0.9483408805221948,0.9575886712816173,0.93927
0.269153, 58915.000000, 183.037701, 0.9445673976245746, 1.5693255786487353E-4, 0.9445850798051106, 1.5252710851531721E-4, 0.986476026817533, 1.7813557389374237E-4, 0.9443845446317489, 2.1080631435944496E-4, 0.9414826308336925, 5.696390254206631E-4, 0.947304773522837, 3.3199485499392717E-4,0.9489125,0.9489125,0.990630794525,0.9484140507655219,0.9577586866189104,0.93925
0.288403, 59888.800000, 285.829600, 0.9445263297599282, 4.2156002620930005E-4, 0.9445422701334731, 4.200185193183146E-4, 0.9864519705361701, 1.663877937362746E-4, 0.9443277181031526, 4.682032949168909E-4, 0.9416856490224236, 6.920477989451007E-4, 0.9469850769256194, 5.960473210356803E-4,0.9490725,0.9490725,0.990620349775,0.9485795060139084,0.9578518084265797,0.939485
0.309030, 61044.600000, 224.022856, 0.944580919970251, 3.7438999993702097E-4, 0.9445973453528704, 3.746791276824081E-4, 0.9864520105788778, 1.9391909575247311E-4, 0.9443875633349756, 4.172951381254349E-4, 0.9416611772621858, 5.573320811396231E-4, 0.9471302994576233, 7.24470738443601E-4,0.9488425,0.9488425,0.99058298535,0.9483623994085005,0.9573468649538163,0.939545
0.331131, 61903.000000, 129.400155, 0.944617981213956, 3.429276085401738E-4, 0.9446350082743631, 3.4035806240714154E-4, 0.9864214666660359, 1.84536591105264E-4, 0.9444274008046956, 3.7142835081995483E-4, 0.9416586348438425, 8.057319836205899E-4, 0.9472132532101719, 5.777897211632671E-4,0.949085,0.949085,0.990663764825,0.9485865465689863,0.9579649401902898,0.93939
0.354813, 63203.800000, 211.376820, 0.9446860937699549, 2.4319293876976834E-4, 0.9447023347869938, 2.4477274929783665E-4, 0.9864476576505116, 1.5867519558623625E-4, 0.9444930909515948, 2.6133770575605976E-4, 0.9417701696557168, 4.0770337133249897E-4, 0.9472321432621609, 5.392316191677015E-4,0.9489425,0.9489425,0.99062002585,0.9484341900282031,0.9579714062747058,0.939085
0.380189, 64137.200000, 77.690154, 0.9445423562436928, 1.5421587576604752E-4, 0.944558754067617, 1.499583642706917E-4, 0.9864267627327022, 1.6047002317065942E-4, 0.9443503103831947, 2.0290008950202238E-4, 0.9416022431175015, 6.319919165885397E-4, 0.9471150359210461, 4.661091149454952E-4,0.9488975,0.9488975,0.9906744731,0.9483944751464904,0.9578227546009455,0.93915
0.407380, 65138.200000, 407.543077, 0.9445553777617512, 2.3859272115009784E-4, 0.9445721799889659, 2.395520937627198E-4, 0.9864683630786197, 1.3866899561381296E-4, 0.9443644625324742, 3.0263479059897103E-4, 0.9415956761683445, 6.180303882481544E-4, 0.9471505650254661, 8.53719122926553E-4,0.948765,0.948765,0.9906570928,0.9482641974311333,0.9576246124979605,0.939085
0.436516, 65985.400000, 164.861882, 0.9447161434270133, 3.141670528060119E-4, 0.944732678997401, 3.133223165567788E-4, 0.98646341596879, 1.6331254279219968E-4, 0.9445232258982017, 3.246410996588343E-4, 0.9418012842866675, 7.18102125732015E-4, 0.9472616152056015, 5.669092065263389E-4,0.94862,0.94862,0.99067129945,0.9480991752233665,0.9578082107905667,0.938585
0.467735, 66777.800000, 237.665647, 0.9446850921147195, 3.7895345989728455E-4, 0.9447009117226972, 3.77983890426288E-4, 0.9864763232676186, 1.7060674724510709E-4, 0.9444859335940382, 3.709334694380373E-4, 0.9418695545723615, 7.841967055496167E-4, 0.9471175356933375, 5.149156048351162E-4,0.94893,0.94893,0.990664000925,0.9484044998307765,0.9582648550983535,0.938745
0.501187, 67917.800000, 251.054894, 0.9446530391471907, 2.4351452180166558E-4, 0.9446690311190654, 2.45710983283573E-4, 0.9864831010846125, 1.5634573206493057E-4, 0.9444573016917005, 2.4846797762098123E-4, 0.9417797104748523, 4.192481358001444E-4, 0.9471506277903605, 6.22186117297216E-4,0.948615,0.948615,0.99066039765,0.9480967460088988,0.9577563952123914,0.93863
0.537032, 68973.600000, 387.745071, 0.9447286641174542, 2.9550527112617863E-4, 0.94474449616085, 2.9337037406934266E-4, 0.98649421011987, 1.539986468477645E-4, 0.9445304205531612, 3.339808312027297E-4, 0.9418961575366728, 5.740795665701055E-4, 0.9471796988107922, 3.4106124473034757E-4,0.9484575,0.9484575,0.990658674875,0.9479285845980547,0.95775683000148,0.9383
0.575440, 69694.800000, 712.401965, 0.9445588835550748, 3.7048517791676627E-4, 0.9445754143293078, 3.713065404810379E-4, 0.9864827287732328, 1.5614312394867733E-4, 0.9443630993839427, 3.853347167111614E-4, 0.9416799693731581, 6.855192370789955E-4, 0.9470623118815821, 7.285189037633704E-4,0.9486725,0.9486725,0.990614157425,0.9481698773859503,0.9575466166295298,0.938975
0.616595, 70869.600000, 254.753685, 0.9446189828691913, 1.3880607059879967E-4, 0.9446357666797981, 1.41718065190622E-4, 0.9864671843738847, 1.5892411840770298E-4, 0.944430417428839, 1.357743400500822E-4, 0.9416303093213569, 2.17177545607874E-4, 0.9472473635564475, 3.4226060905015156E-4,0.94866,0.94866,0.9906729423,0.948142985566094,0.9577882986755913,0.93869
0.660693, 71499.600000, 334.584279, 0.9447872609487178, 2.5939099609721623E-4, 0.9448040596841653, 2.5880092719006464E-4, 0.9864814838455922, 1.3789314731347957E-4, 0.9445973649846946, 3.0546560932689394E-4, 0.9418250860674805, 5.03251808771506E-4, 0.9473864373992452, 5.769795231572811E-4,0.9490975,0.9490975,0.990659695725,0.9485870984195602,0.9581949609496554,0.93917
0.707946, 72800.800000, 557.205312, 0.9447071285298957, 3.163375669877773E-4, 0.9447230152622383, 3.1784741865077475E-4, 0.9864551414242776, 1.3750872140078275E-4, 0.9445090508328968, 3.167283851096049E-4, 0.9418745001907096, 5.53019013857085E-4, 0.9471588581168909, 5.860072572915511E-4,0.9490125,0.9490125,0.99069831955,0.9484848561390038,0.9584028830594733,0.93877
0.758578, 73286.600000, 294.351219, 0.9446971119775428, 1.513179184040915E-4, 0.9447135698008464, 1.5300776682140242E-4, 0.9864511756491225, 1.4245123728197966E-4, 0.9445027509585273, 1.4661365466695357E-4, 0.9418051926614321, 5.777142055786274E-4, 0.9472164574134888, 5.659594393162794E-4,0.94915,0.94915,0.99071261105,0.9486459600983654,0.9581433540398013,0.939335
0.812831, 74719.400000, 351.144187, 0.9447547071535712, 4.202764416072405E-4, 0.9447708075144291, 4.1897871451415663E-4, 0.9864853286184614, 1.7091676449891403E-4, 0.9445588191207304, 4.4448124284994934E-4, 0.9418867957282892, 6.353661057949781E-4, 0.9472462806105113, 4.582987926279888E-4,0.9489625,0.9489625,0.990696583575,0.9484515257489868,0.9580432065702553,0.93905
0.870964, 75441.000000, 855.475774, 0.9447151417717778, 2.537600181480469E-4, 0.9447299137310298, 2.5485597224132294E-4, 0.9864603339967717, 1.413852731835388E-4, 0.9445079380008312, 2.7809210478550115E-4, 0.942025833843258, 4.00523470704514E-4, 0.9470034351951933, 5.067235392637951E-4,0.9487275,0.9487275,0.990674062725,0.9482037100175525,0.9579903549284274,0.938615
0.933254, 76150.600000, 435.635903, 0.9447682294992475, 2.3564138994955632E-4, 0.9447840243099159, 2.325880747791942E-4, 0.9864857791570877, 1.7865446537416804E-4, 0.9445702097482588, 2.806940204750801E-4, 0.9419347611122759, 6.591141079882757E-4, 0.9472209817119206, 4.7287364643640496E-4,0.948305,0.948305,0.99061024515,0.9477675278616968,0.9577249800902575,0.938015
1.000000, 76994.000000, 547.210015, 0.9446279977663089, 3.7896603573887416E-4, 0.9446447742863573, 3.7585396652881737E-4, 0.986483105057858, 1.9280434089286356E-4, 0.9444359599822556, 4.316114709963801E-4, 0.9416889586441487, 8.168384494144587E-4, 0.9471998809736674, 7.056372518477109E-4,0.94862,0.94862,0.990532878425,0.9481148985372603,0.9575280715531397,0.938885
1.071519, 77776.400000, 870.422104, 0.9447286641174542, 4.972010158705733E-4, 0.944744125981986, 4.959667824535241E-4, 0.9864436675042487, 1.9666313850886453E-4, 0.9445292017931864, 5.132935890471442E-4, 0.9419170603320408, 7.820744188611621E-4, 0.9471563528737702, 6.045759544702127E-4,0.94879,0.94879,0.99067244895,0.9482878752688606,0.9576781088743397,0.93908
1.148154, 78794.600000, 564.221446, 0.9446580474233672, 3.120537885435037E-4, 0.9446757134933552, 3.121298115071891E-4, 0.986465476237979, 1.746735683393546E-4, 0.9444756985425575, 3.411147049424489E-4, 0.9415701983104962, 5.170004164613798E-4, 0.9473995737628742, 5.7460014265342E-4,0.94863,0.94863,0.9906748326,0.9481056071603554,0.9578838322497678,0.938525
1.230269, 79598.400000, 1117.572655, 0.9443926087860189, 5.50002222285224E-4, 0.9444109768775674, 5.4829619230037E-4, 0.9864918783877771, 1.4815057102029861E-4, 0.9442206002693654, 4.8544164462736253E-4, 0.9411418865367926, 0.0012120747495646188, 0.9473208737301426, 5.069317283338948E-4,0.9490925,0.9490925,0.990796452425,0.9485989211402492,0.9578862045585469,0.93949
1.318257, 81257.000000, 1170.543634, 0.9446470292157791, 3.018191836532447E-4, 0.9446631652671593, 2.972910183443131E-4, 0.9864832598941697, 1.6560656671497066E-4, 0.9444498741369897, 3.563823226123199E-4, 0.9417909351153957, 7.14901295108562E-4, 0.9471242326767028, 2.832935212234038E-4,0.94897,0.94897,0.990619951375,0.9484644361183208,0.9579550786429751,0.93916
1.412538, 80898.000000, 464.953331, 0.9447847568106296, 3.7318749096985025E-4, 0.9448004301817491, 3.731766737285177E-4, 0.9864914770858304, 1.6374907957945027E-4, 0.944589663939278, 3.427814900590863E-4, 0.9419124814145368, 6.505124925672837E-4, 0.9472824491294087, 3.599048880621373E-4,0.94858,0.94858,0.99067191915,0.9480532600569778,0.9578655125954354,0.93844
1.513561, 81898.800000, 932.019614, 0.94475921460213, 2.5351179657482123E-4, 0.9447746273247504, 2.484171758515552E-4, 0.9864731246025515, 1.887874032556351E-4, 0.9445548762514191, 2.97211928477994E-4, 0.9420257104021038, 7.896835212685321E-4, 0.9470982518971882, 3.248959883286607E-4,0.9485475,0.9485475,0.9906467971,0.948032633314564,0.9576151440799441,0.93864
1.621810, 83267.800000, 987.676344, 0.9448563751599519, 2.919829306089765E-4, 0.9448715001201288, 2.928358393105862E-4, 0.9864986822040134, 1.7769522733582035E-4, 0.9446503763779344, 3.2340474368930156E-4, 0.9421557659198452, 5.901790154549253E-4, 0.9471588917194339, 6.940662446181449E-4,0.948515,0.948515,0.9906658317,0.9479970506242172,0.9576310097134928,0.938555
1.737801, 83156.800000, 882.281452, 0.9447747402582769, 1.849647997861875E-4, 0.9447910720296552, 1.828820791787435E-4, 0.9865007816188907, 1.6863607557685126E-4, 0.9445822625602484, 2.1789760719572698E-4, 0.9418547767062322, 4.869996552503276E-4, 0.94732584461462, 3.0732957936998164E-4,0.94879,0.94879,0.99071680775,0.9482434508408797,0.9584729486760379,0.93823
1.862087, 83911.200000, 871.934722, 0.9446204853520441, 2.940050078968852E-4, 0.9446365947353452, 2.9329517609367377E-4, 0.9864568946073188, 1.6483915085461438E-4, 0.9444247837152607, 3.372039481290461E-4, 0.941741026415218, 5.240432095769481E-4, 0.9471242280046781, 5.280608766791277E-4,0.948625,0.948625,0.990597798325,0.9480950504652502,0.957976888054064,0.938415
1.995262, 84960.200000, 1009.395344, 0.9448543718494813, 1.430071145898129E-4, 0.9448708831533729, 1.440327359044693E-4, 0.9864626234313162, 1.668365866515895E-4, 0.9446639647881078, 1.8675758481493293E-4, 0.9419057014227062, 3.7460521710029013E-4, 0.9474387701569921, 4.997560652204492E-4,0.94883,0.94883,0.990606472575,0.9482951129433995,0.9583124853212976,0.938485
2.137962, 85475.400000, 852.683435, 0.9448383453657169, 1.3303927368974914E-4, 0.944853660343235, 1.3190722573442796E-4, 0.9864894857816559, 1.527825693948751E-4, 0.9446375919924191, 1.597972825521899E-4, 0.942054595733606, 4.8628966060742433E-4, 0.9472351332610309, 3.6696395929092593E-4,0.9491225,0.9491225,0.990721123875,0.9486107919609512,0.9582485192610845,0.939165
2.290868, 86444.600000, 880.977321, 0.9447972775010705, 2.8659682645773105E-4, 0.9448130154984101, 2.861577633301288E-4, 0.9864981669368473, 1.7526826696611693E-4, 0.9445986994209681, 3.335729474908459E-4, 0.9419733006422861, 4.990996339296397E-4, 0.9472391699964909, 5.885542962161037E-4,0.948755,0.948755,0.9905976332,0.9482606303227337,0.9574977826259825,0.9392
2.454709, 87086.600000, 845.889733, 0.9446295002491617, 3.385928069985772E-4, 0.9446447942651979, 3.365655913490097E-4, 0.9864984362085885, 1.3781604127039053E-4, 0.9444263609061011, 3.5808264215258574E-4, 0.9418706956784868, 6.819245431873834E-4, 0.9469962870551983, 3.486221759082702E-4,0.949,0.949,0.990668236725,0.9484845883060016,0.9581679404891886,0.938995
2.630268, 87823.000000, 1147.496405, 0.9445834241083391, 5.037588975507069E-4, 0.9446015452563389, 5.019291383641457E-4, 0.9864996866007669, 1.7924444138560022E-4, 0.9444097419905454, 4.5480213320521273E-4, 0.9413650988663431, 0.00104681494027397, 0.947474978886164, 3.02781039878491E-4,0.948935,0.948935,0.990730906275,0.9484392433245658,0.9577372880491859,0.93932
2.818383, 87806.800000, 1057.390637, 0.9446640573547788, 1.9898304168170137E-4, 0.9446784020912506, 1.9902882763200781E-4, 0.9864715403243132, 1.7642336878713355E-4, 0.9444547219594265, 2.3588342828355236E-4, 0.9420049821305504, 3.9037834889029375E-4, 0.9469174975432108, 4.5242447428490875E-4,0.9490825,0.9490825,0.9906819189,0.9485942741184399,0.9577779929765904,0.939585
3.019952, 88521.000000, 890.172118, 0.9446630556995436, 4.008417257505706E-4, 0.9446793362799244, 3.992801328191063E-4, 0.9864372065894573, 1.737654938595904E-4, 0.9444674105588838, 4.3613561378712224E-4, 0.9417849651891919, 7.066260845434592E-4, 0.9471656784741758, 5.897266527247284E-4,0.94926,0.94926,0.990701992425,0.9487601553150988,0.958199471692725,0.939505
3.235937, 89522.400000, 1082.403178, 0.9446971119775428, 2.157956888945645E-4, 0.9447141968833345, 2.17195561889942E-4, 0.9864620689531105, 2.0333529295280298E-4, 0.9445091803379277, 2.361718997313547E-4, 0.9417012964638005, 4.2816165115770147E-4, 0.9473342184253765, 5.162798362377792E-4,0.9487525,0.9487525,0.990691040475,0.9482318417483844,0.957964455012578,0.938695
3.467369, 89821.000000, 1005.053033, 0.9448618842637458, 3.073523228337542E-4, 0.9448777784466833, 3.0342648047035147E-4, 0.9865074590088234, 1.562292090635307E-4, 0.9446647491098803, 3.7485362698028266E-4, 0.9420161683247195, 6.55008627132283E-4, 0.947328652589779, 4.6239895437932306E-4,0.94916,0.94916,0.9906550595,0.9486576147604309,0.9581255163550687,0.939375
3.715352, 89867.000000, 922.193689, 0.9447161434270133, 1.907094750541408E-4, 0.9447321193427907, 1.9241950994022778E-4, 0.986467862002079, 1.8233272593266644E-4, 0.9445195139917898, 1.6492045772761348E-4, 0.9418623492249557, 4.906289483891532E-4, 0.9471921175001606, 4.385782439557433E-4,0.9489125,0.9489125,0.99068765185,0.9484096227982257,0.9578380528401181,0.939165
3.981072, 90816.000000, 1050.156179, 0.9448468594352167, 2.7808969287708484E-4, 0.9448620622281035, 2.7587702885341076E-4, 0.9864963227517652, 1.2992058537929292E-4, 0.9446453766070795, 3.240197476381143E-4, 0.9420721745260799, 5.226793627870993E-4, 0.9472328905979881, 3.7285071659092444E-4,0.949185,0.949185,0.99065143755,0.9487046187546372,0.9577588227501096,0.93982
4.265795, 91279.400000, 1029.843600, 0.9444291692021064, 4.030669876791656E-4, 0.9444472739520691, 3.9643455261760357E-4, 0.9864921762515442, 1.6964380893069926E-4, 0.944248123846609, 4.463060002381761E-4, 0.9413069302596627, 0.0010408198262602674, 0.9472088724846094, 5.961212540868337E-4,0.9490375,0.9490375,0.9906998892,0.9485387114608341,0.9579141661100432,0.939345
4.570882, 91513.200000, 922.364006, 0.9446725714242786, 3.6882681344092307E-4, 0.9446889186429337, 3.6787104972872415E-4, 0.9864770808984161, 1.727350991439739E-4, 0.9444815391531363, 3.5829587851758324E-4, 0.9417273070239721, 6.596834298226406E-4, 0.9472522289196121, 3.17259822182601E-4,0.9489125,0.9489125,0.9906930711,0.9484223837011199,0.9576093660008461,0.93941
4.897788, 91912.000000, 608.652939, 0.944712136806072, 1.6244581374167755E-4, 0.9447277108868292, 1.608152844598866E-4, 0.9864850169933398, 1.582767124856032E-4, 0.9445120322043975, 2.1995506703231902E-4, 0.94190849003331, 4.6223661012766127E-4, 0.947130310071674, 4.087912612956997E-4,0.948455,0.948455,0.9905931829,0.9479311877487524,0.9576631832469282,0.938395
5.248075, 92373.800000, 548.936208, 0.9446194836968089, 2.5927976848711656E-4, 0.944634960814921, 2.6066565987037453E-4, 0.9864833655531644, 1.473768909233916E-4, 0.9444194062489508, 2.8709671361905434E-4, 0.9418111561261402, 4.541186070781934E-4, 0.9470426004290058, 6.243892122319558E-4,0.9488475,0.9488475,0.990672346325,0.9483241528580701,0.9581268595399823,0.93872
5.623413, 92587.800000, 457.949080, 0.9447301666003071, 3.617092030903868E-4, 0.9447466465565822, 3.5929820092115696E-4, 0.986474889303176, 2.0085706183830718E-4, 0.9445385729215421, 4.1075799392602746E-4, 0.9417901898888925, 6.746914537409212E-4, 0.9473034459520211, 5.080919080921897E-4,0.9489575,0.9489575,0.99070102105,0.9484209489211523,0.958496520100695,0.938555
6.025596, 92910.800000, 779.900353, 0.9445258289323106, 4.7777222268691525E-4, 0.9445426814496353, 4.7361098403408643E-4, 0.9864695535846133, 2.0085608125590518E-4, 0.944333042035572, 5.167282658499784E-4, 0.9415936756636265, 9.43522449538919E-4, 0.9470890485149306, 5.02336916371246E-4,0.9488425,0.9488425,0.990573797775,0.9483180574883632,0.9581404606488688,0.938695
6.456542, 93277.000000, 430.306402, 0.9448969421969805, 2.2438754085713324E-4, 0.944912651611633, 2.2307579199374417E-4, 0.9865006827404809, 1.5512741253120727E-4, 0.9446990764791782, 2.590252818180065E-4, 0.9420693637686759, 5.6341662136353E-4, 0.9473440213786845, 5.43461649197841E-4,0.9490725,0.9490725,0.990708758225,0.9485548330071343,0.9582957009822681,0.93901
6.918310, 93560.000000, 791.266074, 0.9446895995632782, 3.317528411028955E-4, 0.9447063969630547, 3.325042432753538E-4, 0.98647775145402, 1.7724660786640602E-4, 0.9445021737474327, 3.2350959499599023E-4, 0.9416878837506373, 6.556004591492193E-4, 0.9473339735323829, 6.150183834623596E-4,0.949435,0.949435,0.9906866302,0.9489422931286918,0.9582798001427552,0.939785
7.413102, 93589.600000, 727.422738, 0.9445628901760159, 1.4287550727086988E-4, 0.9445788150802109, 1.407282675596702E-4, 0.9864880474278352, 1.7803368296449656E-4, 0.9443631088228812, 1.8599832196133584E-4, 0.9417469051716463, 6.281822654274252E-4, 0.9469945399942781, 5.339878633621964E-4,0.948915,0.948915,0.99073812665,0.9483812622516824,0.9583946003349263,0.938575
7.943282, 94282.800000, 550.025236, 0.9445278322427813, 2.6191129701728786E-4, 0.9445433500417666, 2.632974507177866E-4, 0.9864523631147811, 1.6434276510301796E-4, 0.9443287115066596, 2.947810804930872E-4, 0.9416984068841711, 2.815529599825513E-4, 0.9469739236972357, 5.082237652534934E-4,0.9486675,0.9486675,0.99067456275,0.9481250173691378,0.9582518371745048,0.93821
8.511380, 94428.800000, 715.387280, 0.944788262603953, 1.9119155799752655E-4, 0.9448031926980006, 1.875198436368552E-4, 0.986484094627383, 1.7633528966974667E-4, 0.9445823198621619, 2.518271263694828E-4, 0.9420812805944052, 5.64512670624319E-4, 0.9470970082628941, 3.4721634762798165E-4,0.9487225,0.9487225,0.990622545,0.9482096460197101,0.9577890113701866,0.93882
9.120108, 94551.200000, 474.999958, 0.9448062923981879, 2.9304193842249625E-4, 0.9448223142978224, 2.938729867832809E-4, 0.9864886261174244, 1.772363782400948E-4, 0.9446089266476445, 3.287611540227242E-4, 0.941964992660799, 6.684573747226918E-4, 0.9472686344073036, 7.790840435825222E-4,0.94902,0.94902,0.990687419075,0.948531304738492,0.9577119499291546,0.939525
9.772372, 94941.600000, 481.842962, 0.9448002824667764, 2.2140659462807863E-4, 0.9448166806347433, 2.184278902936025E-4, 0.9865066674755972, 1.5155187685366475E-4, 0.9446090063369409, 2.672641337068435E-4, 0.9418612981437355, 5.39691777086094E-4, 0.9473730584887319, 3.1470333220334475E-4,0.94902,0.94902,0.9906355414,0.9485331233468614,0.9576792922085865,0.93956
10.471285, 95073.400000, 508.137226, 0.9448548726770989, 2.89782339197198E-4, 0.9448721357893703, 2.861758743005455E-4, 0.9864908215486157, 1.6724259390497808E-4, 0.9446729553275871, 3.3915218158175414E-4, 0.9417687390518454, 6.579468024420972E-4, 0.9475955460182389, 4.209001812038407E-4,0.94904,0.94904,0.99068001575,0.9485657764589516,0.9574758547618077,0.93982
11.220185, 95168.400000, 290.200345, 0.9445648934864865, 2.0760256241354896E-4, 0.9445811922833329, 2.1011819571993868E-4, 0.9864992618342606, 1.5995326200208805E-4, 0.9443710145143406, 2.1715357109553608E-4, 0.9416569033619625, 4.264590693872397E-4, 0.9471012672145591, 5.805607517313622E-4,0.9489625,0.9489625,0.99057814765,0.9484848255448648,0.9574458329724745,0.93969
12.022644, 95471.600000, 430.770751, 0.9447396823250422, 1.7634253497605758E-4, 0.9447560217741622, 1.7662862819036487E-4, 0.9864981342913861, 1.7757403099456654E-4, 0.9445507439220193, 1.7825688655374644E-4, 0.9417632986632978, 2.849559690932827E-4, 0.947354823410623, 2.482160079454708E-4,0.9487525,0.9487525,0.99070727975,0.9482156254973437,0.9582544050895314,0.938385
12.882496, 95839.400000, 625.086746, 0.9448388461933345, 3.0688516219121864E-4, 0.9448550254703292, 3.0325668377712104E-4, 0.9864926939903972, 1.798827079967406E-4, 0.944644880841661, 3.784361545515018E-4, 0.9419409247858909, 6.545634064765334E-4, 0.9473648395286322, 5.136969749160897E-4,0.948985,0.948985,0.990692741025,0.9484447004608295,0.9585971972544534,0.938505
13.803843, 95705.600000, 451.228811, 0.9446725714242786, 1.8708844516190684E-4, 0.9446885049218832, 1.8418928197109444E-4, 0.9865020194299859, 1.6078077484091212E-4, 0.9444739669988882, 2.286993527477138E-4, 0.9418436615106902, 5.923078571851783E-4, 0.9471193966377964, 3.4592138546489986E-4,0.9489825,0.9489825,0.99067214615,0.9484688633958986,0.9581150229831695,0.939015
14.791084, 95901.200000, 536.221372, 0.944846358607599, 2.231747656996833E-4, 0.944862530267951, 2.231528487619243E-4, 0.9864973817140651, 1.6660572245063508E-4, 0.9446519723360955, 2.5541292587522783E-4, 0.941960498996723, 4.5783544076998217E-4, 0.9473592210900005, 5.00425424233208E-4,0.948965,0.948965,0.990663710225,0.9484690142622744,0.957777211317869,0.93934
15.848932, 96304.000000, 551.702456, 0.9447181467374837, 2.9811403724674674E-4, 0.9447337375899332, 3.002828828441782E-4, 0.9864790983380891, 1.727927193679858E-4, 0.9445196998507817, 3.194909059902613E-4, 0.9418898243838033, 2.96715287098578E-4, 0.9471645956435584, 6.278813149381239E-4,0.9487475,0.9487475,0.990583411325,0.948226529452617,0.9579640260237275,0.938685
16.982437, 96655.400000, 596.699791, 0.9446991152880134, 2.3709520072421147E-4, 0.944715201535059, 2.3611004528311473E-4, 0.9865156800309587, 1.6391601788589947E-4, 0.9445041666527378, 2.756948114076576E-4, 0.9418133546781041, 5.656127101193131E-4, 0.9472109016821199, 5.521784014425739E-4,0.9492525,0.9492525,0.9906653027,0.9487607311168944,0.9580446673905618,0.939655
18.197009, 96279.200000, 448.412489, 0.9448133039848349, 3.968451352565814E-4, 0.9448289516889418, 3.9429452998022843E-4, 0.9865090508996239, 1.91008829104466E-4, 0.9446139162201167, 4.3701731418489055E-4, 0.9420025639684093, 6.765136293216513E-4, 0.9472400492574777, 4.1038748606026345E-4,0.9488625,0.9488625,0.99065386595,0.9483322598163655,0.9582684601444651,0.9386
19.498446, 96724.000000, 671.637104, 0.9445113049313992, 1.7279206049584266E-4, 0.9445259410697066, 1.6831280960445292E-4, 0.9864604514261686, 1.5099309623973386E-4, 0.9442993688755456, 2.2865678656736494E-4, 0.941883580512466, 7.490187776738436E-4, 0.946728356694661, 5.192270672800584E-4,0.948625,0.948625,0.990623225975,0.9481165421127045,0.957593839249286,0.938825
20.892961, 96630.400000, 508.935202, 0.9447917683972765, 2.023826989715105E-4, 0.9448088018671676, 1.9960360067755454E-4, 0.9864892195110656, 1.5515443561511206E-4, 0.9446064262995139, 2.7832612649352997E-4, 0.9417557596737524, 4.7475198346004396E-4, 0.9474747369426781, 4.929253014243904E-4,0.9489175,0.9489175,0.9906725594,0.9484073779494754,0.9579739345558418,0.93903
22.387211, 96919.000000, 578.238013, 0.9447001169432487, 1.960380300081845E-4, 0.9447166123256585, 1.9529880681091948E-4, 0.9865049051954115, 1.5876677369117888E-4, 0.9445051261255392, 2.4297576277629976E-4, 0.941815138245544, 6.518256789947972E-4, 0.9472113153682568, 6.604085250769538E-4,0.9490525,0.9490525,0.99068366475,0.9485535985216639,0.9579341324998343,0.939355
23.988329, 96926.800000, 445.057030, 0.9448939372312747, 2.4473001878034655E-4, 0.9449102765271574, 2.4211162163496457E-4, 0.9864851282381611, 1.7513059634307303E-4, 0.9447022244261223, 2.8934537543076025E-4, 0.9419668978894954, 5.351358191550285E-4, 0.9474537164489603, 3.140355171428919E-4,0.9484025,0.9484025,0.990687672725,0.9478640661430928,0.9578595898278952,0.938075
25.703958, 97231.000000, 686.358507, 0.9448293304685993, 1.2225119051144915E-4, 0.9448449411599465, 1.233743323363634E-4, 0.9864555573546753, 1.6861374190780005E-4, 0.9446297222231104, 1.2477709154538283E-4, 0.9420283784394835, 6.968437689356567E-4, 0.947246472465147, 6.963865334582649E-4,0.9486275,0.9486275,0.990591779575,0.9481309838428356,0.9573841189574402,0.939055
27.542287, 97379.600000, 553.364834, 0.9446495333538673, 2.2995896964815045E-4, 0.9446647879879281, 2.3096894785472317E-4, 0.9864763967918899, 1.6187776425000177E-4, 0.9444467606468558, 2.3985484848962384E-4, 0.9418873166732402, 4.8779954627488006E-4, 0.947020590233303, 5.373259285077526E-4,0.94916,0.94916,0.990684716775,0.9486700556814798,0.9579013365140533,0.939615
29.512092, 97374.000000, 475.298643, 0.94459594479878, 2.997987752922768E-4, 0.9446115531293777, 2.9674029011915004E-4, 0.9864592123565534, 1.763488496693309E-4, 0.9443976739799039, 3.3954739439005565E-4, 0.9417560079960715, 5.891854806751287E-4, 0.9470543925615397, 2.455772950877058E-4,0.948345,0.948345,0.990573701025,0.947819806350922,0.9575555941094227,0.93828
31.622777, 97393.600000, 498.132753, 0.9449114661978919, 2.1683580267182207E-4, 0.944927932595343, 2.1308184946809542E-4, 0.9864817002248805, 1.6748612598727652E-4, 0.9447194231649899, 2.7235916996565615E-4, 0.941990486663344, 7.043447165561355E-4, 0.9474649409576441, 5.752983999300715E-4,0.9487575,0.9487575,0.990632215025,0.9482379383057439,0.957950863586499,0.93872
33.884416, 97730.000000, 243.188816, 0.9445473645198691, 2.3221665198779311E-4, 0.9445630876581952, 2.3154565442642697E-4, 0.9864524819573827, 1.5728285543989732E-4, 0.9443475078183982, 2.698542619783339E-4, 0.9417307391877869, 4.8820618959480273E-4, 0.946979203904631, 4.803955818332898E-4,0.949055,0.949055,0.990668397175,0.9485676787562152,0.9577289638652464,0.93958
36.307805, 97679.000000, 443.128424, 0.9446690656309551, 2.4658526343606394E-4, 0.9446843470852293, 2.419451457495347E-4, 0.9864922498671392, 1.6792463536340836E-4, 0.9444643776892626, 2.8226517498033905E-4, 0.9419365353990992, 7.820530102227849E-4, 0.9470064517046503, 3.652692539665223E-4,0.94867,0.94867,0.9906042948,0.9481441820055362,0.9579573755766954,0.93853
38.904514, 97999.000000, 628.226711, 0.9447371781869538, 4.6933613969151453E-4, 0.9447531961812257, 4.680258372774489E-4, 0.9864521213358171, 1.8609196531105783E-4, 0.9445406278175268, 5.289545807800676E-4, 0.9418734590462732, 7.917007788486043E-4, 0.9472237795424734, 8.472361447922369E-4,0.949235,0.949235,0.990694154475,0.9487442259636015,0.9580058112861294,0.93966
41.686938, 98000.000000, 619.725423, 0.9448974430245981, 1.7754038828720082E-4, 0.9449138423778509, 1.7761248595343147E-4, 0.986507911634544, 1.561319964442285E-4, 0.9447033711065812, 1.9849008951742888E-4, 0.9420107328076567, 5.347895940667104E-4, 0.9474118995111349, 4.664063453000882E-4,0.949285,0.949285,0.99070158275,0.9487830741264391,0.9582670338637291,0.939485
44.668359, 98144.200000, 583.143687, 0.9447496988773949, 4.400037844419065E-4, 0.9447651038649354, 4.397237756045478E-4, 0.9865134751951956, 1.9013491865852916E-4, 0.9445467375356322, 4.261504694705723E-4, 0.9419992240804538, 7.586044837021914E-4, 0.9471085850752964, 5.216398137443336E-4,0.94891,0.94891,0.9906231709,0.9484129588586027,0.9577304660813883,0.939275
47.863009, 98146.000000, 476.460701, 0.9445523727960454, 3.2627525936187996E-4, 0.9445682531088947, 3.226370192252265E-4, 0.986456027178504, 1.5539293898788427E-4, 0.9443545827363913, 3.907952307172826E-4, 0.9416991804414095, 5.939428480072636E-4, 0.9470251705394481, 3.287089468243428E-4,0.9490025,0.9490025,0.990679340775,0.948461474326745,0.9586314676635972,0.938505
51.286138, 98151.400000, 549.400255, 0.9450191441356843, 2.9528449763915985E-4, 0.9450361107583545, 2.930779839271117E-4, 0.9865153989189732, 1.299341901984732E-4, 0.9448334452798068, 3.4502374615223523E-4, 0.9420019342494884, 6.070701535536519E-4, 0.9476824703374879, 5.3134346640508E-4,0.9488175,0.9488175,0.990599902875,0.9482982855324598,0.9580167667603823,0.938775
54.954087, 98097.200000, 588.663707, 0.94465954990622, 2.8656181649242414E-4, 0.9446735838778292, 2.854771631956405E-4, 0.9864710671523127, 1.8311803290108956E-4, 0.9444442927055696, 3.3763089640162513E-4, 0.9420921688364624, 6.526946798737432E-4, 0.9468088126510207, 6.21270637576819E-4,0.9489025,0.9489025,0.99066743025,0.9484115065132398,0.95761316662674,0.939385
58.884366, 98195.000000, 550.666142, 0.9445183165180462, 3.7015193097736214E-4, 0.9445343951922386, 3.699867771276734E-4, 0.9864834240847475, 1.913869464612086E-4, 0.9443203053353655, 3.895528661178354E-4, 0.9416718583500592, 7.174307809646002E-4, 0.9469844132927495, 6.826862294729112E-4,0.948555,0.948555,0.990559638575,0.948047160998763,0.9574991075526544,0.93878
63.095734, 98175.600000, 497.140061, 0.9447547071535712, 1.1909381679248332E-4, 0.944769983068053, 1.2164235202005433E-4, 0.9864852853476893, 1.8627163410589443E-4, 0.9445510536299986, 1.3351742840866243E-4, 0.9420127842909854, 4.2004782838293045E-4, 0.9471034217240245, 4.6837435290280444E-4,0.9490625,0.9490625,0.990707698475,0.9485574628919416,0.9580564381633371,0.939245
67.608298, 98321.600000, 527.306590, 0.9448618842637458, 3.432858232371889E-4, 0.94487716630787, 3.428664670339725E-4, 0.9865058924710585, 1.766180841689514E-4, 0.9446623765358735, 4.0036464068357705E-4, 0.9420544108024528, 4.51308389605029E-4, 0.9472851052354765, 6.200111039207845E-4,0.9486125,0.9486125,0.99058245925,0.9480794052938547,0.95801789752569,0.938345
72.443596, 98617.200000, 161.339890, 0.9447221533584248, 3.804892592112864E-4, 0.9447379403916797, 3.787655590332721E-4, 0.9865058553438708, 2.003356802733809E-4, 0.9445258561221858, 4.331964629919464E-4, 0.94185540897024, 4.911218742276501E-4, 0.9472115455732453, 4.317691337524811E-4,0.9489275,0.9489275,0.9906879732,0.9484065349870315,0.9581804542740647,0.93883
77.624712, 98368.200000, 540.403331, 0.9448719008160985, 2.8402887527842247E-4, 0.9448885723915513, 2.852998047537438E-4, 0.9864781986242137, 2.0062860203899315E-4, 0.9446823478572576, 2.702794470395654E-4, 0.941913996901517, 4.568698973480963E-4, 0.9474672493861419, 3.9104913644784605E-4,0.948925,0.948925,0.990656770975,0.948406485176019,0.9581334830084702,0.938875
83.176377, 98459.800000, 538.025055, 0.9446650590100141, 2.9640195335331595E-4, 0.9446817445531226, 2.9399974860611956E-4, 0.9864935216978272, 1.7442468132275555E-4, 0.9444739412091732, 3.5016586579471526E-4, 0.9417142723908087, 5.928887315442203E-4, 0.947250197572638, 4.857867039333493E-4,0.94908,0.94908,0.99066517745,0.948572149981063,0.9581280285641418,0.939205
89.125094, 98479.600000, 538.944005, 0.9445814207978686, 3.0401267731498425E-4, 0.9445975697844273, 3.032053788574726E-4, 0.986508313454873, 1.4833022712933683E-4, 0.9443860199602969, 3.287287624687912E-4, 0.9416967773259641, 5.813021195498451E-4, 0.9470910363443833, 4.7434239143953735E-4,0.9486875,0.9486875,0.99066058865,0.948160159219662,0.9580056244290082,0.938515
95.499259, 98657.000000, 523.878994, 0.9446194836968089, 2.6288727412937974E-4, 0.9446371984666404, 2.615511099123375E-4, 0.9865018477273146, 1.7381596900983314E-4, 0.9444374939660001, 3.0446286202807764E-4, 0.9415232120404191, 5.52037619314303E-4, 0.9473702515559378, 4.851929936120067E-4,0.9487125,0.9487125,0.99067603505,0.9482147139377264,0.9575080930896485,0.9391
102.329299, 98747.800000, 591.311559, 0.9447712344649533, 4.94525112346542E-4, 0.9447862896054758, 4.938589324058934E-4, 0.986495193761779, 1.5076296075298845E-4, 0.9445671360254465, 5.206152508665461E-4, 0.94203417751439, 6.908348250205661E-4, 0.9471141002610581, 6.253769453586718E-4,0.948595,0.948595,0.9906095113,0.9480896527697131,0.9575025751379356,0.93886
109.647820, 98765.600000, 627.777222, 0.944742687290748, 4.843927459652582E-4, 0.9447590272475977, 4.8119760404724E-4, 0.9864800087191125, 2.0572560737136365E-4, 0.9445483622341101, 5.1914282212405E-4, 0.9418475880436958, 8.961865371437961E-4, 0.9472652701304085, 5.435272395337126E-4,0.9486175,0.9486175,0.990639052225,0.9481208871926516,0.9573739237705879,0.939045
117.489755, 98627.200000, 545.475352, 0.9446735730795138, 3.7957645513152374E-4, 0.9446888822672002, 3.7960723116070165E-4, 0.986473876497864, 2.0995636273251394E-4, 0.9444720345472841, 3.891701429592278E-4, 0.9418928545022631, 6.120212882751192E-4, 0.9470658310500539, 5.943148750783745E-4,0.94894,0.94894,0.990644211675,0.9484070447724999,0.9584107664345376,0.93861
125.892541, 98862.800000, 365.610394, 0.9446645581823964, 2.59902995090586E-4, 0.9446801232050941, 2.577610672397186E-4, 0.9865065223571363, 1.772316983122632E-4, 0.9444650426105607, 2.862769137280319E-4, 0.9418501216173745, 6.241678773065898E-4, 0.9470949668389087, 4.3445756748464794E-4,0.949,0.949,0.990721123425,0.9484801648634724,0.9582474332020167,0.93891
134.896288, 98843.600000, 612.876366, 0.9444777494810174, 2.542281102501252E-4, 0.9444925085564924, 2.545241848333997E-4, 0.9864900391419329, 1.8112688505075375E-4, 0.9442685032296708, 2.627427349968115E-4, 0.9418079213681156, 5.839519695158301E-4, 0.9467425231369925, 5.575895195061528E-4,0.9489575,0.9489575,0.990700911375,0.9484462153406408,0.9580427785117812,0.93904
144.543977, 98837.400000, 509.526682, 0.9447371781869538, 3.0628219317339417E-4, 0.9447524877020189, 3.008829197192798E-4, 0.9864813196640142, 1.3460006089525183E-4, 0.944531951546352, 3.565040843809789E-4, 0.9420151246754017, 8.403277046926291E-4, 0.9470628434628775, 2.972976138915149E-4,0.948435,0.948435,0.9905599615,0.9479230839148833,0.9574280351714711,0.938605
154.881662, 99008.800000, 442.369710, 0.9447466939116891, 3.7655243258251413E-4, 0.9447625267825301, 3.7582355434096875E-4, 0.9864885592810783, 1.843675385917512E-4, 0.9445468833341815, 4.028177749017811E-4, 0.9419408969451402, 6.570704226002253E-4, 0.947167872918787, 6.347004161301484E-4,0.948675,0.948675,0.9906561581,0.9481547327430768,0.957864337248579,0.93864
165.958691, 98911.000000, 412.972154, 0.9447116359784544, 2.2908361089548078E-4, 0.944727277877516, 2.3080791789049194E-4, 0.9864872076699086, 1.4865405873240727E-4, 0.9445127482981654, 2.443025571149475E-4, 0.9418909455247583, 4.245590736118077E-4, 0.9471495866591493, 5.613272320553298E-4,0.9482175,0.9482175,0.990660920225,0.9476803075578503,0.957614616142486,0.93795
177.827941, 98974.800000, 529.968075, 0.944875406609422, 2.0383499456835333E-4, 0.9448900212197122, 2.0213822064843706E-4, 0.9864775978762674, 1.7313726512590546E-4, 0.9446682548196881, 2.6682562594093265E-4, 0.9421924111594908, 4.343921071666156E-4, 0.947157364220925, 3.998144244291003E-4,0.94902,0.94902,0.990732930875,0.9485167512434043,0.9579733795706054,0.939245
190.546072, 99116.400000, 222.293140, 0.9446550424576612, 1.835148846154658E-4, 0.9446710693061453, 1.8073186438218074E-4, 0.986491429853128, 1.6519222219613862E-4, 0.9444566686203807, 2.2850186401765296E-4, 0.94182154707282, 7.109063319150435E-4, 0.9471073567003916, 5.743187899093597E-4,0.9488625,0.9488625,0.99070846505,0.9483385234743384,0.9581561984862945,0.93872
204.173794, 98942.200000, 391.940506, 0.9449124678531273, 2.4587320752127915E-4, 0.9449283274989606, 2.4297738001222247E-4, 0.986504053032845, 1.6345045242549913E-4, 0.9447156343847354, 2.894337422169509E-4, 0.9420681934840399, 5.562201777398049E-4, 0.9473782164896788, 2.49386062572666E-4,0.948875,0.948875,0.990570973925,0.9483669305970752,0.9578862004243512,0.939035
218.776162, 99252.200000, 115.608650, 0.9446951086670723, 2.0465167151312972E-4, 0.9447113738696167, 2.0727811781201807E-4, 0.9864789757914159, 1.8019842039331262E-4, 0.9445016640204396, 2.1984817050914868E-4, 0.9417870650017905, 3.3498811548750583E-4, 0.947232257755808, 5.177278548482851E-4,0.948885,0.948885,0.990576919875,0.9483772906535779,0.9578917303357033,0.93905
234.422882, 99311.200000, 172.270021, 0.9446575465957494, 3.0707145826192587E-4, 0.9446741767431366, 3.0891805013076384E-4, 0.9865008605048378, 1.9470952933036114E-4, 0.9444682834960023, 2.885262255494852E-4, 0.9416837580357006, 4.2328882822736507E-4, 0.9472695764878448, 4.7286857873029463E-4,0.9487625,0.9487625,0.9906956862,0.948259975007258,0.9576523978278051,0.93905
251.188643, 99270.000000, 130.884682, 0.9447301666003071, 2.911467354217875E-4, 0.9447461345691577, 2.880183373579503E-4, 0.9864472797386291, 2.048024218058027E-4, 0.9445324658320503, 3.549490320145191E-4, 0.941886816616378, 7.136103393773931E-4, 0.9471937381377827, 6.456815587781105E-4,0.9490075,0.9490075,0.990584374775,0.9484865704436111,0.9582761348268736,0.938895
269.153480, 99243.800000, 122.770355, 0.9447707336373357, 2.6495343054739093E-4, 0.9447861967091727, 2.6005841175267685E-4, 0.9864729817420115, 1.479641628171535E-4, 0.9445683079057045, 3.247386711448101E-4, 0.9420056382142199, 7.053313953774955E-4, 0.947145391185544, 3.4100420001016214E-4,0.9487625,0.9487625,0.9907417565,0.9482301767928727,0.9581850760897864,0.93848
288.403150, 99219.800000, 156.743612, 0.9449966068928906, 2.286430292521997E-4, 0.9450124850527288, 2.2788184376832754E-4, 0.9864786554733882, 1.539470390439052E-4, 0.9447998398049393, 2.6524137405312565E-4, 0.9421571011973603, 5.802998445118473E-4, 0.9474580030758768, 5.722415787903528E-4,0.94907,0.94907,0.99073502965,0.9485615307312787,0.9581271742346184,0.939185
309.029543, 99287.600000, 103.806744, 0.9446620540443081, 3.055606716227949E-4, 0.9446795738138359, 3.0483217683756195E-4, 0.9864629348297868, 1.9345406199211966E-4, 0.9444827433983345, 3.19305377419397E-4, 0.9415276738087852, 4.912983950133415E-4, 0.9474565898105214, 3.4641278454553215E-4,0.9488975,0.9488975,0.990621649575,0.9484145310469269,0.9574635041145448,0.939535
331.131121, 99164.800000, 377.027002, 0.9446019547301916, 3.3146541006550507E-4, 0.9446189301787177, 3.323186156365584E-4, 0.9864733266625592, 1.5393797436618728E-4, 0.9444167150113865, 3.324147120769738E-4, 0.941559640242728, 4.7116802549260434E-4, 0.9472915104827712, 5.554683821851895E-4,0.9488,0.9488,0.990680015425,0.9483071082774253,0.9575250017840213,0.939265
354.813389, 99328.600000, 60.823022, 0.9448052907429527, 3.5760845454467835E-4, 0.944820033998057, 3.5767823566815036E-4, 0.9864929794503169, 1.2214649685664362E-4, 0.9446012224812238, 3.9481157830632217E-4, 0.942069110882889, 3.426824214829895E-4, 0.9471471075287393, 5.597726078178527E-4,0.94899,0.94899,0.990549717725,0.9484843741321066,0.9579801503513979,0.939175
380.189396, 99330.000000, 99.542956, 0.9446890987356606, 3.4886301611441496E-4, 0.9447057986515116, 3.5118383673326056E-4, 0.9864686719452893, 1.662307440819639E-4, 0.9444995602602171, 3.1826289004370447E-4, 0.9417230079858339, 5.467980062562966E-4, 0.947292958507453, 5.504973834217939E-4,0.9486825,0.9486825,0.990544105025,0.948174218649404,0.9576594909142837,0.938875
407.380278, 99216.200000, 299.834888, 0.9447587137745124, 3.3608481254279764E-4, 0.944774708325997, 3.356358114666996E-4, 0.9864837245863709, 1.7893261401138823E-4, 0.9445634319618849, 3.7578010691540636E-4, 0.9418801561836991, 4.512378247864956E-4, 0.9472622226420491, 5.008704853439459E-4,0.948675,0.948675,0.990743512325,0.948163896014705,0.9577008609784959,0.938815
436.515832, 99396.400000, 166.424277, 0.9449199802673919, 2.0425909169351344E-4, 0.9449358681735675, 2.0146573893277747E-4, 0.9865457379472311, 1.6990605479694814E-4, 0.9447255049914283, 2.693249372720315E-4, 0.942037423813179, 5.252345069353926E-4, 0.947429357556684, 4.8184227045367417E-4,0.948495,0.948495,0.990614362775,0.9479650237670676,0.9578208098976144,0.93831
467.735141, 99410.200000, 110.799639, 0.9447036227365722, 4.033730427364977E-4, 0.9447199412695882, 3.9879216467218835E-4, 0.9864690849677806, 1.8325978199612913E-4, 0.9445085679785216, 4.4841599424873897E-4, 0.9418174398607576, 9.169034246844774E-4, 0.9472158616335472, 5.038830273071795E-4,0.94911,0.94911,0.990740937625,0.9486024491857089,0.9581586330017853,0.939235
501.187234, 99355.000000, 95.389727, 0.9445719050731334, 3.179273282751143E-4, 0.944588358729424, 3.182015321483514E-4, 0.9864368312955817, 1.5201942402906144E-4, 0.9443785797676092, 3.398463812322033E-4, 0.9416541406958953, 5.963546634376946E-4, 0.9471193759119831, 6.236189625337102E-4,0.9489775,0.9489775,0.990752959825,0.9484661554272267,0.9580678566145151,0.939055
537.031796, 99447.800000, 109.725840, 0.9446895995632782, 2.746737006387202E-4, 0.9447067458218642, 2.7569602473729665E-4, 0.9864681684490509, 1.8348734519881167E-4, 0.9445050744280328, 2.8697537791299156E-4, 0.9416396937651553, 4.5093904522762956E-4, 0.9473883553179911, 5.883001074359585E-4,0.9485275,0.9485275,0.990658414725,0.948001929502446,0.9577815541164644,0.93842
575.439937, 99396.200000, 160.222845, 0.9445899348673683, 3.060200185305852E-4, 0.9446063981465299, 3.055285997933007E-4, 0.9864520709103907, 1.7864915289220933E-4, 0.9443974680887217, 2.9574362002106856E-4, 0.9416627463400019, 6.828784540338795E-4, 0.9471486541356604, 4.563264910180366E-4,0.9485675,0.9485675,0.990602728625,0.9480748602364938,0.9572436991921714,0.93908
616.595002, 99432.000000, 108.980732, 0.9447762427411297, 2.9565377584142485E-4, 0.9447919161007023, 2.9867247252831833E-4, 0.9864842606507753, 1.7106043220310396E-4, 0.9445758380217821, 3.268436763376084E-4, 0.9419820285830884, 6.169550971948753E-4, 0.9471850600739776, 9.273295554525579E-4,0.9491775,0.9491775,0.990724135175,0.9486679005830381,0.9582765815262028,0.93925
660.693448, 99494.400000, 95.508324, 0.944630501904397, 1.3143648090436645E-4, 0.9446460924875014, 1.276668148206733E-4, 0.9865030556853325, 1.5656032284306538E-4, 0.9444308783420418, 1.9144162786416914E-4, 0.9418147786415286, 4.2804539787764614E-4, 0.9470616898024591, 1.3410769706103084E-4,0.948545,0.948545,0.990566118925,0.9480150130581276,0.9578811976194608,0.93835
707.945784, 99373.400000, 245.946824, 0.9447862592934826, 2.965643876459886E-4, 0.9448023488391865, 2.992570332720692E-4, 0.9864984145444063, 1.576086072014466E-4, 0.9445921102485884, 3.098002391519382E-4, 0.941894424438043, 4.001663231076461E-4, 0.9473058188817942, 7.270712611196132E-4,0.9485725,0.9485725,0.990549161025,0.9480841011818685,0.9571742331976131,0.939165
758.577575, 99493.000000, 83.049383, 0.944996106065273, 3.2210419760249695E-4, 0.9450114869799078, 3.2150666851740766E-4, 0.9865066134711078, 1.6080457591113124E-4, 0.9447961310547752, 3.596447515062771E-4, 0.9422065894988106, 5.447382869169258E-4, 0.9474003583328601, 5.916191116489987E-4,0.94914,0.94914,0.99067276655,0.9486324889912334,0.958193911695095,0.93926
812.830516, 99461.800000, 225.923350, 0.9446981136327782, 2.6929161493580666E-4, 0.9447151968515042, 2.690781063921525E-4, 0.9864744656955284, 1.804003615523619E-4, 0.9445132860120949, 3.266637874963591E-4, 0.941649314281731, 4.3511960312974616E-4, 0.9473951339132356, 6.349362186905147E-4,0.9490925,0.9490925,0.990705285325,0.9485675027846746,0.9584517933614745,0.938885
870.963590, 99489.000000, 157.024839, 0.9447401831526598, 4.8112984615717586E-4, 0.9447577135204851, 4.772719265355731E-4, 0.9864955668646156, 1.698981076458224E-4, 0.944556801332259, 5.215643938971079E-4, 0.9416702265156218, 9.100337027812515E-4, 0.947461707357854, 5.055211524381649E-4,0.9483625,0.9483625,0.99057813345,0.9478109926649873,0.9580432439611183,0.937795
933.254301, 99460.800000, 229.328062, 0.9446229894901323, 1.366204132216759E-4, 0.9446396127925372, 1.363163174815186E-4, 0.9864683671173593, 1.6201955115311277E-4, 0.9444296214713693, 1.6391368411899058E-4, 0.9417097590724733, 6.266765645892404E-4, 0.9471659752370314, 5.919948246388676E-4,0.948605,0.948605,0.9906249919,0.9480869073352054,0.9577415207542549,0.938625


==> featurecompare_results/kilogram_ember_selection_t.csv <==
C,AUC
0.001,0.955185082
0.001072,0.9561344078
0.0011480000000000001,0.9561468073
0.00123,0.9574711023
0.001318,0.9577050752
0.001413,0.9587545781
0.0015140000000000002,0.959897915
0.001622,0.9616128194
0.001738,0.9623302709
0.0018620000000000002,0.9630345564
0.001995,0.9637446993
0.0021379999999999997,0.9649398074
0.002291,0.9652558259
0.002455,0.966829982
0.00263,0.9668951904
0.0028179999999999998,0.9681772462
0.00302,0.9685537856
0.0032359999999999997,0.9687431284
0.003467,0.9691803124
0.003715,0.9697267092
0.003981,0.970058945
0.004266,0.9702858245
0.004571,0.9707589584
0.004898,0.9714410509
0.005248,0.9713091216
0.0056229999999999995,0.9716514468
0.006026,0.9722102381
0.006456999999999999,0.972378073
0.0069180000000000005,0.9722829022
0.0074129999999999995,0.9725488881
0.007943,0.9732609336
0.008511,0.9730339878
0.00912,0.9735439968
0.009772,0.973742987
0.010471,0.9746770604
0.01122,0.9748845094
0.012023,0.9744745146
0.012882,0.9752013413
0.013803999999999999,0.9755171405
0.014791,0.9755688411
0.015849000000000002,0.9758051588
0.016982,0.9756877811
0.018197,0.9759588076
0.019497999999999998,0.9762389436
0.020893000000000002,0.9762167737
0.022387,0.9766534514
0.023988,0.9763568113
0.025704,0.9765605469
0.027542,0.9766928927
0.029512,0.9768776906
0.031623000000000005,0.9770920001
0.033884,0.9772589564
0.036308,0.9771109454
0.038905,0.977172536
0.041687,0.97702359
0.044668,0.9771785533
0.047863,0.9770377072
0.051286,0.9774160237
0.054953999999999996,0.9775204947
0.058884000000000006,0.9774394463
0.063096,0.9775216361
0.067608,0.9775435929
0.07244400000000001,0.9774503044
0.077625,0.9775324682
0.083176,0.9775938911
0.089125,0.9772639021
0.095499,0.9778148544
0.102329,0.9777021291
0.109648,0.9777278825
0.11749000000000001,0.9778196414
0.125893,0.9780417292
0.13489600000000002,0.9779257
0.144544,0.977789834
0.154882,0.9777324239
0.165959,0.9777222367
0.17782799999999999,0.9774545094
0.190546,0.9778979317
0.204174,0.9780258396
0.21877600000000003,0.9781163724
0.234423,0.9781900034
0.251189,0.9777177699
0.26915300000000003,0.9777294166
0.288403,0.9776172335
0.30903,0.9779216349
0.331131,0.977915708
0.354813,0.9781331684
0.380189,0.9779762007
0.40738,0.9782243531
0.43651599999999996,0.9781628696
0.467735,0.9780340049
0.5011869999999999,0.9781418609
0.537032,0.9779671311
0.57544,0.9780058212
0.616595,0.9779724862
0.660693,0.9778673861
0.707946,0.978082969
0.758578,0.9778375984
0.8128310000000001,0.9779349362
0.870964,0.977695903
0.9332540000000001,0.978295003
1.0,0.9780118986
1.071519,0.9782669349
1.1481540000000001,0.9782612098
1.230269,0.9778505293
1.318257,0.9780210234
1.4125379999999998,0.9776910777
1.5135610000000002,0.9781432973
1.62181,0.9782376892
1.737801,0.9781962838
1.8620869999999998,0.9779388259
1.9952619999999999,0.9780622712
2.137962,0.9779685408
2.290868,0.9776084364
2.454709,0.978092126
2.630268,0.9781710944
2.8183830000000003,0.9778388867
3.019952,0.9777422131
3.235937,0.9780530039
3.467369,0.9777575919
3.7153519999999998,0.9778181787
3.981072,0.9778784058
4.265795,0.9777090122
4.570882,0.9782793148
4.897787999999999,0.9779534808
5.248075,0.9781186705
5.623412999999999,0.9779623842
6.025596,0.97809158
6.456542,0.9779740067
6.918310000000001,0.9779768665
7.413102,0.9780710847
7.943282000000001,0.9776883841
8.51138,0.9780488019
9.120108,0.978236357
9.772372,0.9783177779
10.471285,0.9782716378
11.220185,0.9779995183
12.022644,0.9781058994
12.882496000000002,0.9777569681
13.803842999999999,0.9780725055
14.791084,0.9779562709
15.848932000000001,0.9781915926
16.982437,0.9781156701
18.197009,0.9779913188
19.498445999999998,0.9779441689
20.892961,0.9781603692
22.387210999999997,0.9781133715
23.988329,0.9780995954
25.703958,0.9779518242
27.542286999999998,0.9776549234
29.512092,0.9778350213
31.622777000000003,0.9781199573
33.884415999999995,0.9776458731
36.307805,0.9779783736
38.904514,0.9775278469
41.686938,0.978021753
44.668359,0.9780603633
47.863009000000005,0.9777309253
51.286138,0.9776909747
54.954087,0.9782639068
58.884366,0.9779379613
63.095734,0.9777882203
67.608298,0.9778011539
72.443596,0.977982288
77.624712,0.9781871164
83.176377,0.978536025
89.12509399999999,0.9778655912
95.499259,0.9782514741
102.329299,0.9780809714
109.64782,0.9778885825
117.489755,0.9777357489
125.892541,0.9781475166
134.896288,0.9779443065
144.543977,0.9780822682
154.881662,0.9780225586
165.958691,0.9779596378
177.82794099999998,0.9778498722
190.546072,0.9781314161
204.173794,0.9781189531
218.776162,0.9781561269
234.422882,0.9776818355
251.188643,0.9776219414
269.15348,0.9782824334
288.40315,0.9781536103
309.029543,0.9782744908
331.131121,0.9778571587
354.81338900000003,0.9779715213
380.189396,0.97788043
407.380278,0.9780932637
436.51583200000005,0.9778566929
467.735141,0.9780107594
501.187234,0.9781035185
537.031796,0.9781820617
575.439937,0.978049314
616.5950019999999,0.9781083044
660.693448,0.9777637107
707.945784,0.9781686632
758.577575,0.9779158017
812.830516,0.9780984724
870.9635900000001,0.978130083
933.2543009999999,0.9777839795


==> other_results/yara_family_all_results.csv <==
family,yg_tp,yg_fp,yg_precision,yg_recall,yg_acc,yg_f1,ngram_size,kilo_tp,kilo_fp,kilo_precision,kilo_recall,kilo_f1,kilo_ember_b_fp
azero,0.8705,0.00285,0.938544474,0.8705,0.990675,0.903242542,1024,1,0,1,1,1,0
bancos,0.09,0.014275,0.239680426,0.09,0.940225,0.130861505,1024,0.205,0.01,0.953488372,0.205,0.33744856,0.00017
buzus,0.1735,0.023375,0.270670827,0.1735,0.9353,0.211456429,1024,0.037,0,1,0.037,0.071359691,0
dapato,0.0935,0.01505,0.237008872,0.0935,0.939625,0.134098243,512,0.1355,0,1,0.1355,0.238661383,0
domaiq,0.095,0.0505,0.085972851,0.095,0.90425,0.090261283,64,0.9945,0.0135,0.986607143,0.9945,0.990537849,0.01636
hoax,0,0,0,0,0.95,0,512,0.37,0.012,0.968586387,0.37,0.535455861,0.01244
inbox,0.2045,0.000175,0.983173077,0.2045,0.96005,0.338576159,1024,0.997,0.011,0.989087302,0.997,0.993027888,0.00001
karagany,0.006,0,1,0.006,0.9503,0.011928429,512,0.453,0.0055,0.988004362,0.453,0.62118615,0.00017
nebuler,0.097,0.0013,0.788617886,0.097,0.95355,0.172751558,256,0.654,0.001,0.998473282,0.654,0.790332326,0.00001
pasta,0.206,0.053325,0.161886051,0.206,0.906975,0.18129813,1024,0.3015,0.006,0.980487805,0.3015,0.461185468,0.00011
pcclient,0.038,0.017875,0.09608091,0.038,0.934025,0.054460767,64,0.433,0.0015,0.996547756,0.433,0.603694667,0
scar,0.121,0.013325,0.312258065,0.121,0.942725,0.174414414,1024,0.122,0.0095,0.927756654,0.122,0.215642952,0.00005
shipup,0.486,0.004475,0.844483058,0.486,0.969825,0.616947001,1024,0.522,0.0015,0.99713467,0.522,0.685264194,0.00008
sillyfdc,0.233,0.059925,0.162766329,0.233,0.901725,0.191651244,1024,0.359,0.019,0.94973545,0.359,0.521044993,0
softpulse,0.756,0.001675,0.957568081,0.756,0.986125,0.844928751,64,0.977,0.0135,0.98637052,0.977,0.981662899,0.01005
spyeye,0.122,0.0038,0.616161616,0.122,0.9523,0.203672788,1024,0.082,0,1,0.082,0.151571165,0
toggle,0.001,0.000075,0.4,0.001,0.949975,0.001995012,64,0.9955,0.0015,0.998495486,0.9955,0.996995493,0.00343
vbinder,0.0925,0.0163,0.221027479,0.0925,0.938325,0.130419457,256,0.364,0.026,0.933333333,0.364,0.523741007,0.00001
zegost,0.219,0.001325,0.892057026,0.219,0.959625,0.351665998,256,0.6185,0.015,0.976322021,0.6185,0.757269666,0.00084
zwangi,0.0155,0.004075,0.159793814,0.0155,0.9467,0.028258888,256,0.615,0.025,0.9609375,0.615,0.75,0.001 
